Mean Field Control of Thermostatically Controlled Loads as Piecewise Deterministic Markov Processes

This paper presents a mean-field control approach for Piecewise Deterministic Markov Processes (PDMPs), specifically designed for controlling a large number of agents. By modeling the interactions of a large number of agents through an aggregate cost function, the proposed method mitigates the high dimensionality of the problem by focusing on a representative agent. The contribution of this work is the application of a PDMP-based mean-field control framework to the coordination of a large population of Thermostatically Controlled Loads (TCLs). Adapting this framework to TCLs requires incorporating a quality-of-service constraint ensuring that each agent's temperature remains within a specified comfort range. To achieve this, an additional jump intensity is introduced so that agents are very likely to switch between heating and cooling modes when they reach the boundaries of their temperature range. This extension to TCLs is demonstrated through Water Heaters (WHs) control, with a decentralized algorithm based on a dual formulation and stochastic gradient descent. The numerical results obtained illustrate this approach on two examples (signal tracking and taking into account energy price).

==> DataFigures/AggCons0.001.txt <==
0.000000000000000000e+00 3.804400000000000004e-01
1.667824878387769161e-02 3.804400000000000004e-01
3.335649756775538322e-02 3.795100000000000140e-01
5.003474635163307482e-02 3.788199999999999901e-01
6.671299513551076643e-02 3.776700000000000057e-01
8.339124391938845804e-02 3.766200000000000103e-01
1.000694927032661496e-01 3.754700000000000260e-01
1.167477414871438413e-01 3.741499999999999826e-01
1.334259902710215329e-01 3.729600000000000137e-01
1.501042390548992245e-01 3.720499999999999918e-01
1.667824878387769161e-01 3.711900000000000199e-01
1.834607366226546077e-01 3.702199999999999935e-01
2.001389854065322993e-01 3.691999999999999726e-01
2.168172341904099909e-01 3.682799999999999963e-01
2.334954829742876825e-01 3.670599999999999974e-01
2.501737317581653741e-01 3.661300000000000110e-01
2.668519805420430657e-01 3.650399999999999756e-01
2.835302293259207573e-01 3.639000000000000012e-01
3.002084781097984489e-01 3.628199999999999759e-01
3.168867268936761405e-01 3.618899999999999895e-01
3.335649756775538322e-01 3.606699999999999906e-01
3.502432244614315238e-01 3.592899999999999983e-01
3.669214732453092154e-01 3.584399999999999809e-01
3.835997220291869070e-01 3.572199999999999820e-01
4.002779708130645986e-01 3.560499999999999776e-01
4.169562195969422902e-01 3.551599999999999757e-01
4.336344683808199818e-01 3.540599999999999858e-01
4.503127171646976734e-01 3.528999999999999915e-01
4.669909659485753650e-01 3.518600000000000061e-01
4.836692147324530566e-01 3.507500000000000062e-01
5.003474635163307482e-01 3.496299999999999963e-01
5.170257123002084398e-01 3.484999999999999765e-01
5.337039610840861315e-01 3.471899999999999986e-01
5.503822098679638231e-01 3.460599999999999787e-01
5.670604586518415147e-01 3.449800000000000089e-01
5.837387074357192063e-01 3.438700000000000090e-01
6.004169562195968979e-01 3.426000000000000156e-01
6.170952050034745895e-01 3.416100000000000247e-01
6.337734537873522811e-01 3.403599999999999959e-01
6.504517025712299727e-01 3.393300000000000205e-01
6.671299513551076643e-01 3.383399999999999741e-01
6.838082001389853559e-01 3.370000000000000218e-01
7.004864489228630475e-01 3.360799999999999899e-01
7.171646977067407391e-01 3.347999999999999865e-01
7.338429464906184307e-01 3.334300000000000042e-01
7.505211952744961224e-01 3.320899999999999963e-01
7.671994440583738140e-01 3.307300000000000240e-01
7.838776928422515056e-01 3.295000000000000151e-01
8.005559416261291972e-01 3.282100000000000017e-01
8.172341904100068888e-01 3.274400000000000088e-01
8.339124391938845804e-01 3.263400000000000190e-01
8.505906879777622720e-01 3.252999999999999781e-01
8.672689367616399636e-01 3.237700000000000022e-01
8.839471855455176552e-01 3.223500000000000254e-01
9.006254343293953468e-01 3.210600000000000120e-01
9.173036831132730384e-01 3.195999999999999952e-01
9.339819318971507300e-01 3.184500000000000108e-01
9.506601806810284216e-01 3.170799999999999730e-01
9.673384294649061133e-01 3.155399999999999872e-01
9.840166782487838049e-01 3.141100000000000003e-01
1.000694927032661496e+00 3.129799999999999804e-01
1.017373175816539188e+00 3.116999999999999771e-01
1.034051424600416880e+00 3.105899999999999772e-01
1.050729673384294571e+00 3.092599999999999794e-01
1.067407922168172263e+00 3.080600000000000005e-01
1.084086170952049955e+00 3.066800000000000082e-01
1.100764419735927646e+00 3.051499999999999768e-01
1.117442668519805338e+00 3.038500000000000090e-01
1.134120917303683029e+00 3.024499999999999966e-01
1.150799166087560721e+00 3.008299999999999863e-01
1.167477414871438413e+00 2.993199999999999750e-01
1.184155663655316104e+00 2.978899999999999881e-01
1.200833912439193796e+00 2.964600000000000013e-01
1.217512161223071487e+00 2.947899999999999965e-01
1.234190410006949179e+00 2.935499999999999776e-01
1.250868658790826871e+00 2.920800000000000063e-01
1.267546907574704562e+00 2.904999999999999805e-01
1.284225156358582254e+00 2.892100000000000226e-01
1.300903405142459945e+00 2.878999999999999893e-01
1.317581653926337637e+00 2.864200000000000079e-01
1.334259902710215329e+00 2.849800000000000111e-01
1.350938151494093020e+00 2.835900000000000087e-01
1.367616400277970712e+00 2.821600000000000219e-01
1.384294649061848403e+00 2.806299999999999906e-01
1.400972897845726095e+00 2.790900000000000047e-01
1.417651146629603787e+00 2.777100000000000124e-01
1.434329395413481478e+00 2.762299999999999756e-01
1.451007644197359170e+00 2.752000000000000002e-01
1.467685892981236861e+00 2.737600000000000033e-01
1.484364141765114553e+00 2.722499999999999920e-01
1.501042390548992245e+00 2.711600000000000121e-01
1.517720639332869936e+00 2.694099999999999828e-01
1.534398888116747628e+00 2.684699999999999864e-01
1.551077136900625320e+00 2.672100000000000031e-01
1.567755385684503011e+00 2.657200000000000117e-01
1.584433634468380703e+00 2.644500000000000184e-01
1.601111883252258394e+00 2.627499999999999836e-01
1.617790132036136086e+00 2.611800000000000233e-01
1.634468380820013778e+00 2.594899999999999984e-01
1.651146629603891469e+00 2.582599999999999896e-01
1.667824878387769161e+00 2.566999999999999837e-01
1.684503127171646852e+00 2.554000000000000159e-01
1.701181375955524544e+00 2.541100000000000025e-01
1.717859624739402236e+00 2.524899999999999922e-01
1.734537873523279927e+00 2.512699999999999934e-01
1.751216122307157619e+00 2.496500000000000108e-01
1.767894371091035310e+00 2.479800000000000060e-01
1.784572619874913002e+00 2.466399999999999981e-01
1.801250868658790694e+00 2.451000000000000123e-01
1.817929117442668385e+00 2.434099999999999875e-01
1.834607366226546077e+00 2.417499999999999927e-01
1.851285615010423768e+00 2.404600000000000071e-01
1.867963863794301460e+00 2.390700000000000047e-01
1.884642112578179152e+00 2.375599999999999934e-01
1.901320361362056843e+00 2.359100000000000086e-01
1.917998610145934535e+00 2.344700000000000117e-01
1.934676858929812227e+00 2.331900000000000084e-01
1.951355107713689918e+00 2.318600000000000105e-01
1.968033356497567610e+00 2.305000000000000104e-01
1.984711605281445301e+00 2.292599999999999916e-01
2.001389854065322993e+00 2.281499999999999917e-01
2.018068102849200685e+00 2.264899999999999969e-01
2.034746351633078376e+00 2.249800000000000133e-01
2.051424600416956068e+00 2.233799999999999952e-01
2.068102849200833759e+00 2.217999999999999972e-01
2.084781097984711451e+00 2.203299999999999981e-01
2.101459346768589143e+00 2.188499999999999890e-01
2.118137595552466834e+00 2.174200000000000021e-01
2.134815844336344526e+00 2.158700000000000063e-01
2.151494093120222217e+00 2.143799999999999872e-01
2.168172341904099909e+00 2.126000000000000112e-01
2.184850590687977601e+00 2.108399999999999996e-01
2.201528839471855292e+00 2.091000000000000081e-01
2.218207088255732984e+00 2.073099999999999943e-01
2.234885337039610675e+00 2.057199999999999862e-01
2.251563585823488367e+00 2.041999999999999926e-01
2.268241834607366059e+00 2.024799999999999933e-01
2.284920083391243750e+00 2.007200000000000095e-01
2.301598332175121442e+00 1.992599999999999927e-01
2.318276580958999133e+00 1.975200000000000011e-01
2.334954829742876825e+00 1.960699999999999943e-01
2.351633078526754517e+00 1.945500000000000007e-01
2.368311327310632208e+00 1.929099999999999981e-01
2.384989576094509900e+00 1.914899999999999936e-01
2.401667824878387592e+00 1.898100000000000065e-01
2.418346073662265283e+00 1.884599999999999886e-01
2.435024322446142975e+00 1.869800000000000073e-01
2.451702571230020666e+00 1.857099999999999862e-01
2.468380820013898358e+00 1.839000000000000079e-01
2.485059068797776050e+00 1.821800000000000086e-01
2.501737317581653741e+00 1.808599999999999930e-01
2.518415566365531433e+00 1.797700000000000131e-01
2.535093815149409124e+00 1.778299999999999881e-01
2.551772063933286816e+00 1.763699999999999990e-01
2.568450312717164508e+00 1.746600000000000097e-01
2.585128561501042199e+00 1.732100000000000029e-01
2.601806810284919891e+00 1.715299999999999880e-01
2.618485059068797582e+00 1.700500000000000067e-01
2.635163307852675274e+00 1.685399999999999954e-01
2.651841556636552966e+00 1.669499999999999873e-01
2.668519805420430657e+00 1.652200000000000057e-01
2.685198054204308349e+00 1.635800000000000032e-01
2.701876302988186040e+00 1.620300000000000074e-01
2.718554551772063732e+00 1.603799999999999948e-01
2.735232800555941424e+00 1.588900000000000035e-01
2.751911049339819115e+00 1.571500000000000119e-01
2.768589298123696807e+00 1.553599999999999981e-01
2.785267546907574499e+00 1.537199999999999955e-01
2.801945795691452190e+00 1.525299999999999989e-01
2.818624044475329882e+00 1.510499999999999898e-01
2.835302293259207573e+00 1.495900000000000007e-01
2.851980542043085265e+00 1.478599999999999914e-01
2.868658790826962957e+00 1.459499999999999964e-01
2.885337039610840648e+00 1.443699999999999983e-01
2.902015288394718340e+00 1.425700000000000023e-01
2.918693537178596031e+00 1.411100000000000132e-01
2.935371785962473723e+00 1.394400000000000084e-01
2.952050034746351415e+00 1.380500000000000060e-01
2.968728283530229106e+00 1.366700000000000137e-01
2.985406532314106798e+00 1.348999999999999921e-01
3.002084781097984489e+00 1.353399999999999881e-01
3.018763029881862181e+00 1.348100000000000132e-01
3.035441278665739873e+00 1.342899999999999927e-01
3.052119527449617564e+00 1.340399999999999925e-01
3.068797776233495256e+00 1.338300000000000045e-01
3.085476025017372947e+00 1.337599999999999900e-01
3.102154273801250639e+00 1.335800000000000043e-01
3.118832522585128331e+00 1.332599999999999896e-01
3.135510771369006022e+00 1.329200000000000104e-01
3.152189020152883714e+00 1.326400000000000079e-01
3.168867268936761405e+00 1.325099999999999889e-01
3.185545517720639097e+00 1.320999999999999952e-01
3.202223766504516789e+00 1.318499999999999950e-01
3.218902015288394480e+00 1.314800000000000135e-01
3.235580264072272172e+00 1.309500000000000108e-01
3.252258512856149864e+00 1.305099999999999871e-01
3.268936761640027555e+00 1.301900000000000002e-01
3.285615010423905247e+00 1.300999999999999934e-01
3.302293259207782938e+00 1.302399999999999947e-01
3.318971507991660630e+00 1.299800000000000122e-01
3.335649756775538322e+00 1.297899999999999887e-01
3.352328005559416013e+00 1.296100000000000030e-01
3.369006254343293705e+00 1.294099999999999973e-01
3.385684503127171396e+00 1.291799999999999893e-01
3.402362751911049088e+00 1.288100000000000078e-01
3.419041000694926780e+00 1.284200000000000064e-01
3.435719249478804471e+00 1.283100000000000074e-01
3.452397498262682163e+00 1.281200000000000117e-01
3.469075747046559854e+00 1.279399999999999982e-01
3.485753995830437546e+00 1.276100000000000012e-01
3.502432244614315238e+00 1.275100000000000122e-01
3.519110493398192929e+00 1.271799999999999875e-01
3.535788742182070621e+00 1.269299999999999873e-01
3.552466990965948312e+00 1.267800000000000038e-01
3.569145239749826004e+00 1.267399999999999916e-01
3.585823488533703696e+00 1.267199999999999993e-01
3.602501737317581387e+00 1.264299999999999868e-01
3.619179986101459079e+00 1.262699999999999934e-01
3.635858234885336771e+00 1.262500000000000011e-01
3.652536483669214462e+00 1.261799999999999866e-01
3.669214732453092154e+00 1.260699999999999876e-01
3.685892981236969845e+00 1.259000000000000119e-01
3.702571230020847537e+00 1.258499999999999897e-01
3.719249478804725229e+00 1.258599999999999997e-01
3.735927727588602920e+00 1.257500000000000007e-01
3.752605976372480612e+00 1.257699999999999929e-01
3.769284225156358303e+00 1.256899999999999962e-01
3.785962473940235995e+00 1.254899999999999904e-01
3.802640722724113687e+00 1.255699999999999872e-01
3.819318971507991378e+00 1.254899999999999904e-01
3.835997220291869070e+00 1.253499999999999892e-01
3.852675469075746761e+00 1.252800000000000025e-01
3.869353717859624453e+00 1.250400000000000122e-01
3.886031966643502145e+00 1.248200000000000004e-01
3.902710215427379836e+00 1.245700000000000002e-01
3.919388464211257528e+00 1.244100000000000067e-01
3.936066712995135219e+00 1.242899999999999977e-01
3.952744961779012911e+00 1.241099999999999981e-01
3.969423210562890603e+00 1.239399999999999946e-01
3.986101459346768294e+00 1.237899999999999973e-01
4.002779708130645986e+00 1.238199999999999995e-01
4.019457956914523677e+00 1.241199999999999942e-01
4.036136205698401369e+00 1.241600000000000065e-01
4.052814454482279061e+00 1.243500000000000022e-01
4.069492703266156752e+00 1.246099999999999985e-01
4.086170952050034444e+00 1.247299999999999937e-01
4.102849200833912136e+00 1.245399999999999979e-01
4.119527449617789827e+00 1.245900000000000063e-01
4.136205698401667519e+00 1.247299999999999937e-01
4.152883947185545210e+00 1.246600000000000069e-01
4.169562195969422902e+00 1.248299999999999965e-01
4.186240444753300594e+00 1.248299999999999965e-01
4.202918693537178285e+00 1.247100000000000014e-01
4.219596942321055977e+00 1.246199999999999947e-01
4.236275191104933668e+00 1.244699999999999973e-01
4.252953439888811360e+00 1.243599999999999983e-01
4.269631688672689052e+00 1.243599999999999983e-01
4.286309937456566743e+00 1.244299999999999989e-01
4.302988186240444435e+00 1.243900000000000006e-01
4.319666435024322126e+00 1.243800000000000044e-01
4.336344683808199818e+00 1.243599999999999983e-01
4.353022932592077510e+00 1.243599999999999983e-01
4.369701181375955201e+00 1.242000000000000048e-01
4.386379430159832893e+00 1.243800000000000044e-01
4.403057678943710584e+00 1.244900000000000034e-01
4.419735927727588276e+00 1.245700000000000002e-01
4.436414176511465968e+00 1.246799999999999992e-01
4.453092425295343659e+00 1.245499999999999940e-01
4.469770674079221351e+00 1.245499999999999940e-01
4.486448922863099043e+00 1.247100000000000014e-01
4.503127171646976734e+00 1.246899999999999953e-01
4.519805420430854426e+00 1.245900000000000063e-01
4.536483669214732117e+00 1.247400000000000037e-01
4.553161917998609809e+00 1.247400000000000037e-01
4.569840166782487501e+00 1.248400000000000065e-01
4.586518415566365192e+00 1.247800000000000020e-01
4.603196664350242884e+00 1.247899999999999981e-01
4.619874913134120575e+00 1.248500000000000026e-01
4.636553161917998267e+00 1.247199999999999975e-01
4.653231410701875959e+00 1.248900000000000010e-01
4.669909659485753650e+00 1.248800000000000049e-01
4.686587908269631342e+00 1.250499999999999945e-01
4.703266157053509033e+00 1.249600000000000016e-01
4.719944405837386725e+00 1.249299999999999994e-01
4.736622654621264417e+00 1.252199999999999980e-01
4.753300903405142108e+00 1.254300000000000137e-01
4.769979152189019800e+00 1.254000000000000115e-01
4.786657400972897491e+00 1.254899999999999904e-01
4.803335649756775183e+00 1.253799999999999915e-01
4.820013898540652875e+00 1.252500000000000002e-01
4.836692147324530566e+00 1.252800000000000025e-01
4.853370396108408258e+00 1.253199999999999870e-01
4.870048644892285949e+00 1.253599999999999992e-01
4.886726893676163641e+00 1.255199999999999927e-01
4.903405142460041333e+00 1.255000000000000004e-01
4.920083391243919024e+00 1.253700000000000092e-01
4.936761640027796716e+00 1.256400000000000017e-01
4.953439888811674408e+00 1.257800000000000029e-01
4.970118137595552099e+00 1.257000000000000062e-01
4.986796386379429791e+00 1.259299999999999864e-01
5.003474635163307482e+00 1.260799999999999976e-01
5.020152883947185174e+00 1.262900000000000134e-01
5.036831132731062866e+00 1.262900000000000134e-01
5.053509381514940557e+00 1.264299999999999868e-01
5.070187630298818249e+00 1.267300000000000093e-01
5.086865879082695940e+00 1.268100000000000060e-01
5.103544127866573632e+00 1.268100000000000060e-01
5.120222376650451324e+00 1.269399999999999973e-01
5.136900625434329015e+00 1.271799999999999875e-01
5.153578874218206707e+00 1.273299999999999987e-01
5.170257123002084398e+00 1.274599999999999900e-01
5.186935371785962090e+00 1.277200000000000002e-01
5.203613620569839782e+00 1.277899999999999869e-01
5.220291869353717473e+00 1.281799999999999884e-01
5.236970118137595165e+00 1.284399999999999986e-01
5.253648366921472856e+00 1.285300000000000054e-01
5.270326615705350548e+00 1.287600000000000133e-01
5.287004864489228240e+00 1.290600000000000080e-01
5.303683113273105931e+00 1.291700000000000070e-01
5.320361362056983623e+00 1.291499999999999870e-01
5.337039610840861315e+00 1.293600000000000028e-01
5.353717859624739006e+00 1.293900000000000050e-01
5.370396108408616698e+00 1.294399999999999995e-01
5.387074357192494389e+00 1.295699999999999907e-01
5.403752605976372081e+00 1.297699999999999965e-01
5.420430854760249773e+00 1.298199999999999910e-01
5.437109103544127464e+00 1.296899999999999997e-01
5.453787352328005156e+00 1.296799999999999897e-01
5.470465601111882847e+00 1.298600000000000032e-01
5.487143849895760539e+00 1.303300000000000014e-01
5.503822098679638231e+00 1.302300000000000124e-01
5.520500347463515922e+00 1.303100000000000092e-01
5.537178596247393614e+00 1.302899999999999892e-01
5.553856845031271305e+00 1.303999999999999881e-01
5.570535093815148997e+00 1.305499999999999994e-01
5.587213342599026689e+00 1.305399999999999894e-01
5.603891591382904380e+00 1.306599999999999984e-01
5.620569840166782072e+00 1.309200000000000086e-01
5.637248088950659763e+00 1.311799999999999911e-01
5.653926337734537455e+00 1.318499999999999950e-01
5.670604586518415147e+00 1.323100000000000109e-01
5.687282835302292838e+00 1.324099999999999999e-01
5.703961084086170530e+00 1.324700000000000044e-01
5.720639332870048221e+00 1.326600000000000001e-01
5.737317581653925913e+00 1.326700000000000101e-01
5.753995830437803605e+00 1.328600000000000059e-01
5.770674079221681296e+00 1.330699999999999938e-01
5.787352328005558988e+00 1.331700000000000106e-01
5.804030576789436680e+00 1.333199999999999941e-01
5.820708825573314371e+00 1.335000000000000075e-01
5.837387074357192063e+00 1.335099999999999898e-01
5.854065323141069754e+00 1.335899999999999865e-01
5.870743571924947446e+00 1.338199999999999945e-01
5.887421820708825138e+00 1.337899999999999923e-01
5.904100069492702829e+00 1.339400000000000035e-01
5.920778318276580521e+00 1.341400000000000092e-01
5.937456567060458212e+00 1.341600000000000015e-01
5.954134815844335904e+00 1.344700000000000062e-01
5.970813064628213596e+00 1.346900000000000042e-01
5.987491313412091287e+00 1.348000000000000032e-01
6.004169562195968979e+00 1.350500000000000034e-01
6.020847810979846670e+00 1.350800000000000056e-01
6.037526059763724362e+00 1.352599999999999913e-01
6.054204308547602054e+00 1.356100000000000083e-01
6.070882557331479745e+00 1.357700000000000018e-01
6.087560806115357437e+00 1.359100000000000030e-01
6.104239054899235128e+00 1.361400000000000110e-01
6.120917303683112820e+00 1.366499999999999937e-01
6.137595552466990512e+00 1.371900000000000064e-01
6.154273801250868203e+00 1.376300000000000023e-01
6.170952050034745895e+00 1.378199999999999981e-01
6.187630298818623586e+00 1.381100000000000105e-01
6.204308547602501278e+00 1.381999999999999895e-01
6.220986796386378970e+00 1.383699999999999930e-01
6.237665045170256661e+00 1.383199999999999985e-01
6.254343293954134353e+00 1.382099999999999995e-01
6.271021542738012045e+00 1.384199999999999875e-01
6.287699791521889736e+00 1.388699999999999934e-01
6.304378040305767428e+00 1.390000000000000124e-01
6.321056289089645119e+00 1.391100000000000114e-01
6.337734537873522811e+00 1.394400000000000084e-01
6.354412786657400503e+00 1.397400000000000031e-01
6.371091035441278194e+00 1.401399999999999868e-01
6.387769284225155886e+00 1.404499999999999915e-01
6.404447533009033577e+00 1.408699999999999952e-01
6.421125781792911269e+00 1.411100000000000132e-01
6.437804030576788961e+00 1.413899999999999879e-01
6.454482279360666652e+00 1.414700000000000124e-01
6.471160528144544344e+00 1.417599999999999971e-01
6.487838776928422035e+00 1.422400000000000053e-01
6.504517025712299727e+00 1.426999999999999935e-01
6.521195274496177419e+00 1.432900000000000007e-01
6.537873523280055110e+00 1.436699999999999922e-01
6.554551772063932802e+00 1.436900000000000122e-01
6.571230020847810493e+00 1.441099999999999881e-01
6.587908269631688185e+00 1.442599999999999993e-01
6.604586518415565877e+00 1.446300000000000086e-01
6.621264767199443568e+00 1.449100000000000110e-01
6.637943015983321260e+00 1.452100000000000057e-01
6.654621264767198952e+00 1.455700000000000049e-01
6.671299513551076643e+00 1.458500000000000074e-01
6.687977762334954335e+00 1.456000000000000072e-01
6.704656011118832026e+00 1.459300000000000042e-01
6.721334259902709718e+00 1.459100000000000119e-01
6.738012508686587410e+00 1.461699999999999944e-01
6.754690757470465101e+00 1.465500000000000136e-01
6.771369006254342793e+00 1.467199999999999893e-01
6.788047255038220484e+00 1.467900000000000038e-01
6.804725503822098176e+00 1.469799999999999995e-01
6.821403752605975868e+00 1.474199999999999955e-01
6.838082001389853559e+00 1.480100000000000027e-01
6.854760250173731251e+00 1.483299999999999896e-01
6.871438498957608942e+00 1.488599999999999923e-01
6.888116747741486634e+00 1.491399999999999948e-01
6.904794996525364326e+00 1.494300000000000073e-01
6.921473245309242017e+00 1.495499999999999885e-01
6.938151494093119709e+00 1.501099999999999934e-01
6.954829742876997400e+00 1.503899999999999959e-01
6.971507991660875092e+00 1.506399999999999961e-01
6.988186240444752784e+00 1.508200000000000096e-01
7.004864489228630475e+00 1.507699999999999874e-01
7.021542738012508167e+00 1.509000000000000064e-01
7.038220986796385858e+00 1.511699999999999988e-01
7.054899235580263550e+00 1.514199999999999990e-01
7.071577484364141242e+00 1.516299999999999870e-01
7.088255733148018933e+00 1.521800000000000097e-01
7.104933981931896625e+00 1.527699999999999891e-01
7.121612230715774317e+00 1.531700000000000006e-01
7.138290479499652008e+00 1.536200000000000065e-01
7.154968728283529700e+00 1.539000000000000090e-01
7.171646977067407391e+00 1.539999999999999980e-01
7.188325225851285083e+00 1.543400000000000050e-01
7.205003474635162775e+00 1.544999999999999984e-01
7.221681723419040466e+00 1.548299999999999954e-01
7.238359972202918158e+00 1.552399999999999891e-01
7.255038220986795849e+00 1.556200000000000083e-01
7.271716469770673541e+00 1.559599999999999875e-01
7.288394718554551233e+00 1.563100000000000045e-01
7.305072967338428924e+00 1.568299999999999972e-01
7.321751216122306616e+00 1.571500000000000119e-01
7.338429464906184307e+00 1.575199999999999934e-01
7.355107713690061999e+00 1.576899999999999968e-01
7.371785962473939691e+00 1.579899999999999916e-01
7.388464211257817382e+00 1.586299999999999932e-01
7.405142460041695074e+00 1.590199999999999947e-01
7.421820708825572765e+00 1.592600000000000127e-01
7.438498957609450457e+00 1.595799999999999996e-01
7.455177206393328149e+00 1.598600000000000021e-01
7.471855455177205840e+00 1.600300000000000056e-01
7.488533703961083532e+00 1.601400000000000046e-01
7.505211952744961224e+00 1.603600000000000025e-01
7.521890201528838915e+00 1.608600000000000030e-01
7.538568450312716607e+00 1.612699999999999967e-01
7.555246699096594298e+00 1.613900000000000057e-01
7.571924947880471990e+00 1.618300000000000016e-01
7.588603196664349682e+00 1.622300000000000131e-01
7.605281445448227373e+00 1.626599999999999990e-01
7.621959694232105065e+00 1.631700000000000095e-01
7.638637943015982756e+00 1.638300000000000034e-01
7.655316191799860448e+00 1.642399999999999971e-01
7.671994440583738140e+00 1.648100000000000120e-01
7.688672689367615831e+00 1.651199999999999890e-01
7.705350938151493523e+00 1.654500000000000137e-01
7.722029186935371214e+00 1.658100000000000129e-01
7.738707435719248906e+00 1.661199999999999899e-01
7.755385684503126598e+00 1.665500000000000036e-01
7.772063933287004289e+00 1.667299999999999893e-01
7.788742182070881981e+00 1.670699999999999963e-01
7.805420430854759672e+00 1.676100000000000090e-01
7.822098679638637364e+00 1.679200000000000137e-01
7.838776928422515056e+00 1.686600000000000044e-01
7.855455177206392747e+00 1.694100000000000050e-01
7.872133425990270439e+00 1.701000000000000012e-01
7.888811674774148130e+00 1.707700000000000051e-01
7.905489923558025822e+00 1.712299999999999933e-01
7.922168172341903514e+00 1.715899999999999925e-01
7.938846421125781205e+00 1.717899999999999983e-01
7.955524669909658897e+00 1.721600000000000075e-01
7.972202918693536589e+00 1.724499999999999922e-01
7.988881167477414280e+00 1.725899999999999934e-01
8.005559416261291972e+00 1.729100000000000081e-01
8.022237665045169663e+00 1.733899999999999886e-01
8.038915913829047355e+00 1.736399999999999888e-01
8.055594162612925047e+00 1.739300000000000013e-01
8.072272411396802738e+00 1.741099999999999870e-01
8.088950660180680430e+00 1.747299999999999964e-01
8.105628908964558121e+00 1.754499999999999948e-01
8.122307157748435813e+00 1.759999999999999898e-01
8.138985406532313505e+00 1.762100000000000055e-01
8.155663655316191196e+00 1.766600000000000115e-01
8.172341904100068888e+00 1.772400000000000087e-01
8.189020152883946579e+00 1.777100000000000068e-01
8.205698401667824271e+00 1.779900000000000093e-01
8.222376650451701963e+00 1.783700000000000008e-01
8.239054899235579654e+00 1.787999999999999867e-01
8.255733148019457346e+00 1.790299999999999947e-01
8.272411396803335037e+00 1.795899999999999996e-01
8.289089645587212729e+00 1.797700000000000131e-01
8.305767894371090421e+00 1.800799999999999901e-01
8.322446143154968112e+00 1.806599999999999873e-01
8.339124391938845804e+00 1.815199999999999869e-01
8.355802640722723496e+00 1.819500000000000006e-01
8.372480889506601187e+00 1.821200000000000041e-01
8.389159138290478879e+00 1.824300000000000088e-01
8.405837387074356570e+00 1.828599999999999948e-01
8.422515635858234262e+00 1.831599999999999895e-01
8.439193884642111954e+00 1.836299999999999877e-01
8.455872133425989645e+00 1.839899999999999869e-01
8.472550382209867337e+00 1.844300000000000106e-01
8.489228630993745028e+00 1.849699999999999955e-01
8.505906879777622720e+00 1.854399999999999937e-01
8.522585128561500412e+00 1.858400000000000052e-01
8.539263377345378103e+00 1.863400000000000056e-01
8.555941626129255795e+00 1.868799999999999906e-01
8.572619874913133486e+00 1.872300000000000075e-01
8.589298123697011178e+00 1.875199999999999922e-01
8.605976372480888870e+00 1.880300000000000027e-01
8.622654621264766561e+00 1.883400000000000074e-01
8.639332870048644253e+00 1.887999999999999956e-01
8.656011118832521944e+00 1.890999999999999903e-01
8.672689367616399636e+00 1.893900000000000028e-01
8.689367616400277328e+00 1.899000000000000132e-01
8.706045865184155019e+00 1.903199999999999892e-01
8.722724113968032711e+00 1.907099999999999906e-01
8.739402362751910402e+00 1.910600000000000076e-01
8.756080611535788094e+00 1.918100000000000083e-01
8.772758860319665786e+00 1.923199999999999910e-01
8.789437109103543477e+00 1.927300000000000124e-01
8.806115357887421169e+00 1.932300000000000129e-01
8.822793606671298861e+00 1.937500000000000056e-01
8.839471855455176552e+00 1.942699999999999982e-01
8.856150104239054244e+00 1.949700000000000044e-01
8.872828353022931935e+00 1.952699999999999991e-01
8.889506601806809627e+00 1.954799999999999871e-01
8.906184850590687319e+00 1.960099999999999898e-01
8.922863099374565010e+00 1.965399999999999925e-01
8.939541348158442702e+00 1.972299999999999887e-01
8.956219596942320393e+00 1.980699999999999961e-01
8.972897845726198085e+00 1.990500000000000047e-01
8.989576094510075777e+00 1.993999999999999939e-01
9.006254343293953468e+00 1.998499999999999999e-01
9.022932592077831160e+00 2.005899999999999905e-01
9.039610840861708851e+00 2.009499999999999897e-01
9.056289089645586543e+00 2.014799999999999924e-01
9.072967338429464235e+00 2.022599999999999953e-01
9.089645587213341926e+00 2.026199999999999946e-01
9.106323835997219618e+00 2.030899999999999928e-01
9.123002084781097309e+00 2.036000000000000032e-01
9.139680333564975001e+00 2.040099999999999969e-01
9.156358582348852693e+00 2.048899999999999888e-01
9.173036831132730384e+00 2.057799999999999907e-01
9.189715079916608076e+00 2.063899999999999901e-01
9.206393328700485768e+00 2.066199999999999981e-01
9.223071577484363459e+00 2.071399999999999908e-01
9.239749826268241151e+00 2.075299999999999923e-01
9.256428075052118842e+00 2.079400000000000137e-01
9.273106323835996534e+00 2.082799999999999929e-01
9.289784572619874226e+00 2.087199999999999889e-01
9.306462821403751917e+00 2.091699999999999948e-01
9.323141070187629609e+00 2.096800000000000053e-01
9.339819318971507300e+00 2.103500000000000092e-01
9.356497567755384992e+00 2.111999999999999988e-01
9.373175816539262684e+00 2.121000000000000107e-01
9.389854065323140375e+00 2.124600000000000100e-01
9.406532314107018067e+00 2.129300000000000082e-01
9.423210562890895758e+00 2.136000000000000121e-01
9.439888811674773450e+00 2.140700000000000103e-01
9.456567060458651142e+00 2.142300000000000038e-01
9.473245309242528833e+00 2.145600000000000007e-01
9.489923558026406525e+00 2.149399999999999922e-01
9.506601806810284216e+00 2.151899999999999924e-01
9.523280055594161908e+00 2.157100000000000128e-01
9.539958304378039600e+00 2.164000000000000090e-01
9.556636553161917291e+00 2.170499999999999929e-01
9.573314801945794983e+00 2.180499999999999938e-01
9.589993050729672674e+00 2.184699999999999975e-01
9.606671299513550366e+00 2.187999999999999945e-01
9.623349548297428058e+00 2.189599999999999880e-01
9.640027797081305749e+00 2.193299999999999972e-01
9.656706045865183441e+00 2.197300000000000086e-01
9.673384294649061133e+00 2.200999999999999901e-01
9.690062543432938824e+00 2.206700000000000050e-01
9.706740792216816516e+00 2.208900000000000030e-01
9.723419041000694207e+00 2.213400000000000090e-01
9.740097289784571899e+00 2.221899999999999986e-01
9.756775538568449591e+00 2.227099999999999913e-01
9.773453787352327282e+00 2.232699999999999962e-01
9.790132036136204974e+00 2.238600000000000034e-01
9.806810284920082665e+00 2.241900000000000004e-01
9.823488533703960357e+00 2.244099999999999984e-01
9.840166782487838049e+00 2.246299999999999963e-01
9.856845031271715740e+00 2.249500000000000111e-01
9.873523280055593432e+00 2.256100000000000050e-01
9.890201528839471123e+00 2.263300000000000034e-01
9.906879777623348815e+00 2.266199999999999881e-01
9.923558026407226507e+00 2.271299999999999986e-01
9.940236275191104198e+00 2.279500000000000137e-01
9.956914523974981890e+00 2.285399999999999932e-01
9.973592772758859581e+00 2.291100000000000081e-01
9.990271021542737273e+00 2.294599999999999973e-01
1.000694927032661496e+01 2.300500000000000045e-01
1.002362751911049266e+01 2.304499999999999882e-01
1.004030576789437035e+01 2.307700000000000029e-01
1.005698401667824804e+01 2.311100000000000099e-01
1.007366226546212573e+01 2.314799999999999913e-01
1.009034051424600342e+01 2.316300000000000026e-01
1.010701876302988111e+01 2.321799999999999975e-01
1.012369701181375881e+01 2.329299999999999982e-01
1.014037526059763650e+01 2.338500000000000023e-01
1.015705350938151419e+01 2.345299999999999885e-01
1.017373175816539188e+01 2.347200000000000120e-01
1.019041000694926957e+01 2.352799999999999891e-01
1.020708825573314726e+01 2.358599999999999863e-01
1.022376650451702496e+01 2.365099999999999980e-01
1.024044475330090265e+01 2.369600000000000040e-01
1.025712300208478034e+01 2.375200000000000089e-01
1.027380125086865803e+01 2.377799999999999914e-01
1.029047949965253572e+01 2.382700000000000096e-01
1.030715774843641341e+01 2.389499999999999957e-01
1.032383599722029111e+01 2.399399999999999866e-01
1.034051424600416880e+01 2.406000000000000083e-01
1.035719249478804649e+01 2.410799999999999887e-01
1.037387074357192418e+01 2.416399999999999937e-01
1.039054899235580187e+01 2.420200000000000129e-01
1.040722724113967956e+01 2.423500000000000099e-01
1.042390548992355725e+01 2.428099999999999981e-01
1.044058373870743495e+01 2.432900000000000063e-01
1.045726198749131264e+01 2.439099999999999879e-01
1.047394023627519033e+01 2.444699999999999929e-01
1.049061848505906802e+01 2.449300000000000088e-01
1.050729673384294571e+01 2.456899999999999917e-01
1.052397498262682340e+01 2.464800000000000046e-01
1.054065323141070110e+01 2.472799999999999998e-01
1.055733148019457879e+01 2.474899999999999878e-01
1.057400972897845648e+01 2.477800000000000002e-01
1.059068797776233417e+01 2.483299999999999952e-01
1.060736622654621186e+01 2.487600000000000089e-01
1.062404447533008955e+01 2.494699999999999973e-01
1.064072272411396725e+01 2.500299999999999745e-01
1.065740097289784494e+01 2.505299999999999749e-01
1.067407922168172263e+01 2.510700000000000154e-01
1.069075747046560032e+01 2.517599999999999838e-01
1.070743571924947801e+01 2.526300000000000212e-01
1.072411396803335570e+01 2.535100000000000131e-01
1.074079221681723340e+01 2.539899999999999936e-01
1.075747046560111109e+01 2.546100000000000030e-01
1.077414871438498878e+01 2.552300000000000124e-01
1.079082696316886647e+01 2.559000000000000163e-01
1.080750521195274416e+01 2.564699999999999758e-01
1.082418346073662185e+01 2.567300000000000137e-01
1.084086170952049955e+01 2.560399999999999898e-01
1.085753995830437724e+01 2.562800000000000078e-01
1.087421820708825493e+01 2.573900000000000077e-01
1.089089645587213262e+01 2.590399999999999925e-01
1.090757470465601031e+01 2.609199999999999853e-01
1.092425295343988800e+01 2.621800000000000241e-01
1.094093120222376569e+01 2.636999999999999900e-01
1.095760945100764339e+01 2.653300000000000103e-01
1.097428769979152108e+01 2.665100000000000247e-01
1.099096594857539877e+01 2.676200000000000245e-01
1.100764419735927646e+01 2.690500000000000114e-01
1.102432244614315415e+01 2.704699999999999882e-01
1.104100069492703184e+01 2.719099999999999850e-01
1.105767894371090954e+01 2.732999999999999874e-01
1.107435719249478723e+01 2.752299999999999747e-01
1.109103544127866492e+01 2.772100000000000120e-01
1.110771369006254261e+01 2.791299999999999892e-01
1.112439193884642030e+01 2.807399999999999896e-01
1.114107018763029799e+01 2.820199999999999929e-01
1.115774843641417569e+01 2.837100000000000177e-01
1.117442668519805338e+01 2.850500000000000256e-01
1.119110493398193107e+01 2.866299999999999959e-01
1.120778318276580876e+01 2.881799999999999917e-01
1.122446143154968645e+01 2.894399999999999751e-01
1.124113968033356414e+01 2.911900000000000044e-01
1.125781792911744184e+01 2.929999999999999827e-01
1.127449617790131953e+01 2.949200000000000155e-01
1.129117442668519722e+01 2.967899999999999983e-01
1.130785267546907491e+01 2.987799999999999900e-01
1.132453092425295260e+01 3.004399999999999848e-01
1.134120917303683029e+01 3.023199999999999776e-01
1.135788742182070798e+01 3.040399999999999769e-01
1.137456567060458568e+01 3.059100000000000152e-01
1.139124391938846337e+01 3.077400000000000135e-01
1.140792216817234106e+01 3.097799999999999998e-01
1.142460041695621875e+01 3.115899999999999781e-01
1.144127866574009644e+01 3.133799999999999919e-01
1.145795691452397413e+01 3.155399999999999872e-01
1.147463516330785183e+01 3.178400000000000114e-01
1.149131341209172952e+01 3.202300000000000146e-01
1.150799166087560721e+01 3.222300000000000164e-01
1.152466990965948490e+01 3.240899999999999892e-01
1.154134815844336259e+01 3.261100000000000110e-01
1.155802640722724028e+01 3.281700000000000172e-01
1.157470465601111798e+01 3.301999999999999935e-01
1.159138290479499567e+01 3.319900000000000073e-01
1.160806115357887336e+01 3.342499999999999916e-01
1.162473940236275105e+01 3.361100000000000199e-01
1.164141765114662874e+01 3.383399999999999741e-01
1.165809589993050643e+01 3.410400000000000098e-01
1.167477414871438413e+01 3.435599999999999765e-01
1.169145239749826182e+01 3.458800000000000208e-01
1.170813064628213951e+01 3.483700000000000130e-01
1.172480889506601720e+01 3.503499999999999948e-01
1.174148714384989489e+01 3.528200000000000225e-01
1.175816539263377258e+01 3.549900000000000277e-01
1.177484364141765028e+01 3.574100000000000055e-01
1.179152189020152797e+01 3.597799999999999887e-01
1.180820013898540566e+01 3.616099999999999870e-01
1.182487838776928335e+01 3.640800000000000147e-01
1.184155663655316104e+01 3.663899999999999935e-01
1.185823488533703873e+01 3.691900000000000182e-01
1.187491313412091642e+01 3.719399999999999928e-01
1.189159138290479412e+01 3.740800000000000236e-01
1.190826963168867181e+01 3.765100000000000113e-01
1.192494788047254950e+01 3.791499999999999870e-01
1.194162612925642719e+01 3.815899999999999848e-01
1.195830437804030488e+01 3.843799999999999994e-01
1.197498262682418257e+01 3.867200000000000082e-01
1.199166087560806027e+01 3.890899999999999914e-01
1.200833912439193796e+01 3.916700000000000181e-01
1.202501737317581565e+01 3.942800000000000193e-01
1.204169562195969334e+01 3.970299999999999940e-01
1.205837387074357103e+01 3.999199999999999977e-01
1.207505211952744872e+01 4.029699999999999949e-01
1.209173036831132642e+01 4.058999999999999830e-01
1.210840861709520411e+01 4.081799999999999873e-01
1.212508686587908180e+01 4.108299999999999730e-01
1.214176511466295949e+01 4.135300000000000087e-01
1.215844336344683718e+01 4.157699999999999729e-01
1.217512161223071487e+01 4.182600000000000207e-01
1.219179986101459257e+01 4.206599999999999784e-01
1.220847810979847026e+01 4.235700000000000021e-01
1.222515635858234795e+01 4.259200000000000208e-01
1.224183460736622564e+01 4.285599999999999965e-01
1.225851285615010333e+01 4.315700000000000092e-01
1.227519110493398102e+01 4.350999999999999868e-01
1.229186935371785871e+01 4.386800000000000144e-01
1.230854760250173641e+01 4.411999999999999811e-01
1.232522585128561410e+01 4.438199999999999923e-01
1.234190410006949179e+01 4.467599999999999905e-01
1.235858234885336948e+01 4.497399999999999731e-01
1.237526059763724717e+01 4.524299999999999988e-01
1.239193884642112486e+01 4.550799999999999845e-01
1.240861709520500256e+01 4.577399999999999802e-01
1.242529534398888025e+01 4.606500000000000039e-01
1.244197359277275794e+01 4.632100000000000106e-01
1.245865184155663563e+01 4.662700000000000178e-01
1.247533009034051332e+01 4.695900000000000074e-01
1.249200833912439101e+01 4.729599999999999915e-01
1.250868658790826871e+01 4.757799999999999807e-01
1.252536483669214640e+01 4.786099999999999799e-01
1.254204308547602409e+01 4.819999999999999840e-01
1.255872133425990178e+01 4.849200000000000177e-01
1.257539958304377947e+01 4.878100000000000214e-01
1.259207783182765716e+01 4.905599999999999961e-01
1.260875608061153486e+01 4.935300000000000242e-01
1.262543432939541255e+01 4.960800000000000209e-01
1.264211257817929024e+01 4.992199999999999971e-01
1.265879082696316793e+01 5.023400000000000087e-01
1.267546907574704562e+01 5.059299999999999908e-01
1.269214732453092331e+01 5.088799999999999990e-01
1.270882557331480101e+01 5.115399999999999947e-01
1.272550382209867870e+01 5.124600000000000266e-01
1.274218207088255639e+01 5.132100000000000550e-01
1.275886031966643408e+01 5.135699999999999710e-01
1.277553856845031177e+01 5.134999999999999565e-01
1.279221681723418946e+01 5.134900000000000020e-01
1.280889506601806715e+01 5.135600000000000165e-01
1.282557331480194485e+01 5.141499999999999959e-01
1.284225156358582254e+01 5.152499999999999858e-01
1.285892981236970023e+01 5.167800000000000171e-01
1.287560806115357792e+01 5.169500000000000206e-01
1.289228630993745561e+01 5.174699999999999855e-01
1.290896455872133330e+01 5.178099999999999925e-01
1.292564280750521100e+01 5.185499999999999554e-01
1.294232105628908869e+01 5.187000000000000499e-01
1.295899930507296638e+01 5.191299999999999804e-01
1.297567755385684407e+01 5.194900000000000073e-01
1.299235580264072176e+01 5.205800000000000427e-01
1.300903405142459945e+01 5.213700000000000001e-01
1.302571230020847715e+01 5.212400000000000366e-01
1.304239054899235484e+01 5.214100000000000401e-01
1.305906879777623253e+01 5.211999999999999966e-01
1.307574704656011022e+01 5.212400000000000366e-01
1.309242529534398791e+01 5.213600000000000456e-01
1.310910354412786560e+01 5.217000000000000526e-01
1.312578179291174330e+01 5.223600000000000465e-01
1.314246004169562099e+01 5.226399999999999935e-01
1.315913829047949868e+01 5.232499999999999929e-01
1.317581653926337637e+01 5.241999999999999993e-01
1.319249478804725406e+01 5.250099999999999767e-01
1.320917303683113175e+01 5.255100000000000326e-01
1.322585128561500944e+01 5.258500000000000396e-01
1.324252953439888714e+01 5.259899999999999576e-01
1.325920778318276483e+01 5.256399999999999961e-01
1.327588603196664252e+01 5.255100000000000326e-01
1.329256428075052021e+01 5.251500000000000057e-01
1.330924252953439790e+01 5.251000000000000112e-01
1.332592077831827559e+01 5.252000000000000002e-01
1.334259902710215329e+01 5.257899999999999796e-01
1.335927727588603098e+01 5.257699999999999596e-01
1.337595552466990867e+01 5.257399999999999851e-01
1.339263377345378636e+01 5.262700000000000156e-01
1.340931202223766405e+01 5.261200000000000321e-01
1.342599027102154174e+01 5.259700000000000486e-01
1.344266851980541944e+01 5.258099999999999996e-01
1.345934676858929713e+01 5.261599999999999611e-01
1.347602501737317482e+01 5.258500000000000396e-01
1.349270326615705251e+01 5.257699999999999596e-01
1.350938151494093020e+01 5.256800000000000361e-01
1.352605976372480789e+01 5.258099999999999996e-01
1.354273801250868559e+01 5.259300000000000086e-01
1.355941626129256328e+01 5.256800000000000361e-01
1.357609451007644097e+01 5.259700000000000486e-01
1.359277275886031866e+01 5.262799999999999701e-01
1.360945100764419635e+01 5.265900000000000025e-01
1.362612925642807404e+01 5.267399999999999860e-01
1.364280750521195174e+01 5.268599999999999950e-01
1.365948575399582943e+01 5.266800000000000370e-01
1.367616400277970712e+01 5.264600000000000390e-01
1.369284225156358481e+01 5.265499999999999625e-01
1.370952050034746250e+01 5.265600000000000280e-01
1.372619874913134019e+01 5.264400000000000190e-01
1.374287699791521788e+01 5.261200000000000321e-01
1.375955524669909558e+01 5.260599999999999721e-01
1.377623349548297327e+01 5.260200000000000431e-01
1.379291174426685096e+01 5.259500000000000286e-01
1.380958999305072865e+01 5.256100000000000216e-01
1.382626824183460634e+01 5.256699999999999706e-01
1.384294649061848403e+01 5.255100000000000326e-01
1.385962473940236173e+01 5.256399999999999961e-01
1.387630298818623942e+01 5.256499999999999506e-01
1.389298123697011711e+01 5.256699999999999706e-01
1.390965948575399480e+01 5.255400000000000071e-01
1.392633773453787249e+01 5.252000000000000002e-01
1.394301598332175018e+01 5.250200000000000422e-01
1.395969423210562788e+01 5.249500000000000277e-01
1.397637248088950557e+01 5.246800000000000352e-01
1.399305072967338326e+01 5.246199999999999752e-01
1.400972897845726095e+01 5.246100000000000207e-01
1.402640722724113864e+01 5.243400000000000283e-01
1.404308547602501633e+01 5.245699999999999807e-01
1.405976372480889403e+01 5.244100000000000428e-01
1.407644197359277172e+01 5.242099999999999538e-01
1.409312022237664941e+01 5.243700000000000028e-01
1.410979847116052710e+01 5.246699999999999697e-01
1.412647671994440479e+01 5.248000000000000442e-01
1.414315496872828248e+01 5.247800000000000242e-01
1.415983321751216018e+01 5.242200000000000193e-01
1.417651146629603787e+01 5.229099999999999859e-01
1.419318971507991556e+01 5.218500000000000361e-01
1.420986796386379325e+01 5.211099999999999621e-01
1.422654621264767094e+01 5.210099999999999731e-01
1.424322446143154863e+01 5.207600000000000007e-01
1.425990271021542632e+01 5.205499999999999572e-01
1.427658095899930402e+01 5.199899999999999523e-01
1.429325920778318171e+01 5.197199999999999598e-01
1.430993745656705940e+01 5.192999999999999838e-01
1.432661570535093709e+01 5.191799999999999748e-01
1.434329395413481478e+01 5.188500000000000334e-01
1.435997220291869247e+01 5.183100000000000485e-01
1.437665045170257017e+01 5.185499999999999554e-01
1.439332870048644786e+01 5.192600000000000549e-01
1.441000694927032555e+01 5.195400000000000018e-01
1.442668519805420324e+01 5.194199999999999928e-01
1.444336344683808093e+01 5.181599999999999540e-01
1.446004169562195862e+01 5.163600000000000412e-01
1.447671994440583632e+01 5.142400000000000304e-01
1.449339819318971401e+01 5.127300000000000191e-01
1.451007644197359170e+01 5.113299999999999512e-01
1.452675469075746939e+01 5.100999999999999979e-01
1.454343293954134708e+01 5.094199999999999839e-01
1.456011118832522477e+01 5.085199999999999720e-01
1.457678943710910247e+01 5.075199999999999712e-01
1.459346768589298016e+01 5.061600000000000543e-01
1.461014593467685785e+01 5.047800000000000065e-01
1.462682418346073554e+01 5.031600000000000517e-01
1.464350243224461323e+01 5.016199999999999548e-01
1.466018068102849092e+01 5.004300000000000415e-01
1.467685892981236861e+01 4.985399999999999832e-01
1.469353717859624631e+01 4.962199999999999944e-01
1.471021542738012400e+01 4.943799999999999861e-01
1.472689367616400169e+01 4.931400000000000228e-01
1.474357192494787938e+01 4.921400000000000219e-01
1.476025017373175707e+01 4.915300000000000225e-01
1.477692842251563476e+01 4.902500000000000191e-01
1.479360667129951246e+01 4.889399999999999857e-01
1.481028492008339015e+01 4.877400000000000069e-01
1.482696316886726784e+01 4.864899999999999780e-01
1.484364141765114553e+01 4.852500000000000147e-01
1.486031966643502322e+01 4.841900000000000093e-01
1.487699791521890091e+01 4.824499999999999900e-01
1.489367616400277861e+01 4.798600000000000088e-01
1.491035441278665630e+01 4.773700000000000165e-01
1.492703266157053399e+01 4.752199999999999758e-01
1.494371091035441168e+01 4.735199999999999965e-01
1.496038915913828937e+01 4.720400000000000151e-01
1.497706740792216706e+01 4.700199999999999934e-01
1.499374565670604476e+01 4.682799999999999740e-01
1.501042390548992245e+01 4.670099999999999807e-01
1.502710215427380014e+01 4.660400000000000098e-01
1.504378040305767783e+01 4.648399999999999754e-01
1.506045865184155552e+01 4.630199999999999871e-01
1.507713690062543321e+01 4.608999999999999764e-01
1.509381514940931091e+01 4.581100000000000172e-01
1.511049339819318860e+01 4.559300000000000019e-01
1.512717164697706629e+01 4.544699999999999851e-01
1.514384989576094398e+01 4.531100000000000128e-01
1.516052814454482167e+01 4.512800000000000145e-01
1.517720639332869936e+01 4.492399999999999727e-01
1.519388464211257705e+01 4.474899999999999989e-01
1.521056289089645475e+01 4.453199999999999936e-01
1.522724113968033244e+01 4.435200000000000253e-01
1.524391938846421013e+01 4.415399999999999880e-01
1.526059763724808782e+01 4.383000000000000229e-01
1.527727588603196551e+01 4.350600000000000023e-01
1.529395413481584320e+01 4.326499999999999790e-01
1.531063238359972090e+01 4.303500000000000103e-01
1.532731063238359859e+01 4.282599999999999740e-01
1.534398888116747628e+01 4.261900000000000133e-01
1.536066712995135397e+01 4.242000000000000215e-01
1.537734537873523166e+01 4.220099999999999962e-01
1.539402362751910935e+01 4.196500000000000230e-01
1.541070187630298705e+01 4.176599999999999757e-01
1.542738012508686474e+01 4.152899999999999925e-01
1.544405837387074243e+01 4.120500000000000274e-01
1.546073662265462012e+01 4.095199999999999951e-01
1.547741487143849781e+01 4.072899999999999854e-01
1.549409312022237550e+01 4.057399999999999896e-01
1.551077136900625320e+01 4.041699999999999737e-01
1.552744961779013089e+01 4.020000000000000240e-01
1.554412786657400858e+01 4.003599999999999937e-01
1.556080611535788627e+01 3.987899999999999778e-01
1.557748436414176396e+01 3.960600000000000231e-01
1.559416261292564165e+01 3.928699999999999970e-01
1.561084086170951934e+01 3.893099999999999894e-01
1.562751911049339704e+01 3.861600000000000033e-01
1.564419735927727473e+01 3.832499999999999796e-01
1.566087560806115242e+01 3.809100000000000263e-01
1.567755385684503011e+01 3.785100000000000131e-01
1.569423210562890780e+01 3.759399999999999964e-01
1.571091035441278549e+01 3.732500000000000262e-01
1.572758860319666319e+01 3.714999999999999969e-01
1.574426685198054088e+01 3.688000000000000167e-01
1.576094510076441857e+01 3.655300000000000216e-01
1.577762334954829626e+01 3.620099999999999985e-01
1.579430159833217395e+01 3.588999999999999968e-01
1.581097984711605164e+01 3.563700000000000201e-01
1.582765809589992934e+01 3.536699999999999844e-01
1.584433634468380703e+01 3.513499999999999956e-01
1.586101459346768472e+01 3.487700000000000244e-01
1.587769284225156241e+01 3.462600000000000122e-01
1.589437109103544010e+01 3.435099999999999820e-01
1.591104933981931779e+01 3.400000000000000244e-01
1.592772758860319549e+01 3.371100000000000207e-01
1.594440583738707318e+01 3.338300000000000156e-01
1.596108408617095087e+01 3.308300000000000129e-01
1.597776233495482856e+01 3.281899999999999817e-01
1.599444058373870625e+01 3.259699999999999820e-01
1.601111883252258394e+01 3.234600000000000253e-01
1.602779708130645986e+01 3.211600000000000010e-01
1.604447533009033933e+01 3.187599999999999878e-01
1.606115357887421879e+01 3.162699999999999956e-01
1.607783182765809471e+01 3.133000000000000229e-01
1.609451007644197063e+01 3.095999999999999863e-01
1.611118832522585009e+01 3.057300000000000018e-01
1.612786657400972956e+01 3.028899999999999926e-01
1.614454482279360548e+01 3.005700000000000038e-01
1.616122307157748139e+01 2.974800000000000222e-01
1.617790132036136086e+01 2.945200000000000040e-01
1.619457956914524033e+01 2.915099999999999913e-01
1.621125781792911624e+01 2.888000000000000012e-01
1.622793606671299216e+01 2.859999999999999765e-01
1.624461431549687163e+01 2.821799999999999864e-01
1.626129256428075109e+01 2.782299999999999773e-01
1.627797081306462701e+01 2.748399999999999732e-01
1.629464906184850292e+01 2.715000000000000191e-01
1.631132731063238239e+01 2.685100000000000264e-01
1.632800555941626186e+01 2.659500000000000197e-01
1.634468380820013778e+01 2.634699999999999820e-01
1.636136205698401369e+01 2.630399999999999960e-01
1.637804030576789316e+01 2.617900000000000227e-01
1.639471855455177263e+01 2.611399999999999832e-01
1.641139680333564854e+01 2.598599999999999799e-01
1.642807505211952446e+01 2.584899999999999975e-01
1.644475330090340393e+01 2.582400000000000251e-01
1.646143154968728339e+01 2.571399999999999797e-01
1.647810979847115931e+01 2.563799999999999968e-01
1.649478804725503522e+01 2.547200000000000020e-01
1.651146629603891469e+01 2.546700000000000075e-01
1.652814454482279416e+01 2.545399999999999885e-01
1.654482279360667007e+01 2.541300000000000225e-01
1.656150104239054599e+01 2.529199999999999782e-01
1.657817929117442546e+01 2.518299999999999983e-01
1.659485753995830493e+01 2.504500000000000060e-01
1.661153578874218084e+01 2.501499999999999835e-01
1.662821403752605676e+01 2.488700000000000079e-01
1.664489228630993622e+01 2.482399999999999884e-01
1.666157053509381569e+01 2.482300000000000062e-01
1.667824878387769161e+01 2.482300000000000062e-01
1.669492703266156752e+01 2.480799999999999950e-01
1.671160528144544699e+01 2.478899999999999992e-01
1.672828353022932646e+01 2.467300000000000049e-01
1.674496177901320237e+01 2.458200000000000107e-01
1.676164002779707829e+01 2.453500000000000125e-01
1.677831827658095776e+01 2.447499999999999953e-01
1.679499652536483723e+01 2.451699999999999990e-01
1.681167477414871314e+01 2.439300000000000079e-01
1.682835302293258906e+01 2.433099999999999985e-01
1.684503127171646852e+01 2.430900000000000005e-01
1.686170952050034799e+01 2.426699999999999968e-01
1.687838776928422391e+01 2.413200000000000067e-01
1.689506601806809982e+01 2.403599999999999903e-01
1.691174426685197929e+01 2.401699999999999946e-01
1.692842251563585876e+01 2.397100000000000064e-01
1.694510076441973467e+01 2.402499999999999913e-01
1.696177901320361059e+01 2.402100000000000068e-01
1.697845726198749006e+01 2.407299999999999995e-01
1.699513551077136952e+01 2.404000000000000026e-01
1.701181375955524544e+01 2.411699999999999955e-01
1.702849200833912136e+01 2.406200000000000006e-01
1.704517025712300082e+01 2.395599999999999952e-01
1.706184850590688029e+01 2.386000000000000065e-01
1.707852675469075621e+01 2.382799999999999918e-01
1.709520500347463212e+01 2.379300000000000026e-01
1.711188325225851159e+01 2.385599999999999943e-01
1.712856150104239106e+01 2.385899999999999965e-01
1.714523974982626697e+01 2.387700000000000100e-01
1.716191799861014289e+01 2.383200000000000041e-01
1.717859624739402236e+01 2.384999999999999898e-01
1.719527449617790182e+01 2.379100000000000104e-01
1.721195274496177774e+01 2.366600000000000092e-01
1.722863099374565365e+01 2.359799999999999953e-01
1.724530924252953312e+01 2.354499999999999926e-01
1.726198749131341259e+01 2.353500000000000036e-01
1.727866574009728851e+01 2.354900000000000049e-01
1.729534398888116442e+01 2.354700000000000126e-01
1.731202223766504389e+01 2.361000000000000043e-01
1.732870048644892336e+01 2.359199999999999908e-01
1.734537873523279927e+01 2.356399999999999884e-01
1.736205698401667519e+01 2.349600000000000022e-01
1.737873523280055466e+01 2.336499999999999966e-01
1.739541348158443412e+01 2.327299999999999924e-01
1.741209173036831004e+01 2.328999999999999959e-01
1.742876997915218595e+01 2.325699999999999990e-01
1.744544822793606542e+01 2.325599999999999890e-01
1.746212647671994489e+01 2.328500000000000014e-01
1.747880472550382080e+01 2.328399999999999914e-01
1.749548297428769672e+01 2.334299999999999986e-01
1.751216122307157619e+01 2.331499999999999961e-01
1.752883947185545566e+01 2.321900000000000075e-01
1.754551772063933157e+01 2.312899999999999956e-01
1.756219596942320749e+01 2.308099999999999874e-01
1.757887421820708695e+01 2.305099999999999927e-01
1.759555246699096642e+01 2.310300000000000131e-01
1.761223071577484234e+01 2.309100000000000041e-01
1.762890896455871825e+01 2.311100000000000099e-01
1.764558721334259772e+01 2.311600000000000044e-01
1.766226546212647719e+01 2.307299999999999907e-01
1.767894371091035310e+01 2.303999999999999937e-01
1.769562195969422902e+01 2.295599999999999863e-01
1.771230020847810849e+01 2.282399999999999984e-01
1.772897845726198796e+01 2.273100000000000120e-01
1.774565670604586387e+01 2.273199999999999943e-01
1.776233495482973979e+01 2.277399999999999980e-01
1.777901320361361925e+01 2.277200000000000057e-01
1.779569145239749872e+01 2.283199999999999952e-01
1.781236970118137464e+01 2.288900000000000101e-01
1.782904794996525055e+01 2.303300000000000070e-01
1.784572619874913002e+01 2.306699999999999862e-01
1.786240444753300949e+01 2.295599999999999863e-01
1.787908269631688540e+01 2.283199999999999952e-01
1.789576094510076132e+01 2.278900000000000092e-01
1.791243919388464079e+01 2.280899999999999872e-01
1.792911744266852025e+01 2.277899999999999925e-01
1.794579569145239617e+01 2.279400000000000037e-01
1.796247394023627209e+01 2.282399999999999984e-01
1.797915218902015155e+01 2.279599999999999960e-01
1.799583043780403102e+01 2.282099999999999962e-01
1.801250868658790694e+01 2.286999999999999866e-01
1.802918693537178285e+01 2.280500000000000027e-01
1.804586518415566232e+01 2.270699999999999941e-01
1.806254343293954179e+01 2.264799999999999869e-01
1.807922168172341770e+01 2.268199999999999938e-01
1.809589993050729362e+01 2.276700000000000113e-01
1.811257817929117309e+01 2.287299999999999889e-01
1.812925642807505255e+01 2.299900000000000000e-01
1.814593467685892847e+01 2.299400000000000055e-01
1.816261292564280438e+01 2.300000000000000100e-01
1.817929117442668385e+01 2.300099999999999922e-01
1.819596942321056332e+01 2.296300000000000008e-01
1.821264767199443924e+01 2.285200000000000009e-01
1.822932592077831515e+01 2.273499999999999965e-01
1.824600416956219462e+01 2.271199999999999886e-01
1.826268241834607409e+01 2.275300000000000100e-01
1.827936066712995000e+01 2.274500000000000133e-01
1.829603891591382592e+01 2.277500000000000080e-01
1.831271716469770539e+01 2.290300000000000114e-01
1.832939541348158485e+01 2.301999999999999880e-01
1.834607366226546077e+01 2.313099999999999878e-01
1.836275191104933668e+01 2.317299999999999915e-01
1.837943015983321615e+01 2.310200000000000031e-01
1.839610840861709562e+01 2.297899999999999943e-01
1.841278665740097154e+01 2.287800000000000111e-01
1.842946490618484745e+01 2.284899999999999987e-01
1.844614315496872692e+01 2.284299999999999942e-01
1.846282140375260639e+01 2.283199999999999952e-01
1.847949965253648230e+01 2.280000000000000082e-01
1.849617790132035822e+01 2.279299999999999937e-01
1.851285615010423768e+01 2.287099999999999966e-01
1.852953439888811715e+01 2.297299999999999898e-01
1.854621264767199307e+01 2.303600000000000092e-01
1.856289089645586898e+01 2.301700000000000135e-01
1.857956914523974845e+01 2.295300000000000118e-01
1.859624739402362792e+01 2.285899999999999876e-01
1.861292564280750383e+01 2.281900000000000039e-01
1.862960389159137975e+01 2.277700000000000002e-01
1.864628214037525922e+01 2.278199999999999947e-01
1.866296038915913869e+01 2.278699999999999892e-01
1.867963863794301460e+01 2.282099999999999962e-01
1.869631688672689052e+01 2.290399999999999936e-01
1.871299513551076998e+01 2.302800000000000125e-01
1.872967338429464945e+01 2.312299999999999911e-01
1.874635163307852537e+01 2.308399999999999896e-01
1.876302988186240128e+01 2.294700000000000073e-01
1.877970813064628075e+01 2.283399999999999874e-01
1.879638637943016022e+01 2.280399999999999927e-01
1.881306462821403613e+01 2.282200000000000062e-01
1.882974287699791205e+01 2.286700000000000121e-01
1.884642112578179152e+01 2.283399999999999874e-01
1.886309937456567098e+01 2.285699999999999954e-01
1.887977762334954690e+01 2.300200000000000022e-01
1.889645587213342282e+01 2.317299999999999915e-01
1.891313412091730228e+01 2.320599999999999885e-01
1.892981236970118175e+01 2.316799999999999971e-01
1.894649061848505767e+01 2.310800000000000076e-01
1.896316886726893358e+01 2.301300000000000012e-01
1.897984711605281305e+01 2.293499999999999983e-01
1.899652536483669252e+01 2.288600000000000079e-01
1.901320361362056843e+01 2.288000000000000034e-01
1.902988186240444435e+01 2.287599999999999911e-01
1.904656011118832382e+01 2.294700000000000073e-01
1.906323835997220328e+01 2.310800000000000076e-01
1.907991660875607920e+01 2.323099999999999887e-01
1.909659485753995511e+01 2.319799999999999918e-01
1.911327310632383458e+01 2.313800000000000023e-01
1.912995135510771405e+01 2.314599999999999991e-01
1.914662960389158997e+01 2.306199999999999917e-01
1.916330785267546588e+01 2.294400000000000051e-01
1.917998610145934535e+01 2.286999999999999866e-01
1.919666435024322482e+01 2.287700000000000011e-01
1.921334259902710073e+01 2.297299999999999898e-01
1.923002084781097665e+01 2.305999999999999994e-01
1.924669909659485612e+01 2.311900000000000066e-01
1.926337734537873558e+01 2.310999999999999999e-01
1.928005559416261150e+01 2.314700000000000091e-01
1.929673384294648741e+01 2.312700000000000033e-01
1.931341209173036688e+01 2.315200000000000036e-01
1.933009034051424635e+01 2.310000000000000109e-01
1.934676858929812227e+01 2.305899999999999894e-01
1.936344683808199818e+01 2.306999999999999884e-01
1.938012508686587765e+01 2.313900000000000123e-01
1.939680333564975712e+01 2.315500000000000058e-01
1.941348158443363303e+01 2.314700000000000091e-01
1.943015983321750895e+01 2.313699999999999923e-01
1.944683808200138841e+01 2.316000000000000003e-01
1.946351633078526788e+01 2.319400000000000073e-01
1.948019457956914380e+01 2.320200000000000040e-01
1.949687282835301971e+01 2.318300000000000083e-01
1.951355107713689918e+01 2.324799999999999922e-01
1.953022932592077865e+01 2.332700000000000051e-01
1.954690757470465456e+01 2.337899999999999978e-01
1.956358582348853048e+01 2.334199999999999886e-01
1.958026407227240995e+01 2.324199999999999877e-01
1.959694232105628942e+01 2.313099999999999878e-01
1.961362056984016533e+01 2.311400000000000121e-01
1.963029881862404125e+01 2.309700000000000086e-01
1.964697706740792071e+01 2.310999999999999999e-01
1.966365531619180018e+01 2.314700000000000091e-01
1.968033356497567610e+01 2.324600000000000000e-01
1.969701181375955201e+01 2.338099999999999901e-01
1.971369006254343148e+01 2.341799999999999993e-01
1.973036831132731095e+01 2.343600000000000128e-01
1.974704656011118686e+01 2.344700000000000117e-01
1.976372480889506278e+01 2.338399999999999923e-01
1.978040305767894225e+01 2.333000000000000074e-01
1.979708130646282171e+01 2.324700000000000100e-01
1.981375955524669763e+01 2.315099999999999936e-01
1.983043780403057355e+01 2.318300000000000083e-01
1.984711605281445301e+01 2.328600000000000114e-01
1.986379430159833248e+01 2.335599999999999898e-01
1.988047255038220840e+01 2.339700000000000113e-01
1.989715079916608431e+01 2.339700000000000113e-01
1.991382904794996378e+01 2.344999999999999862e-01
1.993050729673384325e+01 2.345599999999999907e-01
1.994718554551771916e+01 2.346399999999999875e-01
1.996386379430159508e+01 2.350200000000000067e-01
1.998054204308547455e+01 2.355500000000000094e-01
1.999722029186935401e+01 2.363000000000000100e-01
2.001389854065322993e+01 2.355899999999999939e-01
2.003057678943710584e+01 2.349799999999999944e-01
2.004725503822098531e+01 2.341199999999999948e-01
2.006393328700486478e+01 2.340800000000000103e-01
2.008061153578874070e+01 2.339499999999999913e-01
2.009728978457261661e+01 2.340099999999999958e-01
2.011396803335649608e+01 2.346300000000000052e-01
2.013064628214037555e+01 2.356199999999999961e-01
2.014732453092425146e+01 2.370099999999999985e-01
2.016400277970812738e+01 2.383000000000000118e-01
2.018068102849200685e+01 2.382700000000000096e-01
2.019735927727588631e+01 2.382900000000000018e-01
2.021403752605976223e+01 2.377199999999999869e-01
2.023071577484363814e+01 2.370700000000000029e-01
2.024739402362751761e+01 2.364100000000000090e-01
2.026407227241139708e+01 2.356000000000000039e-01
2.028075052119527300e+01 2.353000000000000091e-01
2.029742876997914891e+01 2.360200000000000076e-01
2.031410701876302838e+01 2.362299999999999955e-01
2.033078526754690785e+01 2.366800000000000015e-01
2.034746351633078376e+01 2.364999999999999880e-01
2.036414176511465968e+01 2.367299999999999960e-01
2.038082001389853914e+01 2.363699999999999968e-01
2.039749826268241861e+01 2.365200000000000080e-01
2.041417651146629453e+01 2.366300000000000070e-01
2.043085476025017044e+01 2.377900000000000014e-01
2.044753300903404991e+01 2.390899999999999970e-01
2.046421125781792938e+01 2.395299999999999929e-01
2.048088950660180529e+01 2.394999999999999907e-01
2.049756775538568121e+01 2.384999999999999898e-01
2.051424600416956068e+01 2.376500000000000001e-01
2.053092425295344015e+01 2.365099999999999980e-01
2.054760250173731606e+01 2.355500000000000094e-01
2.056428075052119198e+01 2.350099999999999967e-01
2.058095899930507144e+01 2.359300000000000008e-01
2.059763724808895091e+01 2.368000000000000105e-01
2.061431549687282683e+01 2.373500000000000054e-01
2.063099374565670274e+01 2.374999999999999889e-01
2.064767199444058221e+01 2.370800000000000129e-01
2.066435024322446168e+01 2.372100000000000042e-01
2.068102849200833759e+01 2.370299999999999907e-01
2.069770674079221351e+01 2.374699999999999867e-01
2.071438498957609298e+01 2.371600000000000097e-01
2.073106323835997244e+01 2.379600000000000048e-01
2.074774148714384836e+01 2.388500000000000068e-01
2.076441973592772428e+01 2.389799999999999980e-01
2.078109798471160374e+01 2.388200000000000045e-01
2.079777623349548321e+01 2.381600000000000106e-01
2.081445448227935913e+01 2.374699999999999867e-01
2.083113273106323504e+01 2.363699999999999968e-01
2.084781097984711451e+01 2.358899999999999886e-01
2.086448922863099398e+01 2.361999999999999933e-01
2.088116747741486989e+01 2.366000000000000048e-01
2.089784572619874581e+01 2.375599999999999934e-01
2.091452397498262528e+01 2.386600000000000110e-01
2.093120222376650474e+01 2.386300000000000088e-01
2.094788047255038066e+01 2.389100000000000112e-01
2.096455872133425657e+01 2.389400000000000135e-01
2.098123697011813604e+01 2.389300000000000035e-01
2.099791521890201551e+01 2.391300000000000092e-01
2.101459346768589143e+01 2.386099999999999888e-01
2.103127171646976734e+01 2.388399999999999967e-01
2.104794996525364681e+01 2.394499999999999962e-01
2.106462821403752628e+01 2.401699999999999946e-01
2.108130646282140219e+01 2.400700000000000056e-01
2.109798471160527811e+01 2.387700000000000100e-01
2.111466296038915758e+01 2.378599999999999881e-01
2.113134120917303704e+01 2.374400000000000122e-01
2.114801945795691296e+01 2.373999999999999999e-01
2.116469770674078887e+01 2.374900000000000067e-01
2.118137595552466834e+01 2.375099999999999989e-01
2.119805420430854781e+01 2.382799999999999918e-01
2.121473245309242373e+01 2.397199999999999886e-01
2.123141070187629964e+01 2.406800000000000050e-01
2.124808895066017911e+01 2.408399999999999985e-01
2.126476719944405858e+01 2.406399999999999928e-01
2.128144544822793449e+01 2.408200000000000063e-01
2.129812369701181041e+01 2.406600000000000128e-01
2.131480194579568987e+01 2.411800000000000055e-01
2.133148019457956934e+01 2.403800000000000103e-01
2.134815844336344526e+01 2.401899999999999868e-01
2.136483669214732117e+01 2.404699999999999893e-01
2.138151494093120064e+01 2.405299999999999938e-01
2.139819318971508011e+01 2.402700000000000113e-01
2.141487143849895602e+01 2.398599999999999899e-01
2.143154968728283194e+01 2.396199999999999997e-01
2.144822793606671141e+01 2.390599999999999947e-01
2.146490618485059088e+01 2.392900000000000027e-01
2.148158443363446679e+01 2.390500000000000125e-01
2.149826268241834271e+01 2.387299999999999978e-01
2.151494093120222217e+01 2.393899999999999917e-01
2.153161917998610164e+01 2.405500000000000138e-01
2.154829742876997756e+01 2.414600000000000080e-01
2.156497567755385347e+01 2.419699999999999906e-01
2.158165392633773294e+01 2.419699999999999906e-01
2.159833217512161241e+01 2.414800000000000002e-01
2.161501042390548832e+01 2.413299999999999890e-01
2.163168867268936424e+01 2.414499999999999980e-01
2.164836692147324371e+01 2.414300000000000057e-01
2.166504517025712317e+01 2.412400000000000100e-01
2.168172341904099909e+01 2.410499999999999865e-01
2.169840166782487501e+01 2.414000000000000035e-01
2.171507991660875447e+01 2.413899999999999935e-01
2.173175816539263394e+01 2.407299999999999995e-01
2.174843641417650986e+01 2.405700000000000061e-01
2.176511466296038577e+01 2.398200000000000054e-01
2.178179291174426524e+01 2.392700000000000105e-01
2.179847116052814471e+01 2.396300000000000097e-01
2.181514940931202062e+01 2.398399999999999976e-01
2.183182765809589654e+01 2.403500000000000081e-01
2.184850590687977601e+01 2.424800000000000011e-01
2.186518415566365547e+01 2.449500000000000011e-01
2.188186240444753139e+01 2.464399999999999924e-01
2.189854065323140730e+01 2.472100000000000131e-01
2.191521890201528677e+01 2.478299999999999947e-01
2.193189715079916624e+01 2.487000000000000044e-01
2.194857539958304216e+01 2.491800000000000126e-01
2.196525364836691807e+01 2.497199999999999975e-01
2.198193189715079754e+01 2.506599999999999939e-01
2.199861014593467701e+01 2.521200000000000108e-01
2.201528839471855292e+01 2.540600000000000080e-01
2.203196664350242884e+01 2.561499999999999888e-01
2.204864489228630831e+01 2.578599999999999781e-01
2.206532314107018777e+01 2.579299999999999926e-01
2.208200138985406369e+01 2.570000000000000062e-01
2.209867963863793960e+01 2.567699999999999982e-01
2.211535788742181907e+01 2.567099999999999937e-01
2.213203613620569854e+01 2.571100000000000052e-01
2.214871438498957446e+01 2.564799999999999858e-01
2.216539263377345037e+01 2.560200000000000253e-01
2.218207088255732984e+01 2.573900000000000077e-01
2.219874913134120931e+01 2.595399999999999929e-01
2.221542738012508522e+01 2.619400000000000062e-01
2.223210562890896114e+01 2.636100000000000110e-01
2.224878387769284060e+01 2.642300000000000204e-01
2.226546212647672007e+01 2.646899999999999809e-01
2.228214037526059599e+01 2.655399999999999983e-01
2.229881862404447190e+01 2.657599999999999962e-01
2.231549687282835137e+01 2.659699999999999842e-01
2.233217512161223084e+01 2.670500000000000096e-01
2.234885337039610675e+01 2.690600000000000214e-01
2.236553161917998267e+01 2.705699999999999772e-01
2.238220986796386214e+01 2.722899999999999765e-01
2.239888811674774161e+01 2.739800000000000013e-01
2.241556636553161752e+01 2.754199999999999982e-01
2.243224461431549344e+01 2.768700000000000050e-01
2.244892286309937290e+01 2.788599999999999968e-01
2.246560111188325237e+01 2.799699999999999966e-01
2.248227936066712829e+01 2.799599999999999866e-01
2.249895760945100420e+01 2.793100000000000027e-01
2.251563585823488367e+01 2.798399999999999777e-01
2.253231410701876314e+01 2.808700000000000085e-01
2.254899235580263905e+01 2.818899999999999739e-01
2.256567060458651497e+01 2.822999999999999954e-01
2.258234885337039444e+01 2.834599999999999898e-01
2.259902710215427390e+01 2.845599999999999796e-01
2.261570535093814982e+01 2.857700000000000240e-01
2.263238359972202574e+01 2.867600000000000149e-01
2.264906184850590520e+01 2.870900000000000118e-01
2.266574009728978467e+01 2.879399999999999737e-01
2.268241834607366059e+01 2.887899999999999912e-01
2.269909659485753650e+01 2.906699999999999839e-01
2.271577484364141597e+01 2.926400000000000112e-01
2.273245309242529544e+01 2.937299999999999911e-01
2.274913134120917135e+01 2.951699999999999879e-01
2.276580958999304727e+01 2.966400000000000148e-01
2.278248783877692674e+01 2.985599999999999921e-01
2.279916608756080620e+01 3.007000000000000228e-01
2.281584433634468212e+01 3.026200000000000001e-01
2.283252258512855803e+01 3.036200000000000010e-01
2.284920083391243750e+01 3.046300000000000119e-01
2.286587908269631697e+01 3.053600000000000203e-01
2.288255733148019289e+01 3.068899999999999961e-01
2.289923558026406880e+01 3.088299999999999934e-01
2.291591382904794827e+01 3.105999999999999872e-01
2.293259207783182774e+01 3.123199999999999865e-01
2.294927032661570365e+01 3.135499999999999954e-01
2.296594857539957957e+01 3.149500000000000077e-01
2.298262682418345904e+01 3.168699999999999850e-01
2.299930507296733850e+01 3.179600000000000204e-01
2.301598332175121442e+01 3.181499999999999884e-01
2.303266157053509033e+01 3.181700000000000084e-01
2.304933981931896980e+01 3.198300000000000032e-01
2.306601806810284927e+01 3.211300000000000265e-01
2.308269631688672519e+01 3.208199999999999941e-01
2.309937456567060110e+01 3.209000000000000186e-01
2.311605281445448057e+01 3.222499999999999809e-01
2.313273106323836004e+01 3.238400000000000167e-01
2.314940931202223595e+01 3.250000000000000111e-01
2.316608756080611187e+01 3.258099999999999885e-01
2.318276580958999133e+01 3.273699999999999943e-01
2.319944405837387080e+01 3.300899999999999945e-01
2.321612230715774672e+01 3.311000000000000054e-01
2.323280055594162263e+01 3.319900000000000073e-01
2.324947880472550210e+01 3.326399999999999912e-01
2.326615705350938157e+01 3.346000000000000085e-01
2.328283530229325748e+01 3.366999999999999993e-01
2.329951355107713340e+01 3.376899999999999902e-01
2.331619179986101287e+01 3.389499999999999735e-01
2.333287004864489234e+01 3.403900000000000259e-01
2.334954829742876825e+01 3.434499999999999775e-01
2.336622654621264417e+01 3.462799999999999767e-01
2.338290479499652363e+01 3.481099999999999750e-01
2.339958304378040310e+01 3.492100000000000204e-01
2.341626129256427902e+01 3.508100000000000107e-01
2.343293954134815493e+01 3.529499999999999860e-01
2.344961779013203440e+01 3.538600000000000079e-01
2.346629603891591387e+01 3.548299999999999788e-01
2.348297428769978978e+01 3.557799999999999851e-01
2.349965253648366570e+01 3.578399999999999914e-01
2.351633078526754517e+01 3.602199999999999847e-01
2.353300903405142463e+01 3.611800000000000010e-01
2.354968728283530055e+01 3.628100000000000214e-01
2.356636553161917647e+01 3.647299999999999986e-01
2.358304378040305593e+01 3.678500000000000103e-01
2.359972202918693540e+01 3.706400000000000250e-01
2.361640027797081132e+01 3.721200000000000063e-01
2.363307852675468723e+01 3.740800000000000236e-01
2.364975677553856670e+01 3.757800000000000029e-01
2.366643502432244617e+01 3.765899999999999803e-01
2.368311327310632208e+01 3.765200000000000213e-01
2.369979152189019800e+01 3.778599999999999737e-01
2.371646977067407747e+01 3.799899999999999944e-01
2.373314801945795693e+01 3.801800000000000179e-01
2.374982626824183285e+01 3.804899999999999949e-01
2.376650451702570876e+01 3.823500000000000232e-01
2.378318276580958823e+01 3.837300000000000155e-01
2.379986101459346770e+01 3.849799999999999889e-01
2.381653926337734362e+01 3.868400000000000172e-01
2.383321751216121953e+01 3.896100000000000119e-01
2.384989576094509900e+01 3.910100000000000242e-01
2.386657400972897847e+01 3.913900000000000157e-01
2.388325225851285438e+01 3.933300000000000129e-01
2.389993050729673030e+01 3.954199999999999937e-01
2.391660875608060977e+01 3.956600000000000117e-01
2.393328700486448923e+01 3.966999999999999971e-01
2.394996525364836515e+01 3.990000000000000213e-01
2.396664350243224106e+01 4.004300000000000082e-01
2.398332175121612053e+01 4.011100000000000221e-01
2.400000000000000000e+01 4.024499999999999744e-01


==> DataFigures/AggCons0.01.txt <==
0.000000000000000000e+00 3.836499999999999910e-01
1.667824878387769161e-02 3.836700000000000110e-01
3.335649756775538322e-02 3.827400000000000246e-01
5.003474635163307482e-02 3.815399999999999903e-01
6.671299513551076643e-02 3.804799999999999849e-01
8.339124391938845804e-02 3.794699999999999740e-01
1.000694927032661496e-01 3.786999999999999811e-01
1.167477414871438413e-01 3.774199999999999777e-01
1.334259902710215329e-01 3.764799999999999813e-01
1.501042390548992245e-01 3.755399999999999849e-01
1.667824878387769161e-01 3.745100000000000096e-01
1.834607366226546077e-01 3.734899999999999887e-01
2.001389854065322993e-01 3.724999999999999978e-01
2.168172341904099909e-01 3.715300000000000269e-01
2.334954829742876825e-01 3.701400000000000245e-01
2.501737317581653741e-01 3.692699999999999871e-01
2.668519805420430657e-01 3.682199999999999918e-01
2.835302293259207573e-01 3.671599999999999864e-01
3.002084781097984489e-01 3.660900000000000265e-01
3.168867268936761405e-01 3.649000000000000021e-01
3.335649756775538322e-01 3.637699999999999823e-01
3.502432244614315238e-01 3.625700000000000034e-01
3.669214732453092154e-01 3.613899999999999890e-01
3.835997220291869070e-01 3.604600000000000026e-01
4.002779708130645986e-01 3.595300000000000162e-01
4.169562195969422902e-01 3.583600000000000119e-01
4.336344683808199818e-01 3.572500000000000120e-01
4.503127171646976734e-01 3.562199999999999811e-01
4.669909659485753650e-01 3.551799999999999957e-01
4.836692147324530566e-01 3.540200000000000014e-01
5.003474635163307482e-01 3.530400000000000205e-01
5.170257123002084398e-01 3.517100000000000226e-01
5.337039610840861315e-01 3.503700000000000148e-01
5.503822098679638231e-01 3.493299999999999739e-01
5.670604586518415147e-01 3.481799999999999895e-01
5.837387074357192063e-01 3.471400000000000041e-01
6.004169562195968979e-01 3.458999999999999853e-01
6.170952050034745895e-01 3.445400000000000129e-01
6.337734537873522811e-01 3.433999999999999830e-01
6.504517025712299727e-01 3.422100000000000142e-01
6.671299513551076643e-01 3.412000000000000033e-01
6.838082001389853559e-01 3.403800000000000159e-01
7.004864489228630475e-01 3.395000000000000240e-01
7.171646977067407391e-01 3.382700000000000151e-01
7.338429464906184307e-01 3.371500000000000052e-01
7.505211952744961224e-01 3.359500000000000264e-01
7.671994440583738140e-01 3.347800000000000220e-01
7.838776928422515056e-01 3.336200000000000276e-01
8.005559416261291972e-01 3.323300000000000143e-01
8.172341904100068888e-01 3.311899999999999844e-01
8.339124391938845804e-01 3.295899999999999941e-01
8.505906879777622720e-01 3.282599999999999962e-01
8.672689367616399636e-01 3.267599999999999949e-01
8.839471855455176552e-01 3.255199999999999760e-01
9.006254343293953468e-01 3.243699999999999917e-01
9.173036831132730384e-01 3.231800000000000228e-01
9.339819318971507300e-01 3.215700000000000225e-01
9.506601806810284216e-01 3.200899999999999856e-01
9.673384294649061133e-01 3.188099999999999823e-01
9.840166782487838049e-01 3.173900000000000055e-01
1.000694927032661496e+00 3.165600000000000080e-01
1.017373175816539188e+00 3.154199999999999782e-01
1.034051424600416880e+00 3.141300000000000203e-01
1.050729673384294571e+00 3.127699999999999925e-01
1.067407922168172263e+00 3.113699999999999801e-01
1.084086170952049955e+00 3.098400000000000043e-01
1.100764419735927646e+00 3.086800000000000099e-01
1.117442668519805338e+00 3.071900000000000186e-01
1.134120917303683029e+00 3.058000000000000163e-01
1.150799166087560721e+00 3.045800000000000174e-01
1.167477414871438413e+00 3.031699999999999950e-01
1.184155663655316104e+00 3.020700000000000052e-01
1.200833912439193796e+00 3.006599999999999828e-01
1.217512161223071487e+00 2.992900000000000005e-01
1.234190410006949179e+00 2.980900000000000216e-01
1.250868658790826871e+00 2.965800000000000103e-01
1.267546907574704562e+00 2.953299999999999814e-01
1.284225156358582254e+00 2.936900000000000066e-01
1.300903405142459945e+00 2.924700000000000077e-01
1.317581653926337637e+00 2.911199999999999899e-01
1.334259902710215329e+00 2.895699999999999941e-01
1.350938151494093020e+00 2.883600000000000052e-01
1.367616400277970712e+00 2.872000000000000108e-01
1.384294649061848403e+00 2.857700000000000240e-01
1.400972897845726095e+00 2.843399999999999817e-01
1.417651146629603787e+00 2.826799999999999868e-01
1.434329395413481478e+00 2.812600000000000100e-01
1.451007644197359170e+00 2.799200000000000021e-01
1.467685892981236861e+00 2.786699999999999733e-01
1.484364141765114553e+00 2.770000000000000240e-01
1.501042390548992245e+00 2.757200000000000206e-01
1.517720639332869936e+00 2.740600000000000258e-01
1.534398888116747628e+00 2.726500000000000035e-01
1.551077136900625320e+00 2.711299999999999821e-01
1.567755385684503011e+00 2.696700000000000208e-01
1.584433634468380703e+00 2.680400000000000005e-01
1.601111883252258394e+00 2.663900000000000157e-01
1.617790132036136086e+00 2.648300000000000098e-01
1.634468380820013778e+00 2.632800000000000140e-01
1.651146629603891469e+00 2.620700000000000252e-01
1.667824878387769161e+00 2.609299999999999953e-01
1.684503127171646852e+00 2.593599999999999794e-01
1.701181375955524544e+00 2.579600000000000226e-01
1.717859624739402236e+00 2.563400000000000123e-01
1.734537873523279927e+00 2.549000000000000155e-01
1.751216122307157619e+00 2.536100000000000021e-01
1.767894371091035310e+00 2.522199999999999998e-01
1.784572619874913002e+00 2.509399999999999964e-01
1.801250868658790694e+00 2.495799999999999963e-01
1.817929117442668385e+00 2.481200000000000072e-01
1.834607366226546077e+00 2.468700000000000061e-01
1.851285615010423768e+00 2.455199999999999882e-01
1.867963863794301460e+00 2.437699999999999867e-01
1.884642112578179152e+00 2.420899999999999996e-01
1.901320361362056843e+00 2.406500000000000028e-01
1.917998610145934535e+00 2.393299999999999872e-01
1.934676858929812227e+00 2.377499999999999891e-01
1.951355107713689918e+00 2.364199999999999913e-01
1.968033356497567610e+00 2.350599999999999912e-01
1.984711605281445301e+00 2.336499999999999966e-01
2.001389854065322993e+00 2.319799999999999918e-01
2.018068102849200685e+00 2.307099999999999984e-01
2.034746351633078376e+00 2.289100000000000024e-01
2.051424600416956068e+00 2.273699999999999888e-01
2.068102849200833759e+00 2.260199999999999987e-01
2.084781097984711451e+00 2.247800000000000076e-01
2.101459346768589143e+00 2.231299999999999950e-01
2.118137595552466834e+00 2.216700000000000059e-01
2.134815844336344526e+00 2.201599999999999946e-01
2.151494093120222217e+00 2.188400000000000067e-01
2.168172341904099909e+00 2.173599999999999977e-01
2.184850590687977601e+00 2.155799999999999939e-01
2.201528839471855292e+00 2.141800000000000093e-01
2.218207088255732984e+00 2.126899999999999902e-01
2.234885337039610675e+00 2.111000000000000099e-01
2.251563585823488367e+00 2.098500000000000087e-01
2.268241834607366059e+00 2.086399999999999921e-01
2.284920083391243750e+00 2.072400000000000075e-01
2.301598332175121442e+00 2.056600000000000095e-01
2.318276580958999133e+00 2.039600000000000024e-01
2.334954829742876825e+00 2.023600000000000121e-01
2.351633078526754517e+00 2.006999999999999895e-01
2.368311327310632208e+00 1.988699999999999912e-01
2.384989576094509900e+00 1.974499999999999866e-01
2.401667824878387592e+00 1.960399999999999920e-01
2.418346073662265283e+00 1.944099999999999995e-01
2.435024322446142975e+00 1.929899999999999949e-01
2.451702571230020666e+00 1.910100000000000131e-01
2.468380820013898358e+00 1.893199999999999883e-01
2.485059068797776050e+00 1.877600000000000102e-01
2.501737317581653741e+00 1.862499999999999989e-01
2.518415566365531433e+00 1.846299999999999886e-01
2.535093815149409124e+00 1.832000000000000017e-01
2.551772063933286816e+00 1.819099999999999884e-01
2.568450312717164508e+00 1.803599999999999925e-01
2.585128561501042199e+00 1.786800000000000055e-01
2.601806810284919891e+00 1.771199999999999997e-01
2.618485059068797582e+00 1.754000000000000004e-01
2.635163307852675274e+00 1.737599999999999978e-01
2.651841556636552966e+00 1.723099999999999909e-01
2.668519805420430657e+00 1.705399999999999971e-01
2.685198054204308349e+00 1.688999999999999946e-01
2.701876302988186040e+00 1.671499999999999930e-01
2.718554551772063732e+00 1.656499999999999917e-01
2.735232800555941424e+00 1.636499999999999899e-01
2.751911049339819115e+00 1.622699999999999976e-01
2.768589298123696807e+00 1.604599999999999915e-01
2.785267546907574499e+00 1.589800000000000102e-01
2.801945795691452190e+00 1.575600000000000056e-01
2.818624044475329882e+00 1.557199999999999973e-01
2.835302293259207573e+00 1.541599999999999915e-01
2.851980542043085265e+00 1.524899999999999867e-01
2.868658790826962957e+00 1.508200000000000096e-01
2.885337039610840648e+00 1.492900000000000060e-01
2.902015288394718340e+00 1.475299999999999945e-01
2.918693537178596031e+00 1.458299999999999874e-01
2.935371785962473723e+00 1.440099999999999991e-01
2.952050034746351415e+00 1.421600000000000086e-01
2.968728283530229106e+00 1.405899999999999928e-01
2.985406532314106798e+00 1.390200000000000047e-01
3.002084781097984489e+00 1.393300000000000094e-01
3.018763029881862181e+00 1.386900000000000077e-01
3.035441278665739873e+00 1.381900000000000073e-01
3.052119527449617564e+00 1.377299999999999913e-01
3.068797776233495256e+00 1.373900000000000121e-01
3.085476025017372947e+00 1.372599999999999931e-01
3.102154273801250639e+00 1.370599999999999874e-01
3.118832522585128331e+00 1.367200000000000082e-01
3.135510771369006022e+00 1.365500000000000047e-01
3.152189020152883714e+00 1.365500000000000047e-01
3.168867268936761405e+00 1.363800000000000012e-01
3.185545517720639097e+00 1.360999999999999988e-01
3.202223766504516789e+00 1.359499999999999875e-01
3.218902015288394480e+00 1.353699999999999903e-01
3.235580264072272172e+00 1.348900000000000099e-01
3.252258512856149864e+00 1.343799999999999994e-01
3.268936761640027555e+00 1.341600000000000015e-01
3.285615010423905247e+00 1.339899999999999980e-01
3.302293259207782938e+00 1.338399999999999868e-01
3.318971507991660630e+00 1.336100000000000065e-01
3.335649756775538322e+00 1.335199999999999998e-01
3.352328005559416013e+00 1.333300000000000041e-01
3.369006254343293705e+00 1.331199999999999883e-01
3.385684503127171396e+00 1.330300000000000094e-01
3.402362751911049088e+00 1.328600000000000059e-01
3.419041000694926780e+00 1.324799999999999867e-01
3.435719249478804471e+00 1.323600000000000054e-01
3.452397498262682163e+00 1.320500000000000007e-01
3.469075747046559854e+00 1.319400000000000017e-01
3.485753995830437546e+00 1.315999999999999948e-01
3.502432244614315238e+00 1.312899999999999900e-01
3.519110493398192929e+00 1.309099999999999986e-01
3.535788742182070621e+00 1.308100000000000096e-01
3.552466990965948312e+00 1.306900000000000006e-01
3.569145239749826004e+00 1.304400000000000004e-01
3.585823488533703696e+00 1.303600000000000037e-01
3.602501737317581387e+00 1.303400000000000114e-01
3.619179986101459079e+00 1.300399999999999889e-01
3.635858234885336771e+00 1.298900000000000055e-01
3.652536483669214462e+00 1.300699999999999912e-01
3.669214732453092154e+00 1.296899999999999997e-01
3.685892981236969845e+00 1.296299999999999952e-01
3.702571230020847537e+00 1.296599999999999975e-01
3.719249478804725229e+00 1.295399999999999885e-01
3.735927727588602920e+00 1.294299999999999895e-01
3.752605976372480612e+00 1.292699999999999960e-01
3.769284225156358303e+00 1.292800000000000060e-01
3.785962473940235995e+00 1.292899999999999883e-01
3.802640722724113687e+00 1.291299999999999948e-01
3.819318971507991378e+00 1.292099999999999915e-01
3.835997220291869070e+00 1.290300000000000058e-01
3.852675469075746761e+00 1.290199999999999958e-01
3.869353717859624453e+00 1.291200000000000125e-01
3.886031966643502145e+00 1.288700000000000123e-01
3.902710215427379836e+00 1.285999999999999921e-01
3.919388464211257528e+00 1.282800000000000051e-01
3.936066712995135219e+00 1.283199999999999896e-01
3.952744961779012911e+00 1.282899999999999874e-01
3.969423210562890603e+00 1.284200000000000064e-01
3.986101459346768294e+00 1.285100000000000131e-01
4.002779708130645986e+00 1.282800000000000051e-01
4.019457956914523677e+00 1.285900000000000098e-01
4.036136205698401369e+00 1.285100000000000131e-01
4.052814454482279061e+00 1.282600000000000129e-01
4.069492703266156752e+00 1.282600000000000129e-01
4.086170952050034444e+00 1.281899999999999984e-01
4.102849200833912136e+00 1.282699999999999951e-01
4.119527449617789827e+00 1.282200000000000006e-01
4.136205698401667519e+00 1.281599999999999961e-01
4.152883947185545210e+00 1.280000000000000027e-01
4.169562195969422902e+00 1.281499999999999861e-01
4.186240444753300594e+00 1.280999999999999917e-01
4.202918693537178285e+00 1.280699999999999894e-01
4.219596942321055977e+00 1.279200000000000059e-01
4.236275191104933668e+00 1.278700000000000114e-01
4.252953439888811360e+00 1.277399999999999924e-01
4.269631688672689052e+00 1.279099999999999959e-01
4.286309937456566743e+00 1.279599999999999904e-01
4.302988186240444435e+00 1.280799999999999994e-01
4.319666435024322126e+00 1.280999999999999917e-01
4.336344683808199818e+00 1.280600000000000072e-01
4.353022932592077510e+00 1.279299999999999882e-01
4.369701181375955201e+00 1.278499999999999914e-01
4.386379430159832893e+00 1.275100000000000122e-01
4.403057678943710584e+00 1.277200000000000002e-01
4.419735927727588276e+00 1.278499999999999914e-01
4.436414176511465968e+00 1.279200000000000059e-01
4.453092425295343659e+00 1.278199999999999892e-01
4.469770674079221351e+00 1.275699999999999890e-01
4.486448922863099043e+00 1.277200000000000002e-01
4.503127171646976734e+00 1.276200000000000112e-01
4.519805420430854426e+00 1.279099999999999959e-01
4.536483669214732117e+00 1.278700000000000114e-01
4.553161917998609809e+00 1.279800000000000104e-01
4.569840166782487501e+00 1.279399999999999982e-01
4.586518415566365192e+00 1.279299999999999882e-01
4.603196664350242884e+00 1.279599999999999904e-01
4.619874913134120575e+00 1.281200000000000117e-01
4.636553161917998267e+00 1.281499999999999861e-01
4.653231410701875959e+00 1.282000000000000084e-01
4.669909659485753650e+00 1.280399999999999872e-01
4.686587908269631342e+00 1.280600000000000072e-01
4.703266157053509033e+00 1.279299999999999882e-01
4.719944405837386725e+00 1.279700000000000004e-01
4.736622654621264417e+00 1.279800000000000104e-01
4.753300903405142108e+00 1.282000000000000084e-01
4.769979152189019800e+00 1.282000000000000084e-01
4.786657400972897491e+00 1.283999999999999864e-01
4.803335649756775183e+00 1.286299999999999943e-01
4.820013898540652875e+00 1.286200000000000121e-01
4.836692147324530566e+00 1.287600000000000133e-01
4.853370396108408258e+00 1.287899999999999878e-01
4.870048644892285949e+00 1.288900000000000046e-01
4.886726893676163641e+00 1.289299999999999891e-01
4.903405142460041333e+00 1.290199999999999958e-01
4.920083391243919024e+00 1.292099999999999915e-01
4.936761640027796716e+00 1.292099999999999915e-01
4.953439888811674408e+00 1.292500000000000038e-01
4.970118137595552099e+00 1.292200000000000015e-01
4.986796386379429791e+00 1.291100000000000025e-01
5.003474635163307482e+00 1.290300000000000058e-01
5.020152883947185174e+00 1.292099999999999915e-01
5.036831132731062866e+00 1.291700000000000070e-01
5.053509381514940557e+00 1.293300000000000005e-01
5.070187630298818249e+00 1.291700000000000070e-01
5.086865879082695940e+00 1.293100000000000083e-01
5.103544127866573632e+00 1.293300000000000005e-01
5.120222376650451324e+00 1.293199999999999905e-01
5.136900625434329015e+00 1.295600000000000085e-01
5.153578874218206707e+00 1.297999999999999987e-01
5.170257123002084398e+00 1.297999999999999987e-01
5.186935371785962090e+00 1.297300000000000120e-01
5.203613620569839782e+00 1.298400000000000110e-01
5.220291869353717473e+00 1.298900000000000055e-01
5.236970118137595165e+00 1.298300000000000010e-01
5.253648366921472856e+00 1.298400000000000110e-01
5.270326615705350548e+00 1.299099999999999977e-01
5.287004864489228240e+00 1.302200000000000024e-01
5.303683113273105931e+00 1.299899999999999944e-01
5.320361362056983623e+00 1.298999999999999877e-01
5.337039610840861315e+00 1.299700000000000022e-01
5.353717859624739006e+00 1.300600000000000089e-01
5.370396108408616698e+00 1.301900000000000002e-01
5.387074357192494389e+00 1.303499999999999936e-01
5.403752605976372081e+00 1.304099999999999981e-01
5.420430854760249773e+00 1.303999999999999881e-01
5.437109103544127464e+00 1.304700000000000026e-01
5.453787352328005156e+00 1.304500000000000104e-01
5.470465601111882847e+00 1.305199999999999971e-01
5.487143849895760539e+00 1.305199999999999971e-01
5.503822098679638231e+00 1.308499999999999941e-01
5.520500347463515922e+00 1.311299999999999966e-01
5.537178596247393614e+00 1.314800000000000135e-01
5.553856845031271305e+00 1.315300000000000080e-01
5.570535093815148997e+00 1.315099999999999880e-01
5.587213342599026689e+00 1.319099999999999995e-01
5.603891591382904380e+00 1.322699999999999987e-01
5.620569840166782072e+00 1.325600000000000112e-01
5.637248088950659763e+00 1.329400000000000026e-01
5.653926337734537455e+00 1.333499999999999963e-01
5.670604586518415147e+00 1.337399999999999978e-01
5.687282835302292838e+00 1.339500000000000135e-01
5.703961084086170530e+00 1.342200000000000060e-01
5.720639332870048221e+00 1.345200000000000007e-01
5.737317581653925913e+00 1.343499999999999972e-01
5.753995830437803605e+00 1.346199999999999897e-01
5.770674079221681296e+00 1.349200000000000121e-01
5.787352328005558988e+00 1.349499999999999866e-01
5.804030576789436680e+00 1.349299999999999944e-01
5.820708825573314371e+00 1.349700000000000066e-01
5.837387074357192063e+00 1.350999999999999979e-01
5.854065323141069754e+00 1.350899999999999879e-01
5.870743571924947446e+00 1.354299999999999948e-01
5.887421820708825138e+00 1.357399999999999995e-01
5.904100069492702829e+00 1.358399999999999885e-01
5.920778318276580521e+00 1.360200000000000020e-01
5.937456567060458212e+00 1.361100000000000088e-01
5.954134815844335904e+00 1.363999999999999935e-01
5.970813064628213596e+00 1.366199999999999914e-01
5.987491313412091287e+00 1.367899999999999949e-01
6.004169562195968979e+00 1.369499999999999884e-01
6.020847810979846670e+00 1.371400000000000119e-01
6.037526059763724362e+00 1.373499999999999999e-01
6.054204308547602054e+00 1.373000000000000054e-01
6.070882557331479745e+00 1.373099999999999876e-01
6.087560806115357437e+00 1.374299999999999966e-01
6.104239054899235128e+00 1.377500000000000113e-01
6.120917303683112820e+00 1.381499999999999950e-01
6.137595552466990512e+00 1.387100000000000000e-01
6.154273801250868203e+00 1.391000000000000014e-01
6.170952050034745895e+00 1.393199999999999994e-01
6.187630298818623586e+00 1.396399999999999864e-01
6.204308547602501278e+00 1.397299999999999931e-01
6.220986796386378970e+00 1.398000000000000076e-01
6.237665045170256661e+00 1.398699999999999943e-01
6.254343293954134353e+00 1.400899999999999923e-01
6.271021542738012045e+00 1.405899999999999928e-01
6.287699791521889736e+00 1.407599999999999962e-01
6.304378040305767428e+00 1.408200000000000007e-01
6.321056289089645119e+00 1.411000000000000032e-01
6.337734537873522811e+00 1.411699999999999899e-01
6.354412786657400503e+00 1.415200000000000069e-01
6.371091035441278194e+00 1.418800000000000061e-01
6.387769284225155886e+00 1.418300000000000116e-01
6.404447533009033577e+00 1.419600000000000029e-01
6.421125781792911269e+00 1.420599999999999918e-01
6.437804030576788961e+00 1.422899999999999998e-01
6.454482279360666652e+00 1.424600000000000033e-01
6.471160528144544344e+00 1.426399999999999890e-01
6.487838776928422035e+00 1.431099999999999872e-01
6.504517025712299727e+00 1.433200000000000029e-01
6.521195274496177419e+00 1.437700000000000089e-01
6.537873523280055110e+00 1.440899999999999959e-01
6.554551772063932802e+00 1.442700000000000093e-01
6.571230020847810493e+00 1.444400000000000128e-01
6.587908269631688185e+00 1.446800000000000030e-01
6.604586518415565877e+00 1.447700000000000098e-01
6.621264767199443568e+00 1.446300000000000086e-01
6.637943015983321260e+00 1.448099999999999943e-01
6.654621264767198952e+00 1.449999999999999900e-01
6.671299513551076643e+00 1.451900000000000135e-01
6.687977762334954335e+00 1.456199999999999994e-01
6.704656011118832026e+00 1.460100000000000009e-01
6.721334259902709718e+00 1.462199999999999889e-01
6.738012508686587410e+00 1.463599999999999901e-01
6.754690757470465101e+00 1.464600000000000068e-01
6.771369006254342793e+00 1.466300000000000103e-01
6.788047255038220484e+00 1.469499999999999973e-01
6.804725503822098176e+00 1.472499999999999920e-01
6.821403752605975868e+00 1.475599999999999967e-01
6.838082001389853559e+00 1.479199999999999959e-01
6.854760250173731251e+00 1.482400000000000106e-01
6.871438498957608942e+00 1.483899999999999941e-01
6.888116747741486634e+00 1.486899999999999888e-01
6.904794996525364326e+00 1.489600000000000091e-01
6.921473245309242017e+00 1.490700000000000081e-01
6.938151494093119709e+00 1.492999999999999883e-01
6.954829742876997400e+00 1.493400000000000005e-01
6.971507991660875092e+00 1.493500000000000105e-01
6.988186240444752784e+00 1.497600000000000042e-01
7.004864489228630475e+00 1.499600000000000100e-01
7.021542738012508167e+00 1.502799999999999969e-01
7.038220986796385858e+00 1.505799999999999916e-01
7.054899235580263550e+00 1.507000000000000006e-01
7.071577484364141242e+00 1.510599999999999998e-01
7.088255733148018933e+00 1.510599999999999998e-01
7.104933981931896625e+00 1.514399999999999913e-01
7.121612230715774317e+00 1.520600000000000007e-01
7.138290479499652008e+00 1.525100000000000067e-01
7.154968728283529700e+00 1.529999999999999971e-01
7.171646977067407391e+00 1.532499999999999973e-01
7.188325225851285083e+00 1.535199999999999898e-01
7.205003474635162775e+00 1.535999999999999865e-01
7.221681723419040466e+00 1.537600000000000078e-01
7.238359972202918158e+00 1.538400000000000045e-01
7.255038220986795849e+00 1.542800000000000005e-01
7.271716469770673541e+00 1.543100000000000027e-01
7.288394718554551233e+00 1.543899999999999995e-01
7.305072967338428924e+00 1.547600000000000087e-01
7.321751216122306616e+00 1.549699999999999966e-01
7.338429464906184307e+00 1.552099999999999869e-01
7.355107713690061999e+00 1.554399999999999948e-01
7.371785962473939691e+00 1.558900000000000008e-01
7.388464211257817382e+00 1.563299999999999967e-01
7.405142460041695074e+00 1.566899999999999959e-01
7.421820708825572765e+00 1.567699999999999927e-01
7.438498957609450457e+00 1.570799999999999974e-01
7.455177206393328149e+00 1.573599999999999999e-01
7.471855455177205840e+00 1.576799999999999868e-01
7.488533703961083532e+00 1.581400000000000028e-01
7.505211952744961224e+00 1.581100000000000005e-01
7.521890201528838915e+00 1.584599999999999898e-01
7.538568450312716607e+00 1.585499999999999965e-01
7.555246699096594298e+00 1.588299999999999990e-01
7.571924947880471990e+00 1.590000000000000024e-01
7.588603196664349682e+00 1.591599999999999959e-01
7.605281445448227373e+00 1.593299999999999994e-01
7.621959694232105065e+00 1.596899999999999986e-01
7.638637943015982756e+00 1.604399999999999993e-01
7.655316191799860448e+00 1.607899999999999885e-01
7.671994440583738140e+00 1.610000000000000042e-01
7.688672689367615831e+00 1.612300000000000122e-01
7.705350938151493523e+00 1.616200000000000137e-01
7.722029186935371214e+00 1.619200000000000084e-01
7.738707435719248906e+00 1.622200000000000031e-01
7.755385684503126598e+00 1.623100000000000098e-01
7.772063933287004289e+00 1.626400000000000068e-01
7.788742182070881981e+00 1.626900000000000013e-01
7.805420430854759672e+00 1.631400000000000072e-01
7.822098679638637364e+00 1.633900000000000075e-01
7.838776928422515056e+00 1.636700000000000099e-01
7.855455177206392747e+00 1.643000000000000016e-01
7.872133425990270439e+00 1.650699999999999945e-01
7.888811674774148130e+00 1.654599999999999960e-01
7.905489923558025822e+00 1.657599999999999907e-01
7.922168172341903514e+00 1.656900000000000039e-01
7.938846421125781205e+00 1.659700000000000064e-01
7.955524669909658897e+00 1.663699999999999901e-01
7.972202918693536589e+00 1.665999999999999981e-01
7.988881167477414280e+00 1.669599999999999973e-01
8.005559416261291972e+00 1.672599999999999920e-01
8.022237665045169663e+00 1.676799999999999957e-01
8.038915913829047355e+00 1.679400000000000059e-01
8.055594162612925047e+00 1.682700000000000029e-01
8.072272411396802738e+00 1.684700000000000086e-01
8.088950660180680430e+00 1.690399999999999958e-01
8.105628908964558121e+00 1.697700000000000042e-01
8.122307157748435813e+00 1.702700000000000047e-01
8.138985406532313505e+00 1.705699999999999994e-01
8.155663655316191196e+00 1.707200000000000106e-01
8.172341904100068888e+00 1.711999999999999911e-01
8.189020152883946579e+00 1.715000000000000135e-01
8.205698401667824271e+00 1.720500000000000085e-01
8.222376650451701963e+00 1.721999999999999920e-01
8.239054899235579654e+00 1.726699999999999902e-01
8.255733148019457346e+00 1.728500000000000036e-01
8.272411396803335037e+00 1.730299999999999894e-01
8.289089645587212729e+00 1.734700000000000131e-01
8.305767894371090421e+00 1.740599999999999925e-01
8.322446143154968112e+00 1.747499999999999887e-01
8.339124391938845804e+00 1.753200000000000036e-01
8.355802640722723496e+00 1.757100000000000051e-01
8.372480889506601187e+00 1.757799999999999918e-01
8.389159138290478879e+00 1.764799999999999980e-01
8.405837387074356570e+00 1.768000000000000127e-01
8.422515635858234262e+00 1.773000000000000131e-01
8.439193884642111954e+00 1.776500000000000024e-01
8.455872133425989645e+00 1.780100000000000016e-01
8.472550382209867337e+00 1.782600000000000018e-01
8.489228630993745028e+00 1.785599999999999965e-01
8.505906879777622720e+00 1.787999999999999867e-01
8.522585128561500412e+00 1.792199999999999904e-01
8.539263377345378103e+00 1.796500000000000041e-01
8.555941626129255795e+00 1.804300000000000070e-01
8.572619874913133486e+00 1.809000000000000052e-01
8.589298123697011178e+00 1.811500000000000055e-01
8.605976372480888870e+00 1.812799999999999967e-01
8.622654621264766561e+00 1.813899999999999957e-01
8.639332870048644253e+00 1.815799999999999914e-01
8.656011118832521944e+00 1.819500000000000006e-01
8.672689367616399636e+00 1.823799999999999866e-01
8.689367616400277328e+00 1.825600000000000001e-01
8.706045865184155019e+00 1.829699999999999938e-01
8.722724113968032711e+00 1.834399999999999920e-01
8.739402362751910402e+00 1.838599999999999957e-01
8.756080611535788094e+00 1.844300000000000106e-01
8.772758860319665786e+00 1.850100000000000078e-01
8.789437109103543477e+00 1.851399999999999990e-01
8.806115357887421169e+00 1.854399999999999937e-01
8.822793606671298861e+00 1.855999999999999872e-01
8.839471855455176552e+00 1.859399999999999942e-01
8.856150104239054244e+00 1.866200000000000081e-01
8.872828353022931935e+00 1.870199999999999918e-01
8.889506601806809627e+00 1.874599999999999878e-01
8.906184850590687319e+00 1.879500000000000060e-01
8.922863099374565010e+00 1.884599999999999886e-01
8.939541348158442702e+00 1.888400000000000079e-01
8.956219596942320393e+00 1.897999999999999965e-01
8.972897845726198085e+00 1.905000000000000027e-01
8.989576094510075777e+00 1.909599999999999909e-01
9.006254343293953468e+00 1.911799999999999888e-01
9.022932592077831160e+00 1.915000000000000036e-01
9.039610840861708851e+00 1.918900000000000050e-01
9.056289089645586543e+00 1.922000000000000097e-01
9.072967338429464235e+00 1.925699999999999912e-01
9.089645587213341926e+00 1.927399999999999947e-01
9.106323835997219618e+00 1.930199999999999971e-01
9.123002084781097309e+00 1.933499999999999941e-01
9.139680333564975001e+00 1.938199999999999923e-01
9.156358582348852693e+00 1.945300000000000085e-01
9.173036831132730384e+00 1.952899999999999914e-01
9.189715079916608076e+00 1.957699999999999996e-01
9.206393328700485768e+00 1.963000000000000023e-01
9.223071577484363459e+00 1.965899999999999870e-01
9.239749826268241151e+00 1.968399999999999872e-01
9.256428075052118842e+00 1.972700000000000009e-01
9.273106323835996534e+00 1.972800000000000109e-01
9.289784572619874226e+00 1.974100000000000021e-01
9.306462821403751917e+00 1.977299999999999891e-01
9.323141070187629609e+00 1.983000000000000040e-01
9.339819318971507300e+00 1.987299999999999900e-01
9.356497567755384992e+00 1.995300000000000129e-01
9.373175816539262684e+00 2.002200000000000091e-01
9.389854065323140375e+00 2.007599999999999940e-01
9.406532314107018067e+00 2.012100000000000000e-01
9.423210562890895758e+00 2.016400000000000137e-01
9.439888811674773450e+00 2.017299999999999927e-01
9.456567060458651142e+00 2.020800000000000096e-01
9.473245309242528833e+00 2.024900000000000033e-01
9.489923558026406525e+00 2.027299999999999935e-01
9.506601806810284216e+00 2.033300000000000107e-01
9.523280055594161908e+00 2.035099999999999965e-01
9.539958304378039600e+00 2.040200000000000069e-01
9.556636553161917291e+00 2.045599999999999918e-01
9.573314801945794983e+00 2.053800000000000070e-01
9.589993050729672674e+00 2.058999999999999997e-01
9.606671299513550366e+00 2.061800000000000022e-01
9.623349548297428058e+00 2.067499999999999893e-01
9.640027797081305749e+00 2.075400000000000023e-01
9.656706045865183441e+00 2.079400000000000137e-01
9.673384294649061133e+00 2.082199999999999884e-01
9.690062543432938824e+00 2.087600000000000011e-01
9.706740792216816516e+00 2.093099999999999961e-01
9.723419041000694207e+00 2.096500000000000030e-01
9.740097289784571899e+00 2.103700000000000014e-01
9.756775538568449591e+00 2.110400000000000054e-01
9.773453787352327282e+00 2.114800000000000013e-01
9.790132036136204974e+00 2.117900000000000060e-01
9.806810284920082665e+00 2.123700000000000032e-01
9.823488533703960357e+00 2.127799999999999969e-01
9.840166782487838049e+00 2.134699999999999931e-01
9.856845031271715740e+00 2.137699999999999878e-01
9.873523280055593432e+00 2.142699999999999882e-01
9.890201528839471123e+00 2.144899999999999862e-01
9.906879777623348815e+00 2.149300000000000099e-01
9.923558026407226507e+00 2.153899999999999981e-01
9.940236275191104198e+00 2.162999999999999923e-01
9.956914523974981890e+00 2.170199999999999907e-01
9.973592772758859581e+00 2.172300000000000064e-01
9.990271021542737273e+00 2.179099999999999926e-01
1.000694927032661496e+01 2.181899999999999951e-01
1.002362751911049266e+01 2.185900000000000065e-01
1.004030576789437035e+01 2.190199999999999925e-01
1.005698401667824804e+01 2.194599999999999884e-01
1.007366226546212573e+01 2.198799999999999921e-01
1.009034051424600342e+01 2.202999999999999958e-01
1.010701876302988111e+01 2.206599999999999950e-01
1.012369701181375881e+01 2.213700000000000112e-01
1.014037526059763650e+01 2.222099999999999909e-01
1.015705350938151419e+01 2.227699999999999958e-01
1.017373175816539188e+01 2.233199999999999907e-01
1.019041000694926957e+01 2.237500000000000044e-01
1.020708825573314726e+01 2.240900000000000114e-01
1.022376650451702496e+01 2.245399999999999896e-01
1.024044475330090265e+01 2.249800000000000133e-01
1.025712300208478034e+01 2.254599999999999937e-01
1.027380125086865803e+01 2.258300000000000030e-01
1.029047949965253572e+01 2.265099999999999891e-01
1.030715774843641341e+01 2.271600000000000008e-01
1.032383599722029111e+01 2.279899999999999982e-01
1.034051424600416880e+01 2.289899999999999991e-01
1.035719249478804649e+01 2.294100000000000028e-01
1.037387074357192418e+01 2.298399999999999888e-01
1.039054899235580187e+01 2.299400000000000055e-01
1.040722724113967956e+01 2.303000000000000047e-01
1.042390548992355725e+01 2.307299999999999907e-01
1.044058373870743495e+01 2.312599999999999933e-01
1.045726198749131264e+01 2.319599999999999995e-01
1.047394023627519033e+01 2.326199999999999934e-01
1.049061848505906802e+01 2.333999999999999964e-01
1.050729673384294571e+01 2.341799999999999993e-01
1.052397498262682340e+01 2.349499999999999922e-01
1.054065323141070110e+01 2.356199999999999961e-01
1.055733148019457879e+01 2.361499999999999988e-01
1.057400972897845648e+01 2.364100000000000090e-01
1.059068797776233417e+01 2.368699999999999972e-01
1.060736622654621186e+01 2.373399999999999954e-01
1.062404447533008955e+01 2.379199999999999926e-01
1.064072272411396725e+01 2.384799999999999975e-01
1.065740097289784494e+01 2.390100000000000002e-01
1.067407922168172263e+01 2.399999999999999911e-01
1.069075747046560032e+01 2.408599999999999908e-01
1.070743571924947801e+01 2.418099999999999972e-01
1.072411396803335570e+01 2.424300000000000066e-01
1.074079221681723340e+01 2.428800000000000125e-01
1.075747046560111109e+01 2.431399999999999950e-01
1.077414871438498878e+01 2.432499999999999940e-01
1.079082696316886647e+01 2.439000000000000057e-01
1.080750521195274416e+01 2.443299999999999916e-01
1.082418346073662185e+01 2.445900000000000019e-01
1.084086170952049955e+01 2.439399999999999902e-01
1.085753995830437724e+01 2.443500000000000116e-01
1.087421820708825493e+01 2.457600000000000062e-01
1.089089645587213262e+01 2.475999999999999868e-01
1.090757470465601031e+01 2.493499999999999883e-01
1.092425295343988800e+01 2.506999999999999784e-01
1.094093120222376569e+01 2.517599999999999838e-01
1.095760945100764339e+01 2.532699999999999951e-01
1.097428769979152108e+01 2.548400000000000110e-01
1.099096594857539877e+01 2.560999999999999943e-01
1.100764419735927646e+01 2.578699999999999881e-01
1.102432244614315415e+01 2.594000000000000195e-01
1.104100069492703184e+01 2.607700000000000018e-01
1.105767894371090954e+01 2.624699999999999811e-01
1.107435719249478723e+01 2.643800000000000039e-01
1.109103544127866492e+01 2.662599999999999967e-01
1.110771369006254261e+01 2.681799999999999740e-01
1.112439193884642030e+01 2.696700000000000208e-01
1.114107018763029799e+01 2.709300000000000042e-01
1.115774843641417569e+01 2.724900000000000100e-01
1.117442668519805338e+01 2.739699999999999913e-01
1.119110493398193107e+01 2.752700000000000147e-01
1.120778318276580876e+01 2.771899999999999920e-01
1.122446143154968645e+01 2.789499999999999758e-01
1.124113968033356414e+01 2.806899999999999951e-01
1.125781792911744184e+01 2.824200000000000044e-01
1.127449617790131953e+01 2.841899999999999982e-01
1.129117442668519722e+01 2.863499999999999934e-01
1.130785267546907491e+01 2.882899999999999907e-01
1.132453092425295260e+01 2.899900000000000255e-01
1.134120917303683029e+01 2.915099999999999913e-01
1.135788742182070798e+01 2.928799999999999737e-01
1.137456567060458568e+01 2.949200000000000155e-01
1.139124391938846337e+01 2.966199999999999948e-01
1.140792216817234106e+01 2.983700000000000241e-01
1.142460041695621875e+01 3.001199999999999979e-01
1.144127866574009644e+01 3.019499999999999962e-01
1.145795691452397413e+01 3.047099999999999809e-01
1.147463516330785183e+01 3.071800000000000086e-01
1.149131341209172952e+01 3.090800000000000214e-01
1.150799166087560721e+01 3.109199999999999742e-01
1.152466990965948490e+01 3.131499999999999839e-01
1.154134815844336259e+01 3.151599999999999957e-01
1.155802640722724028e+01 3.167200000000000015e-01
1.157470465601111798e+01 3.189000000000000168e-01
1.159138290479499567e+01 3.206700000000000106e-01
1.160806115357887336e+01 3.227400000000000269e-01
1.162473940236275105e+01 3.248099999999999876e-01
1.164141765114662874e+01 3.270500000000000074e-01
1.165809589993050643e+01 3.293699999999999961e-01
1.167477414871438413e+01 3.316399999999999904e-01
1.169145239749826182e+01 3.343200000000000061e-01
1.170813064628213951e+01 3.363300000000000178e-01
1.172480889506601720e+01 3.384300000000000086e-01
1.174148714384989489e+01 3.407899999999999818e-01
1.175816539263377258e+01 3.427999999999999936e-01
1.177484364141765028e+01 3.452600000000000113e-01
1.179152189020152797e+01 3.474099999999999966e-01
1.180820013898540566e+01 3.493499999999999939e-01
1.182487838776928335e+01 3.520699999999999941e-01
1.184155663655316104e+01 3.545800000000000063e-01
1.185823488533703873e+01 3.573399999999999910e-01
1.187491313412091642e+01 3.601599999999999802e-01
1.189159138290479412e+01 3.630099999999999993e-01
1.190826963168867181e+01 3.658100000000000240e-01
1.192494788047254950e+01 3.685599999999999987e-01
1.194162612925642719e+01 3.706999999999999740e-01
1.195830437804030488e+01 3.731700000000000017e-01
1.197498262682418257e+01 3.759500000000000064e-01
1.199166087560806027e+01 3.785100000000000131e-01
1.200833912439193796e+01 3.808599999999999763e-01
1.202501737317581565e+01 3.833599999999999786e-01
1.204169562195969334e+01 3.859099999999999753e-01
1.205837387074357103e+01 3.889000000000000234e-01
1.207505211952744872e+01 3.915500000000000091e-01
1.209173036831132642e+01 3.945899999999999963e-01
1.210840861709520411e+01 3.969400000000000150e-01
1.212508686587908180e+01 3.992200000000000193e-01
1.214176511466295949e+01 4.020900000000000030e-01
1.215844336344683718e+01 4.046699999999999742e-01
1.217512161223071487e+01 4.071799999999999864e-01
1.219179986101459257e+01 4.099999999999999756e-01
1.220847810979847026e+01 4.128000000000000003e-01
1.222515635858234795e+01 4.157000000000000139e-01
1.224183460736622564e+01 4.182699999999999751e-01
1.225851285615010333e+01 4.208700000000000219e-01
1.227519110493398102e+01 4.241500000000000270e-01
1.229186935371785871e+01 4.269999999999999907e-01
1.230854760250173641e+01 4.295700000000000074e-01
1.232522585128561410e+01 4.318199999999999816e-01
1.234190410006949179e+01 4.346400000000000263e-01
1.235858234885336948e+01 4.381099999999999994e-01
1.237526059763724717e+01 4.408699999999999841e-01
1.239193884642112486e+01 4.436999999999999833e-01
1.240861709520500256e+01 4.463400000000000145e-01
1.242529534398888025e+01 4.496600000000000041e-01
1.244197359277275794e+01 4.526000000000000023e-01
1.245865184155663563e+01 4.554199999999999915e-01
1.247533009034051332e+01 4.588499999999999801e-01
1.249200833912439101e+01 4.621899999999999897e-01
1.250868658790826871e+01 4.653599999999999959e-01
1.252536483669214640e+01 4.682499999999999996e-01
1.254204308547602409e+01 4.716199999999999837e-01
1.255872133425990178e+01 4.745199999999999974e-01
1.257539958304377947e+01 4.772500000000000075e-01
1.259207783182765716e+01 4.802100000000000257e-01
1.260875608061153486e+01 4.829100000000000059e-01
1.262543432939541255e+01 4.859299999999999731e-01
1.264211257817929024e+01 4.891900000000000137e-01
1.265879082696316793e+01 4.928100000000000258e-01
1.267546907574704562e+01 4.963199999999999834e-01
1.269214732453092331e+01 4.996800000000000130e-01
1.270882557331480101e+01 5.023400000000000087e-01
1.272550382209867870e+01 5.036100000000000021e-01
1.274218207088255639e+01 5.049700000000000299e-01
1.275886031966643408e+01 5.056199999999999584e-01
1.277553856845031177e+01 5.057700000000000529e-01
1.279221681723418946e+01 5.059599999999999653e-01
1.280889506601806715e+01 5.058700000000000419e-01
1.282557331480194485e+01 5.068200000000000482e-01
1.284225156358582254e+01 5.077199999999999491e-01
1.285892981236970023e+01 5.091400000000000370e-01
1.287560806115357792e+01 5.099399999999999489e-01
1.289228630993745561e+01 5.105100000000000193e-01
1.290896455872133330e+01 5.109099999999999753e-01
1.292564280750521100e+01 5.114400000000000057e-01
1.294232105628908869e+01 5.114800000000000457e-01
1.295899930507296638e+01 5.124300000000000521e-01
1.297567755385684407e+01 5.133199999999999985e-01
1.299235580264072176e+01 5.144199999999999884e-01
1.300903405142459945e+01 5.152600000000000513e-01
1.302571230020847715e+01 5.153400000000000203e-01
1.304239054899235484e+01 5.159899999999999487e-01
1.305906879777623253e+01 5.158199999999999452e-01
1.307574704656011022e+01 5.161299999999999777e-01
1.309242529534398791e+01 5.162400000000000322e-01
1.310910354412786560e+01 5.160500000000000087e-01
1.312578179291174330e+01 5.166100000000000136e-01
1.314246004169562099e+01 5.170900000000000496e-01
1.315913829047949868e+01 5.178199999999999470e-01
1.317581653926337637e+01 5.190399999999999459e-01
1.319249478804725406e+01 5.196499999999999453e-01
1.320917303683113175e+01 5.201200000000000268e-01
1.322585128561500944e+01 5.206399999999999917e-01
1.324252953439888714e+01 5.207199999999999607e-01
1.325920778318276483e+01 5.204699999999999882e-01
1.327588603196664252e+01 5.207500000000000462e-01
1.329256428075052021e+01 5.207800000000000207e-01
1.330924252953439790e+01 5.206499999999999462e-01
1.332592077831827559e+01 5.206499999999999462e-01
1.334259902710215329e+01 5.210000000000000187e-01
1.335927727588603098e+01 5.212499999999999911e-01
1.337595552466990867e+01 5.217300000000000271e-01
1.339263377345378636e+01 5.221799999999999775e-01
1.340931202223766405e+01 5.222400000000000375e-01
1.342599027102154174e+01 5.222400000000000375e-01
1.344266851980541944e+01 5.221799999999999775e-01
1.345934676858929713e+01 5.225100000000000300e-01
1.347602501737317482e+01 5.227399999999999824e-01
1.349270326615705251e+01 5.222900000000000320e-01
1.350938151494093020e+01 5.223200000000000065e-01
1.352605976372480789e+01 5.227199999999999624e-01
1.354273801250868559e+01 5.228099999999999969e-01
1.355941626129256328e+01 5.230200000000000404e-01
1.357609451007644097e+01 5.231000000000000094e-01
1.359277275886031866e+01 5.235499999999999599e-01
1.360945100764419635e+01 5.238699999999999468e-01
1.362612925642807404e+01 5.243799999999999573e-01
1.364280750521195174e+01 5.246399999999999952e-01
1.365948575399582943e+01 5.246499999999999497e-01
1.367616400277970712e+01 5.248899999999999677e-01
1.369284225156358481e+01 5.248399999999999732e-01
1.370952050034746250e+01 5.248500000000000387e-01
1.372619874913134019e+01 5.249000000000000332e-01
1.374287699791521788e+01 5.248399999999999732e-01
1.375955524669909558e+01 5.246800000000000352e-01
1.377623349548297327e+01 5.246600000000000152e-01
1.379291174426685096e+01 5.248300000000000187e-01
1.380958999305072865e+01 5.249200000000000532e-01
1.382626824183460634e+01 5.250500000000000167e-01
1.384294649061848403e+01 5.252200000000000202e-01
1.385962473940236173e+01 5.253200000000000092e-01
1.387630298818623942e+01 5.255199999999999871e-01
1.389298123697011711e+01 5.257300000000000306e-01
1.390965948575399480e+01 5.262099999999999556e-01
1.392633773453787249e+01 5.262299999999999756e-01
1.394301598332175018e+01 5.261200000000000321e-01
1.395969423210562788e+01 5.258899999999999686e-01
1.397637248088950557e+01 5.258199999999999541e-01
1.399305072967338326e+01 5.256699999999999706e-01
1.400972897845726095e+01 5.256699999999999706e-01
1.402640722724113864e+01 5.257300000000000306e-01
1.404308547602501633e+01 5.258599999999999941e-01
1.405976372480889403e+01 5.257899999999999796e-01
1.407644197359277172e+01 5.256699999999999706e-01
1.409312022237664941e+01 5.257100000000000106e-01
1.410979847116052710e+01 5.258500000000000396e-01
1.412647671994440479e+01 5.259599999999999831e-01
1.414315496872828248e+01 5.257600000000000051e-01
1.415983321751216018e+01 5.252799999999999692e-01
1.417651146629603787e+01 5.243200000000000083e-01
1.419318971507991556e+01 5.233200000000000074e-01
1.420986796386379325e+01 5.229000000000000314e-01
1.422654621264767094e+01 5.223799999999999555e-01
1.424322446143154863e+01 5.220900000000000540e-01
1.425990271021542632e+01 5.218800000000000106e-01
1.427658095899930402e+01 5.218199999999999505e-01
1.429325920778318171e+01 5.218300000000000161e-01
1.430993745656705940e+01 5.217500000000000471e-01
1.432661570535093709e+01 5.218399999999999705e-01
1.434329395413481478e+01 5.216199999999999726e-01
1.435997220291869247e+01 5.214999999999999636e-01
1.437665045170257017e+01 5.219599999999999795e-01
1.439332870048644786e+01 5.225999999999999535e-01
1.441000694927032555e+01 5.231200000000000294e-01
1.442668519805420324e+01 5.232400000000000384e-01
1.444336344683808093e+01 5.220599999999999685e-01
1.446004169562195862e+01 5.204499999999999682e-01
1.447671994440583632e+01 5.187100000000000044e-01
1.449339819318971401e+01 5.173299999999999566e-01
1.451007644197359170e+01 5.162799999999999612e-01
1.452675469075746939e+01 5.154900000000000038e-01
1.454343293954134708e+01 5.144400000000000084e-01
1.456011118832522477e+01 5.137500000000000400e-01
1.457678943710910247e+01 5.123999999999999666e-01
1.459346768589298016e+01 5.111799999999999677e-01
1.461014593467685785e+01 5.101299999999999724e-01
1.462682418346073554e+01 5.090500000000000025e-01
1.464350243224461323e+01 5.078399999999999581e-01
1.466018068102849092e+01 5.065300000000000358e-01
1.467685892981236861e+01 5.051799999999999624e-01
1.469353717859624631e+01 5.032400000000000206e-01
1.471021542738012400e+01 5.013499999999999623e-01
1.472689367616400169e+01 5.005300000000000304e-01
1.474357192494787938e+01 4.998199999999999865e-01
1.476025017373175707e+01 4.991399999999999726e-01
1.477692842251563476e+01 4.982900000000000107e-01
1.479360667129951246e+01 4.971900000000000208e-01
1.481028492008339015e+01 4.956400000000000250e-01
1.482696316886726784e+01 4.944999999999999951e-01
1.484364141765114553e+01 4.935899999999999732e-01
1.486031966643502322e+01 4.925200000000000133e-01
1.487699791521890091e+01 4.906300000000000106e-01
1.489367616400277861e+01 4.881599999999999828e-01
1.491035441278665630e+01 4.856699999999999906e-01
1.492703266157053399e+01 4.843100000000000183e-01
1.494371091035441168e+01 4.831900000000000084e-01
1.496038915913828937e+01 4.813899999999999846e-01
1.497706740792216706e+01 4.801500000000000212e-01
1.499374565670604476e+01 4.791000000000000258e-01
1.501042390548992245e+01 4.778499999999999970e-01
1.502710215427380014e+01 4.766599999999999726e-01
1.504378040305767783e+01 4.749599999999999933e-01
1.506045865184155552e+01 4.734200000000000075e-01
1.507713690062543321e+01 4.715500000000000247e-01
1.509381514940931091e+01 4.694599999999999884e-01
1.511049339819318860e+01 4.674599999999999866e-01
1.512717164697706629e+01 4.657299999999999773e-01
1.514384989576094398e+01 4.646100000000000230e-01
1.516052814454482167e+01 4.633800000000000141e-01
1.517720639332869936e+01 4.616299999999999848e-01
1.519388464211257705e+01 4.601500000000000035e-01
1.521056289089645475e+01 4.585500000000000131e-01
1.522724113968033244e+01 4.567700000000000093e-01
1.524391938846421013e+01 4.547700000000000076e-01
1.526059763724808782e+01 4.518800000000000039e-01
1.527727588603196551e+01 4.489699999999999802e-01
1.529395413481584320e+01 4.464000000000000190e-01
1.531063238359972090e+01 4.447999999999999732e-01
1.532731063238359859e+01 4.429699999999999749e-01
1.534398888116747628e+01 4.410399999999999876e-01
1.536066712995135397e+01 4.393099999999999783e-01
1.537734537873523166e+01 4.376900000000000235e-01
1.539402362751910935e+01 4.356400000000000272e-01
1.541070187630298705e+01 4.339399999999999924e-01
1.542738012508686474e+01 4.314899999999999847e-01
1.544405837387074243e+01 4.282000000000000250e-01
1.546073662265462012e+01 4.254299999999999748e-01
1.547741487143849781e+01 4.238500000000000045e-01
1.549409312022237550e+01 4.222099999999999742e-01
1.551077136900625320e+01 4.199899999999999745e-01
1.552744961779013089e+01 4.178399999999999892e-01
1.554412786657400858e+01 4.161400000000000099e-01
1.556080611535788627e+01 4.149599999999999955e-01
1.557748436414176396e+01 4.128000000000000003e-01
1.559416261292564165e+01 4.095400000000000151e-01
1.561084086170951934e+01 4.061500000000000110e-01
1.562751911049339704e+01 4.034300000000000108e-01
1.564419735927727473e+01 4.009499999999999731e-01
1.566087560806115242e+01 3.990000000000000213e-01
1.567755385684503011e+01 3.967800000000000216e-01
1.569423210562890780e+01 3.946600000000000108e-01
1.571091035441278549e+01 3.919900000000000051e-01
1.572758860319666319e+01 3.898499999999999743e-01
1.574426685198054088e+01 3.876800000000000246e-01
1.576094510076441857e+01 3.842200000000000060e-01
1.577762334954829626e+01 3.806499999999999884e-01
1.579430159833217395e+01 3.775499999999999967e-01
1.581097984711605164e+01 3.747099999999999875e-01
1.582765809589992934e+01 3.721200000000000063e-01
1.584433634468380703e+01 3.696900000000000186e-01
1.586101459346768472e+01 3.673899999999999944e-01
1.587769284225156241e+01 3.656200000000000006e-01
1.589437109103544010e+01 3.631800000000000028e-01
1.591104933981931779e+01 3.602000000000000202e-01
1.592772758860319549e+01 3.571799999999999975e-01
1.594440583738707318e+01 3.542699999999999738e-01
1.596108408617095087e+01 3.515400000000000191e-01
1.597776233495482856e+01 3.487700000000000244e-01
1.599444058373870625e+01 3.461000000000000187e-01
1.601111883252258394e+01 3.433599999999999985e-01
1.602779708130645986e+01 3.409699999999999953e-01
1.604447533009033933e+01 3.390500000000000180e-01
1.606115357887421879e+01 3.361299999999999844e-01
1.607783182765809471e+01 3.332499999999999907e-01
1.609451007644197063e+01 3.298400000000000221e-01
1.611118832522585009e+01 3.262399999999999745e-01
1.612786657400972956e+01 3.235000000000000098e-01
1.614454482279360548e+01 3.211300000000000265e-01
1.616122307157748139e+01 3.185799999999999743e-01
1.617790132036136086e+01 3.158199999999999896e-01
1.619457956914524033e+01 3.129700000000000260e-01
1.621125781792911624e+01 3.103699999999999792e-01
1.622793606671299216e+01 3.074899999999999856e-01
1.624461431549687163e+01 3.039299999999999780e-01
1.626129256428075109e+01 2.997099999999999764e-01
1.627797081306462701e+01 2.960999999999999743e-01
1.629464906184850292e+01 2.925300000000000122e-01
1.631132731063238239e+01 2.898499999999999965e-01
1.632800555941626186e+01 2.866600000000000259e-01
1.634468380820013778e+01 2.842700000000000227e-01
1.636136205698401369e+01 2.837700000000000222e-01
1.637804030576789316e+01 2.821199999999999819e-01
1.639471855455177263e+01 2.813700000000000090e-01
1.641139680333564854e+01 2.798200000000000132e-01
1.642807505211952446e+01 2.784099999999999908e-01
1.644475330090340393e+01 2.783399999999999763e-01
1.646143154968728339e+01 2.775199999999999889e-01
1.647810979847115931e+01 2.771000000000000130e-01
1.649478804725503522e+01 2.756500000000000061e-01
1.651146629603891469e+01 2.750400000000000067e-01
1.652814454482279416e+01 2.751000000000000112e-01
1.654482279360667007e+01 2.747899999999999787e-01
1.656150104239054599e+01 2.739300000000000068e-01
1.657817929117442546e+01 2.729400000000000159e-01
1.659485753995830493e+01 2.712700000000000111e-01
1.661153578874218084e+01 2.702899999999999747e-01
1.662821403752605676e+01 2.691399999999999904e-01
1.664489228630993622e+01 2.689300000000000024e-01
1.666157053509381569e+01 2.687899999999999734e-01
1.667824878387769161e+01 2.687700000000000089e-01
1.669492703266156752e+01 2.685500000000000109e-01
1.671160528144544699e+01 2.682200000000000140e-01
1.672828353022932646e+01 2.668599999999999861e-01
1.674496177901320237e+01 2.661000000000000032e-01
1.676164002779707829e+01 2.657599999999999962e-01
1.677831827658095776e+01 2.652399999999999758e-01
1.679499652536483723e+01 2.657900000000000262e-01
1.681167477414871314e+01 2.642900000000000249e-01
1.682835302293258906e+01 2.636399999999999855e-01
1.684503127171646852e+01 2.633499999999999730e-01
1.686170952050034799e+01 2.634000000000000230e-01
1.687838776928422391e+01 2.618400000000000172e-01
1.689506601806809982e+01 2.608800000000000008e-01
1.691174426685197929e+01 2.604000000000000203e-01
1.692842251563585876e+01 2.596800000000000219e-01
1.694510076441973467e+01 2.599400000000000044e-01
1.696177901320361059e+01 2.597700000000000009e-01
1.697845726198749006e+01 2.600600000000000134e-01
1.699513551077136952e+01 2.597700000000000009e-01
1.701181375955524544e+01 2.600000000000000089e-01
1.702849200833912136e+01 2.593500000000000250e-01
1.704517025712300082e+01 2.580999999999999961e-01
1.706184850590688029e+01 2.569699999999999762e-01
1.707852675469075621e+01 2.564799999999999858e-01
1.709520500347463212e+01 2.560999999999999943e-01
1.711188325225851159e+01 2.562400000000000233e-01
1.712856150104239106e+01 2.559899999999999953e-01
1.714523974982626697e+01 2.564600000000000213e-01
1.716191799861014289e+01 2.559600000000000208e-01
1.717859624739402236e+01 2.562099999999999933e-01
1.719527449617790182e+01 2.552699999999999969e-01
1.721195274496177774e+01 2.539600000000000191e-01
1.722863099374565365e+01 2.530200000000000227e-01
1.724530924252953312e+01 2.524100000000000232e-01
1.726198749131341259e+01 2.521200000000000108e-01
1.727866574009728851e+01 2.526700000000000057e-01
1.729534398888116442e+01 2.522699999999999942e-01
1.731202223766504389e+01 2.523900000000000032e-01
1.732870048644892336e+01 2.520600000000000063e-01
1.734537873523279927e+01 2.516700000000000048e-01
1.736205698401667519e+01 2.511800000000000144e-01
1.737873523280055466e+01 2.498700000000000088e-01
1.739541348158443412e+01 2.489599999999999869e-01
1.741209173036831004e+01 2.488799999999999901e-01
1.742876997915218595e+01 2.483400000000000052e-01
1.744544822793606542e+01 2.483400000000000052e-01
1.746212647671994489e+01 2.484200000000000019e-01
1.747880472550382080e+01 2.482699999999999907e-01
1.749548297428769672e+01 2.485999999999999877e-01
1.751216122307157619e+01 2.479999999999999982e-01
1.752883947185545566e+01 2.472300000000000053e-01
1.754551772063933157e+01 2.458700000000000052e-01
1.756219596942320749e+01 2.449300000000000088e-01
1.757887421820708695e+01 2.443599999999999939e-01
1.759555246699096642e+01 2.448099999999999998e-01
1.761223071577484234e+01 2.449399999999999911e-01
1.762890896455871825e+01 2.449800000000000033e-01
1.764558721334259772e+01 2.449800000000000033e-01
1.766226546212647719e+01 2.443599999999999939e-01
1.767894371091035310e+01 2.438099999999999989e-01
1.769562195969422902e+01 2.427999999999999881e-01
1.771230020847810849e+01 2.414600000000000080e-01
1.772897845726198796e+01 2.407799999999999940e-01
1.774565670604586387e+01 2.409499999999999975e-01
1.776233495482973979e+01 2.413599999999999912e-01
1.777901320361361925e+01 2.416000000000000092e-01
1.779569145239749872e+01 2.420400000000000051e-01
1.781236970118137464e+01 2.426200000000000023e-01
1.782904794996525055e+01 2.435100000000000042e-01
1.784572619874913002e+01 2.437699999999999867e-01
1.786240444753300949e+01 2.428400000000000003e-01
1.787908269631688540e+01 2.414699999999999902e-01
1.789576094510076132e+01 2.408500000000000085e-01
1.791243919388464079e+01 2.409000000000000030e-01
1.792911744266852025e+01 2.404399999999999871e-01
1.794579569145239617e+01 2.407199999999999895e-01
1.796247394023627209e+01 2.407199999999999895e-01
1.797915218902015155e+01 2.404999999999999916e-01
1.799583043780403102e+01 2.406600000000000128e-01
1.801250868658790694e+01 2.405100000000000016e-01
1.802918693537178285e+01 2.398399999999999976e-01
1.804586518415566232e+01 2.385799999999999865e-01
1.806254343293954179e+01 2.376500000000000001e-01
1.807922168172341770e+01 2.376300000000000079e-01
1.809589993050729362e+01 2.384600000000000053e-01
1.811257817929117309e+01 2.392600000000000005e-01
1.812925642807505255e+01 2.401699999999999946e-01
1.814593467685892847e+01 2.401800000000000046e-01
1.816261292564280438e+01 2.400299999999999934e-01
1.817929117442668385e+01 2.399799999999999989e-01
1.819596942321056332e+01 2.394199999999999939e-01
1.821264767199443924e+01 2.383399999999999963e-01
1.822932592077831515e+01 2.371999999999999942e-01
1.824600416956219462e+01 2.369199999999999917e-01
1.826268241834607409e+01 2.367499999999999882e-01
1.827936066712995000e+01 2.365800000000000125e-01
1.829603891591382592e+01 2.367900000000000005e-01
1.831271716469770539e+01 2.377799999999999914e-01
1.832939541348158485e+01 2.387900000000000023e-01
1.834607366226546077e+01 2.394999999999999907e-01
1.836275191104933668e+01 2.396899999999999864e-01
1.837943015983321615e+01 2.391500000000000015e-01
1.839610840861709562e+01 2.379600000000000048e-01
1.841278665740097154e+01 2.367299999999999960e-01
1.842946490618484745e+01 2.361099999999999866e-01
1.844614315496872692e+01 2.365099999999999980e-01
1.846282140375260639e+01 2.363500000000000045e-01
1.847949965253648230e+01 2.359300000000000008e-01
1.849617790132035822e+01 2.357700000000000073e-01
1.851285615010423768e+01 2.363699999999999968e-01
1.852953439888811715e+01 2.371499999999999997e-01
1.854621264767199307e+01 2.374699999999999867e-01
1.856289089645586898e+01 2.371800000000000019e-01
1.857956914523974845e+01 2.363399999999999945e-01
1.859624739402362792e+01 2.354199999999999904e-01
1.861292564280750383e+01 2.344299999999999995e-01
1.862960389159137975e+01 2.337200000000000111e-01
1.864628214037525922e+01 2.340500000000000080e-01
1.866296038915913869e+01 2.343899999999999872e-01
1.867963863794301460e+01 2.341699999999999893e-01
1.869631688672689052e+01 2.349700000000000122e-01
1.871299513551076998e+01 2.359799999999999953e-01
1.872967338429464945e+01 2.367499999999999882e-01
1.874635163307852537e+01 2.365700000000000025e-01
1.876302988186240128e+01 2.353099999999999914e-01
1.877970813064628075e+01 2.339199999999999890e-01
1.879638637943016022e+01 2.335099999999999953e-01
1.881306462821403613e+01 2.330000000000000127e-01
1.882974287699791205e+01 2.330000000000000127e-01
1.884642112578179152e+01 2.327500000000000124e-01
1.886309937456567098e+01 2.330599999999999894e-01
1.887977762334954690e+01 2.341699999999999893e-01
1.889645587213342282e+01 2.357899999999999996e-01
1.891313412091730228e+01 2.362599999999999978e-01
1.892981236970118175e+01 2.360200000000000076e-01
1.894649061848505767e+01 2.353600000000000136e-01
1.896316886726893358e+01 2.344799999999999940e-01
1.897984711605281305e+01 2.335699999999999998e-01
1.899652536483669252e+01 2.325399999999999967e-01
1.901320361362056843e+01 2.323199999999999987e-01
1.902988186240444435e+01 2.322899999999999965e-01
1.904656011118832382e+01 2.329700000000000104e-01
1.906323835997220328e+01 2.343999999999999972e-01
1.907991660875607920e+01 2.353800000000000059e-01
1.909659485753995511e+01 2.348000000000000087e-01
1.911327310632383458e+01 2.342799999999999883e-01
1.912995135510771405e+01 2.342100000000000015e-01
1.914662960389158997e+01 2.332299999999999929e-01
1.916330785267546588e+01 2.319499999999999895e-01
1.917998610145934535e+01 2.309599999999999986e-01
1.919666435024322482e+01 2.310599999999999876e-01
1.921334259902710073e+01 2.320099999999999940e-01
1.923002084781097665e+01 2.327599999999999947e-01
1.924669909659485612e+01 2.331199999999999939e-01
1.926337734537873558e+01 2.330500000000000071e-01
1.928005559416261150e+01 2.328800000000000037e-01
1.929673384294648741e+01 2.327200000000000102e-01
1.931341209173036688e+01 2.327100000000000002e-01
1.933009034051424635e+01 2.324100000000000055e-01
1.934676858929812227e+01 2.319299999999999973e-01
1.936344683808199818e+01 2.319900000000000018e-01
1.938012508686587765e+01 2.326000000000000012e-01
1.939680333564975712e+01 2.328399999999999914e-01
1.941348158443363303e+01 2.330099999999999949e-01
1.943015983321750895e+01 2.329499999999999904e-01
1.944683808200138841e+01 2.329600000000000004e-01
1.946351633078526788e+01 2.331499999999999961e-01
1.948019457956914380e+01 2.331399999999999861e-01
1.949687282835301971e+01 2.329799999999999927e-01
1.951355107713689918e+01 2.336900000000000088e-01
1.953022932592077865e+01 2.345899999999999930e-01
1.954690757470465456e+01 2.350899999999999934e-01
1.956358582348853048e+01 2.344100000000000072e-01
1.958026407227240995e+01 2.335200000000000053e-01
1.959694232105628942e+01 2.327400000000000024e-01
1.961362056984016533e+01 2.323500000000000010e-01
1.963029881862404125e+01 2.317400000000000015e-01
1.964697706740792071e+01 2.316600000000000048e-01
1.966365531619180018e+01 2.317200000000000093e-01
1.968033356497567610e+01 2.329299999999999982e-01
1.969701181375955201e+01 2.341300000000000048e-01
1.971369006254343148e+01 2.344700000000000117e-01
1.973036831132731095e+01 2.343899999999999872e-01
1.974704656011118686e+01 2.344299999999999995e-01
1.976372480889506278e+01 2.336999999999999911e-01
1.978040305767894225e+01 2.332599999999999951e-01
1.979708130646282171e+01 2.320699999999999985e-01
1.981375955524669763e+01 2.311900000000000066e-01
1.983043780403057355e+01 2.316400000000000126e-01
1.984711605281445301e+01 2.323800000000000032e-01
1.986379430159833248e+01 2.327400000000000024e-01
1.988047255038220840e+01 2.330599999999999894e-01
1.989715079916608431e+01 2.327700000000000047e-01
1.991382904794996378e+01 2.329700000000000104e-01
1.993050729673384325e+01 2.326799999999999979e-01
1.994718554551771916e+01 2.328800000000000037e-01
1.996386379430159508e+01 2.333899999999999864e-01
1.998054204308547455e+01 2.336799999999999988e-01
1.999722029186935401e+01 2.343200000000000005e-01
2.001389854065322993e+01 2.336600000000000066e-01
2.003057678943710584e+01 2.327299999999999924e-01
2.004725503822098531e+01 2.315099999999999936e-01
2.006393328700486478e+01 2.311600000000000044e-01
2.008061153578874070e+01 2.310800000000000076e-01
2.009728978457261661e+01 2.308099999999999874e-01
2.011396803335649608e+01 2.314299999999999968e-01
2.013064628214037555e+01 2.320099999999999940e-01
2.014732453092425146e+01 2.331499999999999961e-01
2.016400277970812738e+01 2.339400000000000091e-01
2.018068102849200685e+01 2.340700000000000003e-01
2.019735927727588631e+01 2.340500000000000080e-01
2.021403752605976223e+01 2.333199999999999996e-01
2.023071577484363814e+01 2.332200000000000106e-01
2.024739402362751761e+01 2.321199999999999930e-01
2.026407227241139708e+01 2.311499999999999944e-01
2.028075052119527300e+01 2.309299999999999964e-01
2.029742876997914891e+01 2.314299999999999968e-01
2.031410701876302838e+01 2.316199999999999926e-01
2.033078526754690785e+01 2.318000000000000060e-01
2.034746351633078376e+01 2.313199999999999978e-01
2.036414176511465968e+01 2.315300000000000136e-01
2.038082001389853914e+01 2.310999999999999999e-01
2.039749826268241861e+01 2.314199999999999868e-01
2.041417651146629453e+01 2.312299999999999911e-01
2.043085476025017044e+01 2.322099999999999997e-01
2.044753300903404991e+01 2.334700000000000109e-01
2.046421125781792938e+01 2.342599999999999960e-01
2.048088950660180529e+01 2.343399999999999928e-01
2.049756775538568121e+01 2.335500000000000076e-01
2.051424600416956068e+01 2.327200000000000102e-01
2.053092425295344015e+01 2.315699999999999981e-01
2.054760250173731606e+01 2.305800000000000072e-01
2.056428075052119198e+01 2.300500000000000045e-01
2.058095899930507144e+01 2.309100000000000041e-01
2.059763724808895091e+01 2.317400000000000015e-01
2.061431549687282683e+01 2.323399999999999910e-01
2.063099374565670274e+01 2.324900000000000022e-01
2.064767199444058221e+01 2.319400000000000073e-01
2.066435024322446168e+01 2.323699999999999932e-01
2.068102849200833759e+01 2.319599999999999995e-01
2.069770674079221351e+01 2.321100000000000108e-01
2.071438498957609298e+01 2.315399999999999958e-01
2.073106323835997244e+01 2.323099999999999887e-01
2.074774148714384836e+01 2.333899999999999864e-01
2.076441973592772428e+01 2.335399999999999976e-01
2.078109798471160374e+01 2.331499999999999961e-01
2.079777623349548321e+01 2.325000000000000122e-01
2.081445448227935913e+01 2.312899999999999956e-01
2.083113273106323504e+01 2.303300000000000070e-01
2.084781097984711451e+01 2.299599999999999977e-01
2.086448922863099398e+01 2.303000000000000047e-01
2.088116747741486989e+01 2.306100000000000094e-01
2.089784572619874581e+01 2.316600000000000048e-01
2.091452397498262528e+01 2.325200000000000045e-01
2.093120222376650474e+01 2.322700000000000042e-01
2.094788047255038066e+01 2.326300000000000034e-01
2.096455872133425657e+01 2.326199999999999934e-01
2.098123697011813604e+01 2.323800000000000032e-01
2.099791521890201551e+01 2.324700000000000100e-01
2.101459346768589143e+01 2.320299999999999863e-01
2.103127171646976734e+01 2.324299999999999977e-01
2.104794996525364681e+01 2.328399999999999914e-01
2.106462821403752628e+01 2.333300000000000096e-01
2.108130646282140219e+01 2.332500000000000129e-01
2.109798471160527811e+01 2.319499999999999895e-01
2.111466296038915758e+01 2.309599999999999986e-01
2.113134120917303704e+01 2.304200000000000137e-01
2.114801945795691296e+01 2.300300000000000122e-01
2.116469770674078887e+01 2.300099999999999922e-01
2.118137595552466834e+01 2.303199999999999970e-01
2.119805420430854781e+01 2.311600000000000044e-01
2.121473245309242373e+01 2.324499999999999900e-01
2.123141070187629964e+01 2.333699999999999941e-01
2.124808895066017911e+01 2.333899999999999864e-01
2.126476719944405858e+01 2.333899999999999864e-01
2.128144544822793449e+01 2.335399999999999976e-01
2.129812369701181041e+01 2.334199999999999886e-01
2.131480194579568987e+01 2.337299999999999933e-01
2.133148019457956934e+01 2.332899999999999974e-01
2.134815844336344526e+01 2.329600000000000004e-01
2.136483669214732117e+01 2.331600000000000061e-01
2.138151494093120064e+01 2.332400000000000029e-01
2.139819318971508011e+01 2.329400000000000082e-01
2.141487143849895602e+01 2.326600000000000057e-01
2.143154968728283194e+01 2.319900000000000018e-01
2.144822793606671141e+01 2.314499999999999891e-01
2.146490618485059088e+01 2.315800000000000081e-01
2.148158443363446679e+01 2.312599999999999933e-01
2.149826268241834271e+01 2.312299999999999911e-01
2.151494093120222217e+01 2.322099999999999997e-01
2.153161917998610164e+01 2.333300000000000096e-01
2.154829742876997756e+01 2.339900000000000035e-01
2.156497567755385347e+01 2.343000000000000083e-01
2.158165392633773294e+01 2.341499999999999970e-01
2.159833217512161241e+01 2.337100000000000011e-01
2.161501042390548832e+01 2.333500000000000019e-01
2.163168867268936424e+01 2.334700000000000109e-01
2.164836692147324371e+01 2.332799999999999874e-01
2.166504517025712317e+01 2.332299999999999929e-01
2.168172341904099909e+01 2.330500000000000071e-01
2.169840166782487501e+01 2.334499999999999909e-01
2.171507991660875447e+01 2.332700000000000051e-01
2.173175816539263394e+01 2.326400000000000134e-01
2.174843641417650986e+01 2.326300000000000034e-01
2.176511466296038577e+01 2.321900000000000075e-01
2.178179291174426524e+01 2.315200000000000036e-01
2.179847116052814471e+01 2.316499999999999948e-01
2.181514940931202062e+01 2.320399999999999963e-01
2.183182765809589654e+01 2.325200000000000045e-01
2.184850590687977601e+01 2.341100000000000125e-01
2.186518415566365547e+01 2.361800000000000010e-01
2.188186240444753139e+01 2.377499999999999891e-01
2.189854065323140730e+01 2.381800000000000028e-01
2.191521890201528677e+01 2.389300000000000035e-01
2.193189715079916624e+01 2.397400000000000087e-01
2.194857539958304216e+01 2.404199999999999948e-01
2.196525364836691807e+01 2.409300000000000053e-01
2.198193189715079754e+01 2.418599999999999917e-01
2.199861014593467701e+01 2.430599999999999983e-01
2.201528839471855292e+01 2.449500000000000011e-01
2.203196664350242884e+01 2.467699999999999894e-01
2.204864489228630831e+01 2.482099999999999862e-01
2.206532314107018777e+01 2.485700000000000132e-01
2.208200138985406369e+01 2.475999999999999868e-01
2.209867963863793960e+01 2.469099999999999906e-01
2.211535788742181907e+01 2.470799999999999941e-01
2.213203613620569854e+01 2.473799999999999888e-01
2.214871438498957446e+01 2.469000000000000083e-01
2.216539263377345037e+01 2.466500000000000081e-01
2.218207088255732984e+01 2.475600000000000023e-01
2.219874913134120931e+01 2.496400000000000008e-01
2.221542738012508522e+01 2.520200000000000218e-01
2.223210562890896114e+01 2.532800000000000051e-01
2.224878387769284060e+01 2.541700000000000070e-01
2.226546212647672007e+01 2.547699999999999965e-01
2.228214037526059599e+01 2.554000000000000159e-01
2.229881862404447190e+01 2.555000000000000049e-01
2.231549687282835137e+01 2.562099999999999933e-01
2.233217512161223084e+01 2.570299999999999807e-01
2.234885337039610675e+01 2.583900000000000086e-01
2.236553161917998267e+01 2.595700000000000229e-01
2.238220986796386214e+01 2.612400000000000277e-01
2.239888811674774161e+01 2.629500000000000171e-01
2.241556636553161752e+01 2.640700000000000269e-01
2.243224461431549344e+01 2.652200000000000113e-01
2.244892286309937290e+01 2.668200000000000016e-01
2.246560111188325237e+01 2.676100000000000145e-01
2.248227936066712829e+01 2.679000000000000270e-01
2.249895760945100420e+01 2.674599999999999755e-01
2.251563585823488367e+01 2.679599999999999760e-01
2.253231410701876314e+01 2.689599999999999769e-01
2.254899235580263905e+01 2.698300000000000143e-01
2.256567060458651497e+01 2.703800000000000092e-01
2.258234885337039444e+01 2.710600000000000231e-01
2.259902710215427390e+01 2.720099999999999740e-01
2.261570535093814982e+01 2.731199999999999739e-01
2.263238359972202574e+01 2.737800000000000233e-01
2.264906184850590520e+01 2.741899999999999893e-01
2.266574009728978467e+01 2.745799999999999907e-01
2.268241834607366059e+01 2.755699999999999816e-01
2.269909659485753650e+01 2.773800000000000154e-01
2.271577484364141597e+01 2.792799999999999727e-01
2.273245309242529544e+01 2.804599999999999871e-01
2.274913134120917135e+01 2.819400000000000239e-01
2.276580958999304727e+01 2.832600000000000118e-01
2.278248783877692674e+01 2.846799999999999886e-01
2.279916608756080620e+01 2.864900000000000224e-01
2.281584433634468212e+01 2.884099999999999997e-01
2.283252258512855803e+01 2.890599999999999836e-01
2.284920083391243750e+01 2.897299999999999875e-01
2.286587908269631697e+01 2.903899999999999815e-01
2.288255733148019289e+01 2.915699999999999958e-01
2.289923558026406880e+01 2.934499999999999886e-01
2.291591382904794827e+01 2.950999999999999734e-01
2.293259207783182774e+01 2.962600000000000233e-01
2.294927032661570365e+01 2.978899999999999881e-01
2.296594857539957957e+01 2.991800000000000015e-01
2.298262682418345904e+01 3.014899999999999802e-01
2.299930507296733850e+01 3.029600000000000071e-01
2.301598332175121442e+01 3.032099999999999795e-01
2.303266157053509033e+01 3.034299999999999775e-01
2.304933981931896980e+01 3.047400000000000109e-01
2.306601806810284927e+01 3.058699999999999752e-01
2.308269631688672519e+01 3.058400000000000007e-01
2.309937456567060110e+01 3.061400000000000232e-01
2.311605281445448057e+01 3.075899999999999745e-01
2.313273106323836004e+01 3.091499999999999804e-01
2.314940931202223595e+01 3.103000000000000203e-01
2.316608756080611187e+01 3.111200000000000077e-01
2.318276580958999133e+01 3.123900000000000010e-01
2.319944405837387080e+01 3.148900000000000032e-01
2.321612230715774672e+01 3.160299999999999776e-01
2.323280055594162263e+01 3.171900000000000275e-01
2.324947880472550210e+01 3.177300000000000124e-01
2.326615705350938157e+01 3.196499999999999897e-01
2.328283530229325748e+01 3.214500000000000135e-01
2.329951355107713340e+01 3.222800000000000109e-01
2.331619179986101287e+01 3.230500000000000038e-01
2.333287004864489234e+01 3.246299999999999741e-01
2.334954829742876825e+01 3.271800000000000264e-01
2.336622654621264417e+01 3.297300000000000231e-01
2.338290479499652363e+01 3.317300000000000249e-01
2.339958304378040310e+01 3.327999999999999847e-01
2.341626129256427902e+01 3.342200000000000171e-01
2.343293954134815493e+01 3.367499999999999938e-01
2.344961779013203440e+01 3.375299999999999967e-01
2.346629603891591387e+01 3.386799999999999811e-01
2.348297428769978978e+01 3.398900000000000254e-01
2.349965253648366570e+01 3.421799999999999842e-01
2.351633078526754517e+01 3.443599999999999994e-01
2.353300903405142463e+01 3.454900000000000193e-01
2.354968728283530055e+01 3.464999999999999747e-01
2.356636553161917647e+01 3.479700000000000015e-01
2.358304378040305593e+01 3.505099999999999882e-01
2.359972202918693540e+01 3.530400000000000205e-01
2.361640027797081132e+01 3.541199999999999903e-01
2.363307852675468723e+01 3.557299999999999907e-01
2.364975677553856670e+01 3.576400000000000134e-01
2.366643502432244617e+01 3.580800000000000094e-01
2.368311327310632208e+01 3.579999999999999849e-01
2.369979152189019800e+01 3.592299999999999938e-01
2.371646977067407747e+01 3.614600000000000035e-01
2.373314801945795693e+01 3.618700000000000250e-01
2.374982626824183285e+01 3.622699999999999809e-01
2.376650451702570876e+01 3.638799999999999812e-01
2.378318276580958823e+01 3.652199999999999891e-01
2.379986101459346770e+01 3.661800000000000055e-01
2.381653926337734362e+01 3.680899999999999728e-01
2.383321751216121953e+01 3.708600000000000230e-01
2.384989576094509900e+01 3.724500000000000033e-01
2.386657400972897847e+01 3.730899999999999772e-01
2.388325225851285438e+01 3.749700000000000255e-01
2.389993050729673030e+01 3.767599999999999838e-01
2.391660875608060977e+01 3.771300000000000208e-01
2.393328700486448923e+01 3.777499999999999747e-01
2.394996525364836515e+01 3.802599999999999869e-01
2.396664350243224106e+01 3.813599999999999768e-01
2.398332175121612053e+01 3.818300000000000027e-01
2.400000000000000000e+01 3.829600000000000226e-01


==> DataFigures/AggCons0.1.txt <==
0.000000000000000000e+00 3.786300000000000221e-01
1.667824878387769161e-02 3.788199999999999901e-01
3.335649756775538322e-02 3.783000000000000251e-01
5.003474635163307482e-02 3.772699999999999942e-01
6.671299513551076643e-02 3.768099999999999783e-01
8.339124391938845804e-02 3.760299999999999754e-01
1.000694927032661496e-01 3.753900000000000015e-01
1.167477414871438413e-01 3.744799999999999796e-01
1.334259902710215329e-01 3.732900000000000107e-01
1.501042390548992245e-01 3.721999999999999753e-01
1.667824878387769161e-01 3.712699999999999889e-01
1.834607366226546077e-01 3.704399999999999915e-01
2.001389854065322993e-01 3.695700000000000096e-01
2.168172341904099909e-01 3.687300000000000022e-01
2.334954829742876825e-01 3.678600000000000203e-01
2.501737317581653741e-01 3.672400000000000109e-01
2.668519805420430657e-01 3.663100000000000245e-01
2.835302293259207573e-01 3.652699999999999836e-01
3.002084781097984489e-01 3.643399999999999972e-01
3.168867268936761405e-01 3.631699999999999928e-01
3.335649756775538322e-01 3.623100000000000209e-01
3.502432244614315238e-01 3.615399999999999725e-01
3.669214732453092154e-01 3.608799999999999786e-01
3.835997220291869070e-01 3.602500000000000147e-01
4.002779708130645986e-01 3.595400000000000262e-01
4.169562195969422902e-01 3.585900000000000198e-01
4.336344683808199818e-01 3.578799999999999759e-01
4.503127171646976734e-01 3.571900000000000075e-01
4.669909659485753650e-01 3.565400000000000236e-01
4.836692147324530566e-01 3.555900000000000172e-01
5.003474635163307482e-01 3.547799999999999843e-01
5.170257123002084398e-01 3.539599999999999969e-01
5.337039610840861315e-01 3.531400000000000095e-01
5.503822098679638231e-01 3.521099999999999786e-01
5.670604586518415147e-01 3.512000000000000122e-01
5.837387074357192063e-01 3.503299999999999748e-01
6.004169562195968979e-01 3.494599999999999929e-01
6.170952050034745895e-01 3.483700000000000130e-01
6.337734537873522811e-01 3.471799999999999886e-01
6.504517025712299727e-01 3.461899999999999977e-01
6.671299513551076643e-01 3.450500000000000234e-01
6.838082001389853559e-01 3.443200000000000149e-01
7.004864489228630475e-01 3.434800000000000075e-01
7.171646977067407391e-01 3.426699999999999746e-01
7.338429464906184307e-01 3.416699999999999737e-01
7.505211952744961224e-01 3.407299999999999773e-01
7.671994440583738140e-01 3.395199999999999885e-01
7.838776928422515056e-01 3.384699999999999931e-01
8.005559416261291972e-01 3.374199999999999977e-01
8.172341904100068888e-01 3.368200000000000083e-01
8.339124391938845804e-01 3.358499999999999819e-01
8.505906879777622720e-01 3.349099999999999855e-01
8.672689367616399636e-01 3.341500000000000026e-01
8.839471855455176552e-01 3.334199999999999942e-01
9.006254343293953468e-01 3.324099999999999833e-01
9.173036831132730384e-01 3.313300000000000134e-01
9.339819318971507300e-01 3.302800000000000180e-01
9.506601806810284216e-01 3.293900000000000161e-01
9.673384294649061133e-01 3.283200000000000007e-01
9.840166782487838049e-01 3.271299999999999764e-01
1.000694927032661496e+00 3.261499999999999955e-01
1.017373175816539188e+00 3.250700000000000256e-01
1.034051424600416880e+00 3.242599999999999927e-01
1.050729673384294571e+00 3.234899999999999998e-01
1.067407922168172263e+00 3.227400000000000269e-01
1.084086170952049955e+00 3.219299999999999939e-01
1.100764419735927646e+00 3.210999999999999965e-01
1.117442668519805338e+00 3.201800000000000201e-01
1.134120917303683029e+00 3.195000000000000062e-01
1.150799166087560721e+00 3.189299999999999913e-01
1.167477414871438413e+00 3.180100000000000149e-01
1.184155663655316104e+00 3.168099999999999805e-01
1.200833912439193796e+00 3.156999999999999806e-01
1.217512161223071487e+00 3.144500000000000073e-01
1.234190410006949179e+00 3.135700000000000154e-01
1.250868658790826871e+00 3.125499999999999945e-01
1.267546907574704562e+00 3.115700000000000136e-01
1.284225156358582254e+00 3.106099999999999972e-01
1.300903405142459945e+00 3.097099999999999853e-01
1.317581653926337637e+00 3.085800000000000209e-01
1.334259902710215329e+00 3.075200000000000156e-01
1.350938151494093020e+00 3.066599999999999882e-01
1.367616400277970712e+00 3.058899999999999952e-01
1.384294649061848403e+00 3.047699999999999854e-01
1.400972897845726095e+00 3.036599999999999855e-01
1.417651146629603787e+00 3.025100000000000011e-01
1.434329395413481478e+00 3.015100000000000002e-01
1.451007644197359170e+00 3.004899999999999793e-01
1.467685892981236861e+00 2.993100000000000205e-01
1.484364141765114553e+00 2.984800000000000231e-01
1.501042390548992245e+00 2.973999999999999977e-01
1.517720639332869936e+00 2.963899999999999868e-01
1.534398888116747628e+00 2.953000000000000069e-01
1.551077136900625320e+00 2.939899999999999736e-01
1.567755385684503011e+00 2.926300000000000012e-01
1.584433634468380703e+00 2.914999999999999813e-01
1.601111883252258394e+00 2.904100000000000015e-01
1.617790132036136086e+00 2.892299999999999871e-01
1.634468380820013778e+00 2.879700000000000037e-01
1.651146629603891469e+00 2.866900000000000004e-01
1.667824878387769161e+00 2.855099999999999860e-01
1.684503127171646852e+00 2.842700000000000227e-01
1.701181375955524544e+00 2.833200000000000163e-01
1.717859624739402236e+00 2.822399999999999909e-01
1.734537873523279927e+00 2.808599999999999985e-01
1.751216122307157619e+00 2.794699999999999962e-01
1.767894371091035310e+00 2.783800000000000163e-01
1.784572619874913002e+00 2.770799999999999930e-01
1.801250868658790694e+00 2.756100000000000216e-01
1.817929117442668385e+00 2.743499999999999828e-01
1.834607366226546077e+00 2.731100000000000194e-01
1.851285615010423768e+00 2.721700000000000230e-01
1.867963863794301460e+00 2.711799999999999766e-01
1.884642112578179152e+00 2.701000000000000068e-01
1.901320361362056843e+00 2.690299999999999914e-01
1.917998610145934535e+00 2.677100000000000035e-01
1.934676858929812227e+00 2.665000000000000147e-01
1.951355107713689918e+00 2.653099999999999903e-01
1.968033356497567610e+00 2.642499999999999849e-01
1.984711605281445301e+00 2.629600000000000271e-01
2.001389854065322993e+00 2.613199999999999967e-01
2.018068102849200685e+00 2.601700000000000124e-01
2.034746351633078376e+00 2.586800000000000210e-01
2.051424600416956068e+00 2.575899999999999856e-01
2.068102849200833759e+00 2.561999999999999833e-01
2.084781097984711451e+00 2.549399999999999999e-01
2.101459346768589143e+00 2.535399999999999876e-01
2.118137595552466834e+00 2.522400000000000198e-01
2.134815844336344526e+00 2.511599999999999944e-01
2.151494093120222217e+00 2.499000000000000110e-01
2.168172341904099909e+00 2.485799999999999954e-01
2.184850590687977601e+00 2.474300000000000110e-01
2.201528839471855292e+00 2.459999999999999964e-01
2.218207088255732984e+00 2.445900000000000019e-01
2.234885337039610675e+00 2.434000000000000052e-01
2.251563585823488367e+00 2.419699999999999906e-01
2.268241834607366059e+00 2.406500000000000028e-01
2.284920083391243750e+00 2.392400000000000082e-01
2.301598332175121442e+00 2.376300000000000079e-01
2.318276580958999133e+00 2.359999999999999876e-01
2.334954829742876825e+00 2.344700000000000117e-01
2.351633078526754517e+00 2.333000000000000074e-01
2.368311327310632208e+00 2.317800000000000138e-01
2.384989576094509900e+00 2.304499999999999882e-01
2.401667824878387592e+00 2.291300000000000003e-01
2.418346073662265283e+00 2.280600000000000127e-01
2.435024322446142975e+00 2.265900000000000136e-01
2.451702571230020666e+00 2.251700000000000090e-01
2.468380820013898358e+00 2.236599999999999977e-01
2.485059068797776050e+00 2.223700000000000121e-01
2.501737317581653741e+00 2.211799999999999877e-01
2.518415566365531433e+00 2.196400000000000019e-01
2.535093815149409124e+00 2.183299999999999963e-01
2.551772063933286816e+00 2.170100000000000084e-01
2.568450312717164508e+00 2.154099999999999904e-01
2.585128561501042199e+00 2.137999999999999901e-01
2.601806810284919891e+00 2.125100000000000044e-01
2.618485059068797582e+00 2.111099999999999921e-01
2.635163307852675274e+00 2.096300000000000108e-01
2.651841556636552966e+00 2.082499999999999907e-01
2.668519805420430657e+00 2.069499999999999951e-01
2.685198054204308349e+00 2.056300000000000072e-01
2.701876302988186040e+00 2.042100000000000026e-01
2.718554551772063732e+00 2.027200000000000113e-01
2.735232800555941424e+00 2.013300000000000090e-01
2.751911049339819115e+00 1.996699999999999864e-01
2.768589298123696807e+00 1.981600000000000028e-01
2.785267546907574499e+00 1.967099999999999960e-01
2.801945795691452190e+00 1.956700000000000106e-01
2.818624044475329882e+00 1.942200000000000037e-01
2.835302293259207573e+00 1.930000000000000049e-01
2.851980542043085265e+00 1.912000000000000088e-01
2.868658790826962957e+00 1.898199999999999887e-01
2.885337039610840648e+00 1.882399999999999907e-01
2.902015288394718340e+00 1.871899999999999953e-01
2.918693537178596031e+00 1.857199999999999962e-01
2.935371785962473723e+00 1.841899999999999926e-01
2.952050034746351415e+00 1.824800000000000033e-01
2.968728283530229106e+00 1.811800000000000077e-01
2.985406532314106798e+00 1.795700000000000074e-01
3.002084781097984489e+00 1.799999999999999933e-01
3.018763029881862181e+00 1.792400000000000104e-01
3.035441278665739873e+00 1.787100000000000077e-01
3.052119527449617564e+00 1.780599999999999961e-01
3.068797776233495256e+00 1.778099999999999958e-01
3.085476025017372947e+00 1.775899999999999979e-01
3.102154273801250639e+00 1.773800000000000099e-01
3.118832522585128331e+00 1.771300000000000097e-01
3.135510771369006022e+00 1.771300000000000097e-01
3.152189020152883714e+00 1.766999999999999960e-01
3.168867268936761405e+00 1.764699999999999880e-01
3.185545517720639097e+00 1.761600000000000110e-01
3.202223766504516789e+00 1.761900000000000133e-01
3.218902015288394480e+00 1.759499999999999953e-01
3.235580264072272172e+00 1.757799999999999918e-01
3.252258512856149864e+00 1.752700000000000091e-01
3.268936761640027555e+00 1.751099999999999879e-01
3.285615010423905247e+00 1.747700000000000087e-01
3.302293259207782938e+00 1.743099999999999927e-01
3.318971507991660630e+00 1.738999999999999990e-01
3.335649756775538322e+00 1.738399999999999945e-01
3.352328005559416013e+00 1.734400000000000108e-01
3.369006254343293705e+00 1.734300000000000008e-01
3.385684503127171396e+00 1.732299999999999951e-01
3.402362751911049088e+00 1.729400000000000104e-01
3.419041000694926780e+00 1.723099999999999909e-01
3.435719249478804471e+00 1.720200000000000062e-01
3.452397498262682163e+00 1.717100000000000015e-01
3.469075747046559854e+00 1.713699999999999946e-01
3.485753995830437546e+00 1.711199999999999943e-01
3.502432244614315238e+00 1.706499999999999961e-01
3.519110493398192929e+00 1.704700000000000104e-01
3.535788742182070621e+00 1.700899999999999912e-01
3.552466990965948312e+00 1.701499999999999957e-01
3.569145239749826004e+00 1.698800000000000032e-01
3.585823488533703696e+00 1.696400000000000130e-01
3.602501737317581387e+00 1.694199999999999873e-01
3.619179986101459079e+00 1.693999999999999950e-01
3.635858234885336771e+00 1.692200000000000093e-01
3.652536483669214462e+00 1.688000000000000056e-01
3.669214732453092154e+00 1.687599999999999933e-01
3.685892981236969845e+00 1.685000000000000109e-01
3.702571230020847537e+00 1.685599999999999876e-01
3.719249478804725229e+00 1.685899999999999899e-01
3.735927727588602920e+00 1.685000000000000109e-01
3.752605976372480612e+00 1.685899999999999899e-01
3.769284225156358303e+00 1.686499999999999944e-01
3.785962473940235995e+00 1.684799999999999909e-01
3.802640722724113687e+00 1.683399999999999896e-01
3.819318971507991378e+00 1.680399999999999949e-01
3.835997220291869070e+00 1.677800000000000125e-01
3.852675469075746761e+00 1.672800000000000120e-01
3.869353717859624453e+00 1.669200000000000128e-01
3.886031966643502145e+00 1.666600000000000026e-01
3.902710215427379836e+00 1.665200000000000014e-01
3.919388464211257528e+00 1.658600000000000074e-01
3.936066712995135219e+00 1.660200000000000009e-01
3.952744961779012911e+00 1.656700000000000117e-01
3.969423210562890603e+00 1.652200000000000057e-01
3.986101459346768294e+00 1.650500000000000023e-01
4.002779708130645986e+00 1.645800000000000041e-01
4.019457956914523677e+00 1.641900000000000026e-01
4.036136205698401369e+00 1.640600000000000114e-01
4.052814454482279061e+00 1.635500000000000009e-01
4.069492703266156752e+00 1.631599999999999995e-01
4.086170952050034444e+00 1.630300000000000082e-01
4.102849200833912136e+00 1.627599999999999880e-01
4.119527449617789827e+00 1.625399999999999900e-01
4.136205698401667519e+00 1.622599999999999876e-01
4.152883947185545210e+00 1.621199999999999863e-01
4.169562195969422902e+00 1.620300000000000074e-01
4.186240444753300594e+00 1.618600000000000039e-01
4.202918693537178285e+00 1.615900000000000114e-01
4.219596942321055977e+00 1.613799999999999957e-01
4.236275191104933668e+00 1.610999999999999932e-01
4.252953439888811360e+00 1.610199999999999965e-01
4.269631688672689052e+00 1.607599999999999862e-01
4.286309937456566743e+00 1.605199999999999960e-01
4.302988186240444435e+00 1.604500000000000093e-01
4.319666435024322126e+00 1.600300000000000056e-01
4.336344683808199818e+00 1.597699999999999954e-01
4.353022932592077510e+00 1.598600000000000021e-01
4.369701181375955201e+00 1.594399999999999984e-01
4.386379430159832893e+00 1.594200000000000061e-01
4.403057678943710584e+00 1.590000000000000024e-01
4.419735927727588276e+00 1.584099999999999953e-01
4.436414176511465968e+00 1.582500000000000018e-01
4.453092425295343659e+00 1.578799999999999926e-01
4.469770674079221351e+00 1.578600000000000003e-01
4.486448922863099043e+00 1.575999999999999901e-01
4.503127171646976734e+00 1.575199999999999934e-01
4.519805420430854426e+00 1.573700000000000099e-01
4.536483669214732117e+00 1.572600000000000109e-01
4.553161917998609809e+00 1.571799999999999864e-01
4.569840166782487501e+00 1.568599999999999994e-01
4.586518415566365192e+00 1.564699999999999980e-01
4.603196664350242884e+00 1.564899999999999902e-01
4.619874913134120575e+00 1.564599999999999880e-01
4.636553161917998267e+00 1.561500000000000110e-01
4.653231410701875959e+00 1.557199999999999973e-01
4.669909659485753650e+00 1.557099999999999873e-01
4.686587908269631342e+00 1.557800000000000018e-01
4.703266157053509033e+00 1.558299999999999963e-01
4.719944405837386725e+00 1.557900000000000118e-01
4.736622654621264417e+00 1.557499999999999996e-01
4.753300903405142108e+00 1.557000000000000051e-01
4.769979152189019800e+00 1.552999999999999936e-01
4.786657400972897491e+00 1.549699999999999966e-01
4.803335649756775183e+00 1.545900000000000052e-01
4.820013898540652875e+00 1.544300000000000117e-01
4.836692147324530566e+00 1.544099999999999917e-01
4.853370396108408258e+00 1.543599999999999972e-01
4.870048644892285949e+00 1.539600000000000135e-01
4.886726893676163641e+00 1.535999999999999865e-01
4.903405142460041333e+00 1.536299999999999888e-01
4.920083391243919024e+00 1.534200000000000008e-01
4.936761640027796716e+00 1.534300000000000108e-01
4.953439888811674408e+00 1.537000000000000033e-01
4.970118137595552099e+00 1.537199999999999955e-01
4.986796386379429791e+00 1.538299999999999945e-01
5.003474635163307482e+00 1.539099999999999913e-01
5.020152883947185174e+00 1.538700000000000068e-01
5.036831132731062866e+00 1.538400000000000045e-01
5.053509381514940557e+00 1.537399999999999878e-01
5.070187630298818249e+00 1.537499999999999978e-01
5.086865879082695940e+00 1.536800000000000110e-01
5.103544127866573632e+00 1.535400000000000098e-01
5.120222376650451324e+00 1.534699999999999953e-01
5.136900625434329015e+00 1.534899999999999876e-01
5.153578874218206707e+00 1.535199999999999898e-01
5.170257123002084398e+00 1.533899999999999986e-01
5.186935371785962090e+00 1.532799999999999996e-01
5.203613620569839782e+00 1.531200000000000061e-01
5.220291869353717473e+00 1.531800000000000106e-01
5.236970118137595165e+00 1.532100000000000128e-01
5.253648366921472856e+00 1.531800000000000106e-01
5.270326615705350548e+00 1.529000000000000081e-01
5.287004864489228240e+00 1.525600000000000012e-01
5.303683113273105931e+00 1.521599999999999897e-01
5.320361362056983623e+00 1.518500000000000127e-01
5.337039610840861315e+00 1.519899999999999862e-01
5.353717859624739006e+00 1.520900000000000030e-01
5.370396108408616698e+00 1.519399999999999917e-01
5.387074357192494389e+00 1.521399999999999975e-01
5.403752605976372081e+00 1.519000000000000072e-01
5.420430854760249773e+00 1.518799999999999872e-01
5.437109103544127464e+00 1.516699999999999993e-01
5.453787352328005156e+00 1.514000000000000068e-01
5.470465601111882847e+00 1.510700000000000098e-01
5.487143849895760539e+00 1.509099999999999886e-01
5.503822098679638231e+00 1.506299999999999861e-01
5.520500347463515922e+00 1.507300000000000029e-01
5.537178596247393614e+00 1.505599999999999994e-01
5.553856845031271305e+00 1.504500000000000004e-01
5.570535093815148997e+00 1.501899999999999902e-01
5.587213342599026689e+00 1.501099999999999934e-01
5.603891591382904380e+00 1.499399999999999900e-01
5.620569840166782072e+00 1.501000000000000112e-01
5.637248088950659763e+00 1.501699999999999979e-01
5.653926337734537455e+00 1.501899999999999902e-01
5.670604586518415147e+00 1.503899999999999959e-01
5.687282835302292838e+00 1.504999999999999949e-01
5.703961084086170530e+00 1.502999999999999892e-01
5.720639332870048221e+00 1.502100000000000102e-01
5.737317581653925913e+00 1.499399999999999900e-01
5.753995830437803605e+00 1.497300000000000020e-01
5.770674079221681296e+00 1.497100000000000097e-01
5.787352328005558988e+00 1.497400000000000120e-01
5.804030576789436680e+00 1.496200000000000030e-01
5.820708825573314371e+00 1.496399999999999952e-01
5.837387074357192063e+00 1.494199999999999973e-01
5.854065323141069754e+00 1.491399999999999948e-01
5.870743571924947446e+00 1.491599999999999870e-01
5.887421820708825138e+00 1.492999999999999883e-01
5.904100069492702829e+00 1.492600000000000038e-01
5.920778318276580521e+00 1.493700000000000028e-01
5.937456567060458212e+00 1.492600000000000038e-01
5.954134815844335904e+00 1.491699999999999970e-01
5.970813064628213596e+00 1.491099999999999925e-01
5.987491313412091287e+00 1.491699999999999970e-01
6.004169562195968979e+00 1.491099999999999925e-01
6.020847810979846670e+00 1.489000000000000046e-01
6.037526059763724362e+00 1.488099999999999978e-01
6.054204308547602054e+00 1.487900000000000056e-01
6.070882557331479745e+00 1.489600000000000091e-01
6.087560806115357437e+00 1.488500000000000101e-01
6.104239054899235128e+00 1.489099999999999868e-01
6.120917303683112820e+00 1.490599999999999981e-01
6.137595552466990512e+00 1.493599999999999928e-01
6.154273801250868203e+00 1.492799999999999960e-01
6.170952050034745895e+00 1.490799999999999903e-01
6.187630298818623586e+00 1.491000000000000103e-01
6.204308547602501278e+00 1.492999999999999883e-01
6.220986796386378970e+00 1.493299999999999905e-01
6.237665045170256661e+00 1.495599999999999985e-01
6.254343293954134353e+00 1.494900000000000118e-01
6.271021542738012045e+00 1.494300000000000073e-01
6.287699791521889736e+00 1.493899999999999950e-01
6.304378040305767428e+00 1.493099999999999983e-01
6.321056289089645119e+00 1.494300000000000073e-01
6.337734537873522811e+00 1.497699999999999865e-01
6.354412786657400503e+00 1.498500000000000110e-01
6.371091035441278194e+00 1.500100000000000044e-01
6.387769284225155886e+00 1.502900000000000069e-01
6.404447533009033577e+00 1.503299999999999914e-01
6.421125781792911269e+00 1.501399999999999957e-01
6.437804030576788961e+00 1.500400000000000067e-01
6.454482279360666652e+00 1.499500000000000000e-01
6.471160528144544344e+00 1.499000000000000055e-01
6.487838776928422035e+00 1.502100000000000102e-01
6.504517025712299727e+00 1.505799999999999916e-01
6.521195274496177419e+00 1.506299999999999861e-01
6.537873523280055110e+00 1.505199999999999871e-01
6.554551772063932802e+00 1.504900000000000126e-01
6.571230020847810493e+00 1.502999999999999892e-01
6.587908269631688185e+00 1.502799999999999969e-01
6.604586518415565877e+00 1.505199999999999871e-01
6.621264767199443568e+00 1.506599999999999884e-01
6.637943015983321260e+00 1.508500000000000119e-01
6.654621264767198952e+00 1.506599999999999884e-01
6.671299513551076643e+00 1.504099999999999882e-01
6.687977762334954335e+00 1.502600000000000047e-01
6.704656011118832026e+00 1.502400000000000124e-01
6.721334259902709718e+00 1.499800000000000022e-01
6.738012508686587410e+00 1.499600000000000100e-01
6.754690757470465101e+00 1.498099999999999987e-01
6.771369006254342793e+00 1.497300000000000020e-01
6.788047255038220484e+00 1.497300000000000020e-01
6.804725503822098176e+00 1.499699999999999922e-01
6.821403752605975868e+00 1.503599999999999937e-01
6.838082001389853559e+00 1.506599999999999884e-01
6.854760250173731251e+00 1.509999999999999953e-01
6.871438498957608942e+00 1.511800000000000088e-01
6.888116747741486634e+00 1.511200000000000043e-01
6.904794996525364326e+00 1.514099999999999890e-01
6.921473245309242017e+00 1.513700000000000045e-01
6.938151494093119709e+00 1.514000000000000068e-01
6.954829742876997400e+00 1.515299999999999980e-01
6.971507991660875092e+00 1.516200000000000048e-01
6.988186240444752784e+00 1.519699999999999940e-01
7.004864489228630475e+00 1.520299999999999985e-01
7.021542738012508167e+00 1.522199999999999942e-01
7.038220986796385858e+00 1.523100000000000009e-01
7.054899235580263550e+00 1.524099999999999899e-01
7.071577484364141242e+00 1.522999999999999909e-01
7.088255733148018933e+00 1.521200000000000052e-01
7.104933981931896625e+00 1.524199999999999999e-01
7.121612230715774317e+00 1.526599999999999902e-01
7.138290479499652008e+00 1.527600000000000069e-01
7.154968728283529700e+00 1.528899999999999981e-01
7.171646977067407391e+00 1.530700000000000116e-01
7.188325225851285083e+00 1.529999999999999971e-01
7.205003474635162775e+00 1.531099999999999961e-01
7.221681723419040466e+00 1.533799999999999886e-01
7.238359972202918158e+00 1.533100000000000018e-01
7.255038220986795849e+00 1.531000000000000139e-01
7.271716469770673541e+00 1.531000000000000139e-01
7.288394718554551233e+00 1.533299999999999941e-01
7.305072967338428924e+00 1.534600000000000131e-01
7.321751216122306616e+00 1.537699999999999900e-01
7.338429464906184307e+00 1.539699999999999958e-01
7.355107713690061999e+00 1.540100000000000080e-01
7.371785962473939691e+00 1.543400000000000050e-01
7.388464211257817382e+00 1.547600000000000087e-01
7.405142460041695074e+00 1.547999999999999932e-01
7.421820708825572765e+00 1.546899999999999942e-01
7.438498957609450457e+00 1.547000000000000042e-01
7.455177206393328149e+00 1.550499999999999934e-01
7.471855455177205840e+00 1.552800000000000014e-01
7.488533703961083532e+00 1.554099999999999926e-01
7.505211952744961224e+00 1.555900000000000061e-01
7.521890201528838915e+00 1.557199999999999973e-01
7.538568450312716607e+00 1.556400000000000006e-01
7.555246699096594298e+00 1.554999999999999993e-01
7.571924947880471990e+00 1.556200000000000083e-01
7.588603196664349682e+00 1.556299999999999906e-01
7.605281445448227373e+00 1.557600000000000096e-01
7.621959694232105065e+00 1.559200000000000030e-01
7.638637943015982756e+00 1.559800000000000075e-01
7.655316191799860448e+00 1.559800000000000075e-01
7.671994440583738140e+00 1.560199999999999920e-01
7.688672689367615831e+00 1.561099999999999988e-01
7.705350938151493523e+00 1.559399999999999953e-01
7.722029186935371214e+00 1.559699999999999975e-01
7.738707435719248906e+00 1.561099999999999988e-01
7.755385684503126598e+00 1.561899999999999955e-01
7.772063933287004289e+00 1.561899999999999955e-01
7.788742182070881981e+00 1.561599999999999933e-01
7.805420430854759672e+00 1.563299999999999967e-01
7.822098679638637364e+00 1.565000000000000002e-01
7.838776928422515056e+00 1.568700000000000094e-01
7.855455177206392747e+00 1.569000000000000117e-01
7.872133425990270439e+00 1.571799999999999864e-01
7.888811674774148130e+00 1.572600000000000109e-01
7.905489923558025822e+00 1.572999999999999954e-01
7.922168172341903514e+00 1.572399999999999909e-01
7.938846421125781205e+00 1.574299999999999866e-01
7.955524669909658897e+00 1.576100000000000001e-01
7.972202918693536589e+00 1.576599999999999946e-01
7.988881167477414280e+00 1.576200000000000101e-01
8.005559416261291972e+00 1.577099999999999891e-01
8.022237665045169663e+00 1.576400000000000023e-01
8.038915913829047355e+00 1.576700000000000046e-01
8.055594162612925047e+00 1.577900000000000136e-01
8.072272411396802738e+00 1.579500000000000071e-01
8.088950660180680430e+00 1.580400000000000138e-01
8.105628908964558121e+00 1.584699999999999998e-01
8.122307157748435813e+00 1.587000000000000077e-01
8.138985406532313505e+00 1.585699999999999887e-01
8.155663655316191196e+00 1.587000000000000077e-01
8.172341904100068888e+00 1.589000000000000135e-01
8.189020152883946579e+00 1.588100000000000067e-01
8.205698401667824271e+00 1.589599999999999902e-01
8.222376650451701963e+00 1.587300000000000100e-01
8.239054899235579654e+00 1.589500000000000079e-01
8.255733148019457346e+00 1.591599999999999959e-01
8.272411396803335037e+00 1.592600000000000127e-01
8.289089645587212729e+00 1.592800000000000049e-01
8.305767894371090421e+00 1.593199999999999894e-01
8.322446143154968112e+00 1.594899999999999929e-01
8.339124391938845804e+00 1.597600000000000131e-01
8.355802640722723496e+00 1.599700000000000011e-01
8.372480889506601187e+00 1.600800000000000001e-01
8.389159138290478879e+00 1.600999999999999923e-01
8.405837387074356570e+00 1.601599999999999968e-01
8.422515635858234262e+00 1.600499999999999978e-01
8.439193884642111954e+00 1.599200000000000066e-01
8.455872133425989645e+00 1.598799999999999943e-01
8.472550382209867337e+00 1.598600000000000021e-01
8.489228630993745028e+00 1.599899999999999933e-01
8.505906879777622720e+00 1.601799999999999891e-01
8.522585128561500412e+00 1.602999999999999980e-01
8.539263377345378103e+00 1.607099999999999917e-01
8.555941626129255795e+00 1.609899999999999942e-01
8.572619874913133486e+00 1.609899999999999942e-01
8.589298123697011178e+00 1.611499999999999877e-01
8.605976372480888870e+00 1.613900000000000057e-01
8.622654621264766561e+00 1.614299999999999902e-01
8.639332870048644253e+00 1.614700000000000024e-01
8.656011118832521944e+00 1.614899999999999947e-01
8.672689367616399636e+00 1.615399999999999892e-01
8.689367616400277328e+00 1.615300000000000069e-01
8.706045865184155019e+00 1.616799999999999904e-01
8.722724113968032711e+00 1.616499999999999881e-01
8.739402362751910402e+00 1.619099999999999984e-01
8.756080611535788094e+00 1.619800000000000129e-01
8.772758860319665786e+00 1.620000000000000051e-01
8.789437109103543477e+00 1.617699999999999971e-01
8.806115357887421169e+00 1.618400000000000116e-01
8.822793606671298861e+00 1.620399999999999896e-01
8.839471855455176552e+00 1.619500000000000106e-01
8.856150104239054244e+00 1.620000000000000051e-01
8.872828353022931935e+00 1.619200000000000084e-01
8.889506601806809627e+00 1.617500000000000049e-01
8.906184850590687319e+00 1.614500000000000102e-01
8.922863099374565010e+00 1.616400000000000059e-01
8.939541348158442702e+00 1.617999999999999994e-01
8.956219596942320393e+00 1.622099999999999931e-01
8.972897845726198085e+00 1.626599999999999990e-01
8.989576094510075777e+00 1.627800000000000080e-01
9.006254343293953468e+00 1.627399999999999958e-01
9.022932592077831160e+00 1.624700000000000033e-01
9.039610840861708851e+00 1.626700000000000090e-01
9.056289089645586543e+00 1.626599999999999990e-01
9.072967338429464235e+00 1.624500000000000111e-01
9.089645587213341926e+00 1.625399999999999900e-01
9.106323835997219618e+00 1.625500000000000000e-01
9.123002084781097309e+00 1.625300000000000078e-01
9.139680333564975001e+00 1.628400000000000125e-01
9.156358582348852693e+00 1.630999999999999950e-01
9.173036831132730384e+00 1.635199999999999987e-01
9.189715079916608076e+00 1.636100000000000054e-01
9.206393328700485768e+00 1.639299999999999924e-01
9.223071577484363459e+00 1.638000000000000012e-01
9.239749826268241151e+00 1.639200000000000101e-01
9.256428075052118842e+00 1.639400000000000024e-01
9.273106323835996534e+00 1.639299999999999924e-01
9.289784572619874226e+00 1.639899999999999969e-01
9.306462821403751917e+00 1.640500000000000014e-01
9.323141070187629609e+00 1.642000000000000126e-01
9.339819318971507300e+00 1.642399999999999971e-01
9.356497567755384992e+00 1.644100000000000006e-01
9.373175816539262684e+00 1.645999999999999963e-01
9.389854065323140375e+00 1.647599999999999898e-01
9.406532314107018067e+00 1.644899999999999973e-01
9.423210562890895758e+00 1.644500000000000128e-01
9.439888811674773450e+00 1.644599999999999951e-01
9.456567060458651142e+00 1.646900000000000031e-01
9.473245309242528833e+00 1.648399999999999865e-01
9.489923558026406525e+00 1.648399999999999865e-01
9.506601806810284216e+00 1.648499999999999965e-01
9.523280055594161908e+00 1.649500000000000133e-01
9.539958304378039600e+00 1.648999999999999910e-01
9.556636553161917291e+00 1.651100000000000068e-01
9.573314801945794983e+00 1.655300000000000105e-01
9.589993050729672674e+00 1.655699999999999950e-01
9.606671299513550366e+00 1.657099999999999962e-01
9.623349548297428058e+00 1.658600000000000074e-01
9.640027797081305749e+00 1.661600000000000021e-01
9.656706045865183441e+00 1.659400000000000042e-01
9.673384294649061133e+00 1.659700000000000064e-01
9.690062543432938824e+00 1.660200000000000009e-01
9.706740792216816516e+00 1.663000000000000034e-01
9.723419041000694207e+00 1.666600000000000026e-01
9.740097289784571899e+00 1.670599999999999863e-01
9.756775538568449591e+00 1.674700000000000077e-01
9.773453787352327282e+00 1.676700000000000135e-01
9.790132036136204974e+00 1.678600000000000092e-01
9.806810284920082665e+00 1.679299999999999959e-01
9.823488533703960357e+00 1.679799999999999904e-01
9.840166782487838049e+00 1.679299999999999959e-01
9.856845031271715740e+00 1.679200000000000137e-01
9.873523280055593432e+00 1.682800000000000129e-01
9.890201528839471123e+00 1.685300000000000131e-01
9.906879777623348815e+00 1.685800000000000076e-01
9.923558026407226507e+00 1.686600000000000044e-01
9.940236275191104198e+00 1.688199999999999978e-01
9.956914523974981890e+00 1.692400000000000015e-01
9.973592772758859581e+00 1.692700000000000038e-01
9.990271021542737273e+00 1.694400000000000073e-01
1.000694927032661496e+01 1.696699999999999875e-01
1.002362751911049266e+01 1.695500000000000063e-01
1.004030576789437035e+01 1.696400000000000130e-01
1.005698401667824804e+01 1.696999999999999897e-01
1.007366226546212573e+01 1.696799999999999975e-01
1.009034051424600342e+01 1.699499999999999900e-01
1.010701876302988111e+01 1.701100000000000112e-01
1.012369701181375881e+01 1.708999999999999964e-01
1.014037526059763650e+01 1.711100000000000121e-01
1.015705350938151419e+01 1.716000000000000025e-01
1.017373175816539188e+01 1.717400000000000038e-01
1.019041000694926957e+01 1.720500000000000085e-01
1.020708825573314726e+01 1.723800000000000054e-01
1.022376650451702496e+01 1.723899999999999877e-01
1.024044475330090265e+01 1.726499999999999979e-01
1.025712300208478034e+01 1.728300000000000114e-01
1.027380125086865803e+01 1.728200000000000014e-01
1.029047949965253572e+01 1.731000000000000039e-01
1.030715774843641341e+01 1.734400000000000108e-01
1.032383599722029111e+01 1.740599999999999925e-01
1.034051424600416880e+01 1.746999999999999942e-01
1.035719249478804649e+01 1.748500000000000054e-01
1.037387074357192418e+01 1.749100000000000099e-01
1.039054899235580187e+01 1.751000000000000056e-01
1.040722724113967956e+01 1.748999999999999999e-01
1.042390548992355725e+01 1.750899999999999956e-01
1.044058373870743495e+01 1.751699999999999924e-01
1.045726198749131264e+01 1.753899999999999904e-01
1.047394023627519033e+01 1.755099999999999993e-01
1.049061848505906802e+01 1.759100000000000108e-01
1.050729673384294571e+01 1.764499999999999957e-01
1.052397498262682340e+01 1.768800000000000094e-01
1.054065323141070110e+01 1.773000000000000131e-01
1.055733148019457879e+01 1.772799999999999931e-01
1.057400972897845648e+01 1.772600000000000009e-01
1.059068797776233417e+01 1.772600000000000009e-01
1.060736622654621186e+01 1.773099999999999954e-01
1.062404447533008955e+01 1.774499999999999966e-01
1.064072272411396725e+01 1.775899999999999979e-01
1.065740097289784494e+01 1.776899999999999868e-01
1.067407922168172263e+01 1.779699999999999893e-01
1.069075747046560032e+01 1.785799999999999887e-01
1.070743571924947801e+01 1.791200000000000014e-01
1.072411396803335570e+01 1.796800000000000064e-01
1.074079221681723340e+01 1.795899999999999996e-01
1.075747046560111109e+01 1.800100000000000033e-01
1.077414871438498878e+01 1.803700000000000025e-01
1.079082696316886647e+01 1.805700000000000083e-01
1.080750521195274416e+01 1.808800000000000130e-01
1.082418346073662185e+01 1.809399999999999897e-01
1.084086170952049955e+01 1.802700000000000136e-01
1.085753995830437724e+01 1.807400000000000118e-01
1.087421820708825493e+01 1.814800000000000024e-01
1.089089645587213262e+01 1.827400000000000135e-01
1.090757470465601031e+01 1.837499999999999967e-01
1.092425295343988800e+01 1.849300000000000110e-01
1.094093120222376569e+01 1.858599999999999974e-01
1.095760945100764339e+01 1.872000000000000053e-01
1.097428769979152108e+01 1.882399999999999907e-01
1.099096594857539877e+01 1.892000000000000071e-01
1.100764419735927646e+01 1.902800000000000047e-01
1.102432244614315415e+01 1.911100000000000021e-01
1.104100069492703184e+01 1.922699999999999965e-01
1.105767894371090954e+01 1.932500000000000051e-01
1.107435719249478723e+01 1.944799999999999862e-01
1.109103544127866492e+01 1.956700000000000106e-01
1.110771369006254261e+01 1.972200000000000064e-01
1.112439193884642030e+01 1.983099999999999863e-01
1.114107018763029799e+01 1.991100000000000092e-01
1.115774843641417569e+01 2.000500000000000056e-01
1.117442668519805338e+01 2.012400000000000022e-01
1.119110493398193107e+01 2.022599999999999953e-01
1.120778318276580876e+01 2.035399999999999987e-01
1.122446143154968645e+01 2.047400000000000053e-01
1.124113968033356414e+01 2.061399999999999899e-01
1.125781792911744184e+01 2.075100000000000000e-01
1.127449617790131953e+01 2.088700000000000001e-01
1.129117442668519722e+01 2.105200000000000127e-01
1.130785267546907491e+01 2.120400000000000063e-01
1.132453092425295260e+01 2.135100000000000053e-01
1.134120917303683029e+01 2.148899999999999977e-01
1.135788742182070798e+01 2.164699999999999958e-01
1.137456567060458568e+01 2.174999999999999989e-01
1.139124391938846337e+01 2.186200000000000088e-01
1.140792216817234106e+01 2.198400000000000076e-01
1.142460041695621875e+01 2.211400000000000032e-01
1.144127866574009644e+01 2.223199999999999898e-01
1.145795691452397413e+01 2.240699999999999914e-01
1.147463516330785183e+01 2.257399999999999962e-01
1.149131341209172952e+01 2.275099999999999900e-01
1.150799166087560721e+01 2.289799999999999891e-01
1.152466990965948490e+01 2.304299999999999959e-01
1.154134815844336259e+01 2.318399999999999905e-01
1.155802640722724028e+01 2.337700000000000056e-01
1.157470465601111798e+01 2.349400000000000099e-01
1.159138290479499567e+01 2.363500000000000045e-01
1.160806115357887336e+01 2.378000000000000114e-01
1.162473940236275105e+01 2.393899999999999917e-01
1.164141765114662874e+01 2.408200000000000063e-01
1.165809589993050643e+01 2.425499999999999878e-01
1.167477414871438413e+01 2.442499999999999949e-01
1.169145239749826182e+01 2.463599999999999957e-01
1.170813064628213951e+01 2.480600000000000027e-01
1.172480889506601720e+01 2.497000000000000053e-01
1.174148714384989489e+01 2.513299999999999979e-01
1.175816539263377258e+01 2.530299999999999772e-01
1.177484364141765028e+01 2.550200000000000244e-01
1.179152189020152797e+01 2.567499999999999782e-01
1.180820013898540566e+01 2.585100000000000176e-01
1.182487838776928335e+01 2.604500000000000148e-01
1.184155663655316104e+01 2.626100000000000101e-01
1.185823488533703873e+01 2.644099999999999784e-01
1.187491313412091642e+01 2.662700000000000067e-01
1.189159138290479412e+01 2.682300000000000240e-01
1.190826963168867181e+01 2.703400000000000247e-01
1.192494788047254950e+01 2.724300000000000055e-01
1.194162612925642719e+01 2.746700000000000252e-01
1.195830437804030488e+01 2.764099999999999890e-01
1.197498262682418257e+01 2.787000000000000033e-01
1.199166087560806027e+01 2.807700000000000196e-01
1.200833912439193796e+01 2.829800000000000093e-01
1.202501737317581565e+01 2.854099999999999970e-01
1.204169562195969334e+01 2.879300000000000193e-01
1.205837387074357103e+01 2.904700000000000060e-01
1.207505211952744872e+01 2.929200000000000137e-01
1.209173036831132642e+01 2.953899999999999859e-01
1.210840861709520411e+01 2.976599999999999802e-01
1.212508686587908180e+01 2.998000000000000109e-01
1.214176511466295949e+01 3.020200000000000107e-01
1.215844336344683718e+01 3.044999999999999929e-01
1.217512161223071487e+01 3.067799999999999971e-01
1.219179986101459257e+01 3.091499999999999804e-01
1.220847810979847026e+01 3.114500000000000046e-01
1.222515635858234795e+01 3.139199999999999768e-01
1.224183460736622564e+01 3.166300000000000225e-01
1.225851285615010333e+01 3.188799999999999968e-01
1.227519110493398102e+01 3.217499999999999805e-01
1.229186935371785871e+01 3.245600000000000152e-01
1.230854760250173641e+01 3.269699999999999829e-01
1.232522585128561410e+01 3.295299999999999896e-01
1.234190410006949179e+01 3.324199999999999933e-01
1.235858234885336948e+01 3.351899999999999880e-01
1.237526059763724717e+01 3.379900000000000126e-01
1.239193884642112486e+01 3.405900000000000039e-01
1.240861709520500256e+01 3.435000000000000275e-01
1.242529534398888025e+01 3.460400000000000142e-01
1.244197359277275794e+01 3.487299999999999844e-01
1.245865184155663563e+01 3.518000000000000016e-01
1.247533009034051332e+01 3.550400000000000222e-01
1.249200833912439101e+01 3.578999999999999959e-01
1.250868658790826871e+01 3.607000000000000206e-01
1.252536483669214640e+01 3.634000000000000008e-01
1.254204308547602409e+01 3.658500000000000085e-01
1.255872133425990178e+01 3.688600000000000212e-01
1.257539958304377947e+01 3.717599999999999794e-01
1.259207783182765716e+01 3.748699999999999810e-01
1.260875608061153486e+01 3.777599999999999847e-01
1.262543432939541255e+01 3.805000000000000049e-01
1.264211257817929024e+01 3.836600000000000010e-01
1.265879082696316793e+01 3.867499999999999827e-01
1.267546907574704562e+01 3.900899999999999923e-01
1.269214732453092331e+01 3.932700000000000085e-01
1.270882557331480101e+01 3.960099999999999731e-01
1.272550382209867870e+01 3.973999999999999755e-01
1.274218207088255639e+01 3.985600000000000254e-01
1.275886031966643408e+01 3.996000000000000107e-01
1.277553856845031177e+01 3.999699999999999922e-01
1.279221681723418946e+01 4.008399999999999741e-01
1.280889506601806715e+01 4.015400000000000080e-01
1.282557331480194485e+01 4.028200000000000114e-01
1.284225156358582254e+01 4.038399999999999768e-01
1.285892981236970023e+01 4.054699999999999971e-01
1.287560806115357792e+01 4.070500000000000229e-01
1.289228630993745561e+01 4.083499999999999908e-01
1.290896455872133330e+01 4.091199999999999837e-01
1.292564280750521100e+01 4.101299999999999946e-01
1.294232105628908869e+01 4.108600000000000030e-01
1.295899930507296638e+01 4.118899999999999784e-01
1.297567755385684407e+01 4.129499999999999837e-01
1.299235580264072176e+01 4.145900000000000141e-01
1.300903405142459945e+01 4.159900000000000264e-01
1.302571230020847715e+01 4.167000000000000148e-01
1.304239054899235484e+01 4.173200000000000243e-01
1.305906879777623253e+01 4.177100000000000257e-01
1.307574704656011022e+01 4.187000000000000166e-01
1.309242529534398791e+01 4.191400000000000126e-01
1.310910354412786560e+01 4.197100000000000275e-01
1.312578179291174330e+01 4.207699999999999774e-01
1.314246004169562099e+01 4.217000000000000193e-01
1.315913829047949868e+01 4.230999999999999761e-01
1.317581653926337637e+01 4.250499999999999834e-01
1.319249478804725406e+01 4.261499999999999733e-01
1.320917303683113175e+01 4.270599999999999952e-01
1.322585128561500944e+01 4.279200000000000226e-01
1.324252953439888714e+01 4.287699999999999845e-01
1.325920778318276483e+01 4.299399999999999888e-01
1.327588603196664252e+01 4.310100000000000042e-01
1.329256428075052021e+01 4.318799999999999861e-01
1.330924252953439790e+01 4.328899999999999970e-01
1.332592077831827559e+01 4.336400000000000254e-01
1.334259902710215329e+01 4.347400000000000153e-01
1.335927727588603098e+01 4.356099999999999972e-01
1.337595552466990867e+01 4.365499999999999936e-01
1.339263377345378636e+01 4.378199999999999870e-01
1.340931202223766405e+01 4.390299999999999758e-01
1.342599027102154174e+01 4.395600000000000063e-01
1.344266851980541944e+01 4.403500000000000192e-01
1.345934676858929713e+01 4.413699999999999846e-01
1.347602501737317482e+01 4.424899999999999944e-01
1.349270326615705251e+01 4.431100000000000039e-01
1.350938151494093020e+01 4.438400000000000123e-01
1.352605976372480789e+01 4.451100000000000056e-01
1.354273801250868559e+01 4.456200000000000161e-01
1.355941626129256328e+01 4.463099999999999845e-01
1.357609451007644097e+01 4.471200000000000174e-01
1.359277275886031866e+01 4.481899999999999773e-01
1.360945100764419635e+01 4.493099999999999872e-01
1.362612925642807404e+01 4.501399999999999846e-01
1.364280750521195174e+01 4.507399999999999740e-01
1.365948575399582943e+01 4.516000000000000014e-01
1.367616400277970712e+01 4.523099999999999898e-01
1.369284225156358481e+01 4.537499999999999867e-01
1.370952050034746250e+01 4.550500000000000100e-01
1.372619874913134019e+01 4.556299999999999795e-01
1.374287699791521788e+01 4.565799999999999859e-01
1.375955524669909558e+01 4.572399999999999798e-01
1.377623349548297327e+01 4.576999999999999957e-01
1.379291174426685096e+01 4.583699999999999997e-01
1.380958999305072865e+01 4.592100000000000071e-01
1.382626824183460634e+01 4.600199999999999845e-01
1.384294649061848403e+01 4.610000000000000209e-01
1.385962473940236173e+01 4.616600000000000148e-01
1.387630298818623942e+01 4.623499999999999832e-01
1.389298123697011711e+01 4.633200000000000096e-01
1.390965948575399480e+01 4.642100000000000115e-01
1.392633773453787249e+01 4.649199999999999999e-01
1.394301598332175018e+01 4.655699999999999839e-01
1.395969423210562788e+01 4.664699999999999958e-01
1.397637248088950557e+01 4.673999999999999821e-01
1.399305072967338326e+01 4.684599999999999875e-01
1.400972897845726095e+01 4.690699999999999870e-01
1.402640722724113864e+01 4.695300000000000029e-01
1.404308547602501633e+01 4.704499999999999793e-01
1.405976372480889403e+01 4.711199999999999832e-01
1.407644197359277172e+01 4.720900000000000096e-01
1.409312022237664941e+01 4.728800000000000225e-01
1.410979847116052710e+01 4.737100000000000199e-01
1.412647671994440479e+01 4.742999999999999994e-01
1.414315496872828248e+01 4.753899999999999793e-01
1.415983321751216018e+01 4.760099999999999887e-01
1.417651146629603787e+01 4.760300000000000087e-01
1.419318971507991556e+01 4.760599999999999832e-01
1.420986796386379325e+01 4.763899999999999801e-01
1.422654621264767094e+01 4.772600000000000176e-01
1.424322446143154863e+01 4.784900000000000264e-01
1.425990271021542632e+01 4.790599999999999858e-01
1.427658095899930402e+01 4.797100000000000253e-01
1.429325920778318171e+01 4.804700000000000082e-01
1.430993745656705940e+01 4.809899999999999731e-01
1.432661570535093709e+01 4.814700000000000091e-01
1.434329395413481478e+01 4.825300000000000145e-01
1.435997220291869247e+01 4.829800000000000204e-01
1.437665045170257017e+01 4.839999999999999858e-01
1.439332870048644786e+01 4.852699999999999791e-01
1.441000694927032555e+01 4.859299999999999731e-01
1.442668519805420324e+01 4.864899999999999780e-01
1.444336344683808093e+01 4.868500000000000050e-01
1.446004169562195862e+01 4.866300000000000070e-01
1.447671994440583632e+01 4.861199999999999966e-01
1.449339819318971401e+01 4.859600000000000031e-01
1.451007644197359170e+01 4.861300000000000066e-01
1.452675469075746939e+01 4.859299999999999731e-01
1.454343293954134708e+01 4.859999999999999876e-01
1.456011118832522477e+01 4.863500000000000045e-01
1.457678943710910247e+01 4.863600000000000145e-01
1.459346768589298016e+01 4.861199999999999966e-01
1.461014593467685785e+01 4.861800000000000010e-01
1.462682418346073554e+01 4.862799999999999900e-01
1.464350243224461323e+01 4.866099999999999870e-01
1.466018068102849092e+01 4.867299999999999960e-01
1.467685892981236861e+01 4.862199999999999855e-01
1.469353717859624631e+01 4.852600000000000247e-01
1.471021542738012400e+01 4.846900000000000097e-01
1.472689367616400169e+01 4.851300000000000057e-01
1.474357192494787938e+01 4.852699999999999791e-01
1.476025017373175707e+01 4.854399999999999826e-01
1.477692842251563476e+01 4.855499999999999816e-01
1.479360667129951246e+01 4.857699999999999796e-01
1.481028492008339015e+01 4.857600000000000251e-01
1.482696316886726784e+01 4.859999999999999876e-01
1.484364141765114553e+01 4.861400000000000166e-01
1.486031966643502322e+01 4.863100000000000200e-01
1.487699791521890091e+01 4.858100000000000196e-01
1.489367616400277861e+01 4.849200000000000177e-01
1.491035441278665630e+01 4.841699999999999893e-01
1.492703266157053399e+01 4.835099999999999953e-01
1.494371091035441168e+01 4.830999999999999739e-01
1.496038915913828937e+01 4.829600000000000004e-01
1.497706740792216706e+01 4.828200000000000269e-01
1.499374565670604476e+01 4.825800000000000090e-01
1.501042390548992245e+01 4.821199999999999930e-01
1.502710215427380014e+01 4.823700000000000210e-01
1.504378040305767783e+01 4.822799999999999865e-01
1.506045865184155552e+01 4.819100000000000050e-01
1.507713690062543321e+01 4.812500000000000111e-01
1.509381514940931091e+01 4.804999999999999827e-01
1.511049339819318860e+01 4.800200000000000022e-01
1.512717164697706629e+01 4.796300000000000008e-01
1.514384989576094398e+01 4.800900000000000167e-01
1.516052814454482167e+01 4.796099999999999808e-01
1.517720639332869936e+01 4.799200000000000133e-01
1.519388464211257705e+01 4.794499999999999873e-01
1.521056289089645475e+01 4.789999999999999813e-01
1.522724113968033244e+01 4.783999999999999919e-01
1.524391938846421013e+01 4.782600000000000184e-01
1.526059763724808782e+01 4.770099999999999896e-01
1.527727588603196551e+01 4.759399999999999742e-01
1.529395413481584320e+01 4.754800000000000137e-01
1.531063238359972090e+01 4.750300000000000078e-01
1.532731063238359859e+01 4.742199999999999749e-01
1.534398888116747628e+01 4.737999999999999989e-01
1.536066712995135397e+01 4.732199999999999740e-01
1.537734537873523166e+01 4.726400000000000046e-01
1.539402362751910935e+01 4.724599999999999911e-01
1.541070187630298705e+01 4.720199999999999951e-01
1.542738012508686474e+01 4.714700000000000002e-01
1.544405837387074243e+01 4.699800000000000089e-01
1.546073662265462012e+01 4.693300000000000249e-01
1.547741487143849781e+01 4.690099999999999825e-01
1.549409312022237550e+01 4.689699999999999980e-01
1.551077136900625320e+01 4.686600000000000210e-01
1.552744961779013089e+01 4.680599999999999761e-01
1.554412786657400858e+01 4.674900000000000166e-01
1.556080611535788627e+01 4.669200000000000017e-01
1.557748436414176396e+01 4.664200000000000013e-01
1.559416261292564165e+01 4.648599999999999954e-01
1.561084086170951934e+01 4.630099999999999771e-01
1.562751911049339704e+01 4.617499999999999938e-01
1.564419735927727473e+01 4.605400000000000049e-01
1.566087560806115242e+01 4.596000000000000085e-01
1.567755385684503011e+01 4.588999999999999746e-01
1.569423210562890780e+01 4.580199999999999827e-01
1.571091035441278549e+01 4.572800000000000198e-01
1.572758860319666319e+01 4.567899999999999738e-01
1.574426685198054088e+01 4.560600000000000209e-01
1.576094510076441857e+01 4.544699999999999851e-01
1.577762334954829626e+01 4.522800000000000153e-01
1.579430159833217395e+01 4.508699999999999930e-01
1.581097984711605164e+01 4.497900000000000231e-01
1.582765809589992934e+01 4.487999999999999767e-01
1.584433634468380703e+01 4.475899999999999879e-01
1.586101459346768472e+01 4.464199999999999835e-01
1.587769284225156241e+01 4.455200000000000271e-01
1.589437109103544010e+01 4.442499999999999782e-01
1.591104933981931779e+01 4.424899999999999944e-01
1.592772758860319549e+01 4.412599999999999856e-01
1.594440583738707318e+01 4.394000000000000128e-01
1.596108408617095087e+01 4.376999999999999780e-01
1.597776233495482856e+01 4.368699999999999806e-01
1.599444058373870625e+01 4.354700000000000237e-01
1.601111883252258394e+01 4.344700000000000228e-01
1.602779708130645986e+01 4.336599999999999899e-01
1.604447533009033933e+01 4.327900000000000080e-01
1.606115357887421879e+01 4.313799999999999857e-01
1.607783182765809471e+01 4.294200000000000239e-01
1.609451007644197063e+01 4.272400000000000087e-01
1.611118832522585009e+01 4.252900000000000014e-01
1.612786657400972956e+01 4.242799999999999905e-01
1.614454482279360548e+01 4.228600000000000136e-01
1.616122307157748139e+01 4.212600000000000233e-01
1.617790132036136086e+01 4.202299999999999924e-01
1.619457956914524033e+01 4.184899999999999731e-01
1.621125781792911624e+01 4.166199999999999903e-01
1.622793606671299216e+01 4.154800000000000160e-01
1.624461431549687163e+01 4.129999999999999782e-01
1.626129256428075109e+01 4.104700000000000015e-01
1.627797081306462701e+01 4.086199999999999832e-01
1.629464906184850292e+01 4.070099999999999829e-01
1.631132731063238239e+01 4.054599999999999871e-01
1.632800555941626186e+01 4.037600000000000078e-01
1.634468380820013778e+01 4.024099999999999899e-01
1.636136205698401369e+01 4.022299999999999764e-01
1.637804030576789316e+01 4.017000000000000015e-01
1.639471855455177263e+01 4.007200000000000206e-01
1.641139680333564854e+01 3.996700000000000252e-01
1.642807505211952446e+01 3.987999999999999878e-01
1.644475330090340393e+01 3.984199999999999964e-01
1.646143154968728339e+01 3.979300000000000059e-01
1.647810979847115931e+01 3.978999999999999759e-01
1.649478804725503522e+01 3.972200000000000175e-01
1.651146629603891469e+01 3.967300000000000271e-01
1.652814454482279416e+01 3.965299999999999936e-01
1.654482279360667007e+01 3.961600000000000121e-01
1.656150104239054599e+01 3.953800000000000092e-01
1.657817929117442546e+01 3.945000000000000173e-01
1.659485753995830493e+01 3.931100000000000150e-01
1.661153578874218084e+01 3.927300000000000235e-01
1.662821403752605676e+01 3.919900000000000051e-01
1.664489228630993622e+01 3.916999999999999926e-01
1.666157053509381569e+01 3.911399999999999877e-01
1.667824878387769161e+01 3.909299999999999997e-01
1.669492703266156752e+01 3.908900000000000152e-01
1.671160528144544699e+01 3.906399999999999872e-01
1.672828353022932646e+01 3.898900000000000143e-01
1.674496177901320237e+01 3.892900000000000249e-01
1.676164002779707829e+01 3.893099999999999894e-01
1.677831827658095776e+01 3.892599999999999949e-01
1.679499652536483723e+01 3.893400000000000194e-01
1.681167477414871314e+01 3.882399999999999740e-01
1.682835302293258906e+01 3.876000000000000001e-01
1.684503127171646852e+01 3.875799999999999801e-01
1.686170952050034799e+01 3.872399999999999731e-01
1.687838776928422391e+01 3.859500000000000153e-01
1.689506601806809982e+01 3.848500000000000254e-01
1.691174426685197929e+01 3.840700000000000225e-01
1.692842251563585876e+01 3.832099999999999951e-01
1.694510076441973467e+01 3.828300000000000036e-01
1.696177901320361059e+01 3.823500000000000232e-01
1.697845726198749006e+01 3.824400000000000022e-01
1.699513551077136952e+01 3.817900000000000182e-01
1.701181375955524544e+01 3.814799999999999858e-01
1.702849200833912136e+01 3.807599999999999874e-01
1.704517025712300082e+01 3.793599999999999750e-01
1.706184850590688029e+01 3.783099999999999796e-01
1.707852675469075621e+01 3.776300000000000212e-01
1.709520500347463212e+01 3.766599999999999948e-01
1.711188325225851159e+01 3.767800000000000038e-01
1.712856150104239106e+01 3.761900000000000244e-01
1.714523974982626697e+01 3.758900000000000019e-01
1.716191799861014289e+01 3.752300000000000080e-01
1.717859624739402236e+01 3.749600000000000155e-01
1.719527449617790182e+01 3.741200000000000081e-01
1.721195274496177774e+01 3.730499999999999927e-01
1.722863099374565365e+01 3.720399999999999818e-01
1.724530924252953312e+01 3.713500000000000134e-01
1.726198749131341259e+01 3.708299999999999930e-01
1.727866574009728851e+01 3.708199999999999830e-01
1.729534398888116442e+01 3.703799999999999870e-01
1.731202223766504389e+01 3.703899999999999970e-01
1.732870048644892336e+01 3.696499999999999786e-01
1.734537873523279927e+01 3.685300000000000242e-01
1.736205698401667519e+01 3.674600000000000088e-01
1.737873523280055466e+01 3.660599999999999965e-01
1.739541348158443412e+01 3.649100000000000121e-01
1.741209173036831004e+01 3.643100000000000227e-01
1.742876997915218595e+01 3.635999999999999788e-01
1.744544822793606542e+01 3.633600000000000163e-01
1.746212647671994489e+01 3.630599999999999938e-01
1.747880472550382080e+01 3.629200000000000204e-01
1.749548297428769672e+01 3.626400000000000179e-01
1.751216122307157619e+01 3.619800000000000240e-01
1.752883947185545566e+01 3.608799999999999786e-01
1.754551772063933157e+01 3.595499999999999807e-01
1.756219596942320749e+01 3.585200000000000053e-01
1.757887421820708695e+01 3.579700000000000104e-01
1.759555246699096642e+01 3.577899999999999969e-01
1.761223071577484234e+01 3.566900000000000071e-01
1.762890896455871825e+01 3.561900000000000066e-01
1.764558721334259772e+01 3.561199999999999921e-01
1.766226546212647719e+01 3.555499999999999772e-01
1.767894371091035310e+01 3.548700000000000188e-01
1.769562195969422902e+01 3.535099999999999909e-01
1.771230020847810849e+01 3.520900000000000141e-01
1.772897845726198796e+01 3.507100000000000217e-01
1.774565670604586387e+01 3.503399999999999848e-01
1.776233495482973979e+01 3.503200000000000203e-01
1.777901320361361925e+01 3.501199999999999868e-01
1.779569145239749872e+01 3.500400000000000178e-01
1.781236970118137464e+01 3.498600000000000043e-01
1.782904794996525055e+01 3.503999999999999893e-01
1.784572619874913002e+01 3.498700000000000143e-01
1.786240444753300949e+01 3.482799999999999785e-01
1.787908269631688540e+01 3.462299999999999822e-01
1.789576094510076132e+01 3.453700000000000103e-01
1.791243919388464079e+01 3.448499999999999899e-01
1.792911744266852025e+01 3.443200000000000149e-01
1.794579569145239617e+01 3.440300000000000025e-01
1.796247394023627209e+01 3.436600000000000210e-01
1.797915218902015155e+01 3.425900000000000056e-01
1.799583043780403102e+01 3.422899999999999832e-01
1.801250868658790694e+01 3.417200000000000237e-01
1.802918693537178285e+01 3.407399999999999873e-01
1.804586518415566232e+01 3.392899999999999805e-01
1.806254343293954179e+01 3.386500000000000066e-01
1.807922168172341770e+01 3.380900000000000016e-01
1.809589993050729362e+01 3.378200000000000092e-01
1.811257817929117309e+01 3.379099999999999882e-01
1.812925642807505255e+01 3.379900000000000126e-01
1.814593467685892847e+01 3.374099999999999877e-01
1.816261292564280438e+01 3.367299999999999738e-01
1.817929117442668385e+01 3.366799999999999793e-01
1.819596942321056332e+01 3.357899999999999774e-01
1.821264767199443924e+01 3.347600000000000020e-01
1.822932592077831515e+01 3.337100000000000066e-01
1.824600416956219462e+01 3.327300000000000257e-01
1.826268241834607409e+01 3.321600000000000108e-01
1.827936066712995000e+01 3.312399999999999789e-01
1.829603891591382592e+01 3.311899999999999844e-01
1.831271716469770539e+01 3.313200000000000034e-01
1.832939541348158485e+01 3.316100000000000159e-01
1.834607366226546077e+01 3.317899999999999738e-01
1.836275191104933668e+01 3.313499999999999779e-01
1.837943015983321615e+01 3.306100000000000150e-01
1.839610840861709562e+01 3.293599999999999861e-01
1.841278665740097154e+01 3.282399999999999762e-01
1.842946490618484745e+01 3.274099999999999788e-01
1.844614315496872692e+01 3.268599999999999839e-01
1.846282140375260639e+01 3.262300000000000200e-01
1.847949965253648230e+01 3.251800000000000246e-01
1.849617790132035822e+01 3.249900000000000011e-01
1.851285615010423768e+01 3.251999999999999891e-01
1.852953439888811715e+01 3.249699999999999811e-01
1.854621264767199307e+01 3.244900000000000007e-01
1.856289089645586898e+01 3.239500000000000157e-01
1.857956914523974845e+01 3.230199999999999738e-01
1.859624739402362792e+01 3.219799999999999884e-01
1.861292564280750383e+01 3.208500000000000241e-01
1.862960389159137975e+01 3.202800000000000091e-01
1.864628214037525922e+01 3.201800000000000201e-01
1.866296038915913869e+01 3.195999999999999952e-01
1.867963863794301460e+01 3.192200000000000037e-01
1.869631688672689052e+01 3.190600000000000103e-01
1.871299513551076998e+01 3.192200000000000037e-01
1.872967338429464945e+01 3.191399999999999793e-01
1.874635163307852537e+01 3.185899999999999843e-01
1.876302988186240128e+01 3.170999999999999930e-01
1.877970813064628075e+01 3.158299999999999996e-01
1.879638637943016022e+01 3.148099999999999787e-01
1.881306462821403613e+01 3.143099999999999783e-01
1.882974287699791205e+01 3.139700000000000268e-01
1.884642112578179152e+01 3.135200000000000209e-01
1.886309937456567098e+01 3.130200000000000204e-01
1.887977762334954690e+01 3.133099999999999774e-01
1.889645587213342282e+01 3.138299999999999979e-01
1.891313412091730228e+01 3.131499999999999839e-01
1.892981236970118175e+01 3.126200000000000090e-01
1.894649061848505767e+01 3.118699999999999806e-01
1.896316886726893358e+01 3.109000000000000097e-01
1.897984711605281305e+01 3.100499999999999923e-01
1.899652536483669252e+01 3.094500000000000028e-01
1.901320361362056843e+01 3.085100000000000064e-01
1.902988186240444435e+01 3.080999999999999850e-01
1.904656011118832382e+01 3.079399999999999915e-01
1.906323835997220328e+01 3.082099999999999840e-01
1.907991660875607920e+01 3.084600000000000120e-01
1.909659485753995511e+01 3.076300000000000145e-01
1.911327310632383458e+01 3.067300000000000026e-01
1.912995135510771405e+01 3.062500000000000222e-01
1.914662960389158997e+01 3.048299999999999899e-01
1.916330785267546588e+01 3.036599999999999855e-01
1.917998610145934535e+01 3.025700000000000056e-01
1.919666435024322482e+01 3.022699999999999831e-01
1.921334259902710073e+01 3.023000000000000131e-01
1.923002084781097665e+01 3.025900000000000256e-01
1.924669909659485612e+01 3.023799999999999821e-01
1.926337734537873558e+01 3.018000000000000127e-01
1.928005559416261150e+01 3.010399999999999743e-01
1.929673384294648741e+01 3.005599999999999938e-01
1.931341209173036688e+01 3.002699999999999814e-01
1.933009034051424635e+01 2.992500000000000160e-01
1.934676858929812227e+01 2.983000000000000096e-01
1.936344683808199818e+01 2.979600000000000026e-01
1.938012508686587765e+01 2.978999999999999981e-01
1.939680333564975712e+01 2.973600000000000132e-01
1.941348158443363303e+01 2.970099999999999962e-01
1.943015983321750895e+01 2.960699999999999998e-01
1.944683808200138841e+01 2.955999999999999739e-01
1.946351633078526788e+01 2.952400000000000024e-01
1.948019457956914380e+01 2.951599999999999779e-01
1.949687282835301971e+01 2.948500000000000010e-01
1.951355107713689918e+01 2.948200000000000265e-01
1.953022932592077865e+01 2.945200000000000040e-01
1.954690757470465456e+01 2.946900000000000075e-01
1.956358582348853048e+01 2.939399999999999791e-01
1.958026407227240995e+01 2.928700000000000192e-01
1.959694232105628942e+01 2.917899999999999938e-01
1.961362056984016533e+01 2.908800000000000274e-01
1.963029881862404125e+01 2.898100000000000120e-01
1.964697706740792071e+01 2.891500000000000181e-01
1.966365531619180018e+01 2.888499999999999956e-01
1.968033356497567610e+01 2.895199999999999996e-01
1.969701181375955201e+01 2.898200000000000220e-01
1.971369006254343148e+01 2.894800000000000151e-01
1.973036831132731095e+01 2.893800000000000261e-01
1.974704656011118686e+01 2.892100000000000226e-01
1.976372480889506278e+01 2.882799999999999807e-01
1.978040305767894225e+01 2.873399999999999843e-01
1.979708130646282171e+01 2.865500000000000269e-01
1.981375955524669763e+01 2.854099999999999970e-01
1.983043780403057355e+01 2.853999999999999870e-01
1.984711605281445301e+01 2.855099999999999860e-01
1.986379430159833248e+01 2.851600000000000246e-01
1.988047255038220840e+01 2.849400000000000266e-01
1.989715079916608431e+01 2.843499999999999917e-01
1.991382904794996378e+01 2.838999999999999857e-01
1.993050729673384325e+01 2.832200000000000273e-01
1.994718554551771916e+01 2.829999999999999738e-01
1.996386379430159508e+01 2.827799999999999758e-01
1.998054204308547455e+01 2.826199999999999823e-01
1.999722029186935401e+01 2.825500000000000234e-01
2.001389854065322993e+01 2.820300000000000029e-01
2.003057678943710584e+01 2.809699999999999975e-01
2.004725503822098531e+01 2.797399999999999887e-01
2.006393328700486478e+01 2.791899999999999937e-01
2.008061153578874070e+01 2.787999999999999923e-01
2.009728978457261661e+01 2.783999999999999808e-01
2.011396803335649608e+01 2.783300000000000218e-01
2.013064628214037555e+01 2.782899999999999818e-01
2.014732453092425146e+01 2.788100000000000023e-01
2.016400277970812738e+01 2.793700000000000072e-01
2.018068102849200685e+01 2.791699999999999737e-01
2.019735927727588631e+01 2.787499999999999978e-01
2.021403752605976223e+01 2.781600000000000183e-01
2.023071577484363814e+01 2.774900000000000144e-01
2.024739402362751761e+01 2.765500000000000180e-01
2.026407227241139708e+01 2.754499999999999726e-01
2.028075052119527300e+01 2.748700000000000032e-01
2.029742876997914891e+01 2.750299999999999967e-01
2.031410701876302838e+01 2.745400000000000063e-01
2.033078526754690785e+01 2.735799999999999899e-01
2.034746351633078376e+01 2.731899999999999884e-01
2.036414176511465968e+01 2.732899999999999774e-01
2.038082001389853914e+01 2.727600000000000025e-01
2.039749826268241861e+01 2.725000000000000200e-01
2.041417651146629453e+01 2.719900000000000095e-01
2.043085476025017044e+01 2.724900000000000100e-01
2.044753300903404991e+01 2.730699999999999794e-01
2.046421125781792938e+01 2.731700000000000239e-01
2.048088950660180529e+01 2.728200000000000069e-01
2.049756775538568121e+01 2.720400000000000040e-01
2.051424600416956068e+01 2.711999999999999966e-01
2.053092425295344015e+01 2.699500000000000233e-01
2.054760250173731606e+01 2.689500000000000224e-01
2.056428075052119198e+01 2.682800000000000185e-01
2.058095899930507144e+01 2.682399999999999785e-01
2.059763724808895091e+01 2.683800000000000074e-01
2.061431549687282683e+01 2.684900000000000064e-01
2.063099374565670274e+01 2.683200000000000029e-01
2.064767199444058221e+01 2.675199999999999800e-01
2.066435024322446168e+01 2.674300000000000010e-01
2.068102849200833759e+01 2.671499999999999986e-01
2.069770674079221351e+01 2.668800000000000061e-01
2.071438498957609298e+01 2.664199999999999902e-01
2.073106323835997244e+01 2.666299999999999781e-01
2.074774148714384836e+01 2.669400000000000106e-01
2.076441973592772428e+01 2.670399999999999996e-01
2.078109798471160374e+01 2.665699999999999736e-01
2.079777623349548321e+01 2.660699999999999732e-01
2.081445448227935913e+01 2.649699999999999833e-01
2.083113273106323504e+01 2.638300000000000090e-01
2.084781097984711451e+01 2.630100000000000215e-01
2.086448922863099398e+01 2.627599999999999936e-01
2.088116747741486989e+01 2.626899999999999791e-01
2.089784572619874581e+01 2.626600000000000046e-01
2.091452397498262528e+01 2.631800000000000250e-01
2.093120222376650474e+01 2.631999999999999895e-01
2.094788047255038066e+01 2.630000000000000115e-01
2.096455872133425657e+01 2.625899999999999901e-01
2.098123697011813604e+01 2.622499999999999831e-01
2.099791521890201551e+01 2.618500000000000272e-01
2.101459346768589143e+01 2.614600000000000257e-01
2.103127171646976734e+01 2.613500000000000267e-01
2.104794996525364681e+01 2.612300000000000177e-01
2.106462821403752628e+01 2.612999999999999767e-01
2.108130646282140219e+01 2.613099999999999867e-01
2.109798471160527811e+01 2.599899999999999989e-01
2.111466296038915758e+01 2.589000000000000190e-01
2.113134120917303704e+01 2.585000000000000075e-01
2.114801945795691296e+01 2.575700000000000212e-01
2.116469770674078887e+01 2.569899999999999962e-01
2.118137595552466834e+01 2.567999999999999727e-01
2.119805420430854781e+01 2.571599999999999997e-01
2.121473245309242373e+01 2.578799999999999981e-01
2.123141070187629964e+01 2.582999999999999741e-01
2.124808895066017911e+01 2.579699999999999771e-01
2.126476719944405858e+01 2.577099999999999946e-01
2.128144544822793449e+01 2.571399999999999797e-01
2.129812369701181041e+01 2.563199999999999923e-01
2.131480194579568987e+01 2.562699999999999978e-01
2.133148019457956934e+01 2.553000000000000269e-01
2.134815844336344526e+01 2.547800000000000065e-01
2.136483669214732117e+01 2.548599999999999755e-01
2.138151494093120064e+01 2.547900000000000165e-01
2.139819318971508011e+01 2.540899999999999825e-01
2.141487143849895602e+01 2.531999999999999806e-01
2.143154968728283194e+01 2.523000000000000242e-01
2.144822793606671141e+01 2.518199999999999883e-01
2.146490618485059088e+01 2.516499999999999848e-01
2.148158443363446679e+01 2.514000000000000123e-01
2.149826268241834271e+01 2.510800000000000254e-01
2.151494093120222217e+01 2.511300000000000199e-01
2.153161917998610164e+01 2.518900000000000028e-01
2.154829742876997756e+01 2.518199999999999883e-01
2.156497567755385347e+01 2.518000000000000238e-01
2.158165392633773294e+01 2.516900000000000248e-01
2.159833217512161241e+01 2.507800000000000029e-01
2.161501042390548832e+01 2.501800000000000135e-01
2.163168867268936424e+01 2.498199999999999865e-01
2.164836692147324371e+01 2.489399999999999946e-01
2.166504517025712317e+01 2.484800000000000064e-01
2.168172341904099909e+01 2.480799999999999950e-01
2.169840166782487501e+01 2.481700000000000017e-01
2.171507991660875447e+01 2.478899999999999992e-01
2.173175816539263394e+01 2.472999999999999921e-01
2.174843641417650986e+01 2.469600000000000128e-01
2.176511466296038577e+01 2.459300000000000097e-01
2.178179291174426524e+01 2.453700000000000048e-01
2.179847116052814471e+01 2.452300000000000035e-01
2.181514940931202062e+01 2.448299999999999921e-01
2.183182765809589654e+01 2.445900000000000019e-01
2.184850590687977601e+01 2.449199999999999988e-01
2.186518415566365547e+01 2.459600000000000120e-01
2.188186240444753139e+01 2.463299999999999934e-01
2.189854065323140730e+01 2.459999999999999964e-01
2.191521890201528677e+01 2.460299999999999987e-01
2.193189715079916624e+01 2.460799999999999932e-01
2.194857539958304216e+01 2.454399999999999915e-01
2.196525364836691807e+01 2.449699999999999933e-01
2.198193189715079754e+01 2.448500000000000121e-01
2.199861014593467701e+01 2.450400000000000078e-01
2.201528839471855292e+01 2.454999999999999960e-01
2.203196664350242884e+01 2.462300000000000044e-01
2.204864489228630831e+01 2.464999999999999969e-01
2.206532314107018777e+01 2.462600000000000067e-01
2.208200138985406369e+01 2.451599999999999890e-01
2.209867963863793960e+01 2.443099999999999994e-01
2.211535788742181907e+01 2.439199999999999979e-01
2.213203613620569854e+01 2.436599999999999877e-01
2.214871438498957446e+01 2.431999999999999995e-01
2.216539263377345037e+01 2.425700000000000078e-01
2.218207088255732984e+01 2.430700000000000083e-01
2.219874913134120931e+01 2.435900000000000010e-01
2.221542738012508522e+01 2.447999999999999898e-01
2.223210562890896114e+01 2.452600000000000058e-01
2.224878387769284060e+01 2.452699999999999880e-01
2.226546212647672007e+01 2.450700000000000101e-01
2.228214037526059599e+01 2.451000000000000123e-01
2.229881862404447190e+01 2.448400000000000021e-01
2.231549687282835137e+01 2.445400000000000074e-01
2.233217512161223084e+01 2.446299999999999863e-01
2.234885337039610675e+01 2.448599999999999943e-01
2.236553161917998267e+01 2.452900000000000080e-01
2.238220986796386214e+01 2.458700000000000052e-01
2.239888811674774161e+01 2.461099999999999954e-01
2.241556636553161752e+01 2.461800000000000099e-01
2.243224461431549344e+01 2.466800000000000104e-01
2.244892286309937290e+01 2.471700000000000008e-01
2.246560111188325237e+01 2.470700000000000118e-01
2.248227936066712829e+01 2.466299999999999881e-01
2.249895760945100420e+01 2.455900000000000027e-01
2.251563585823488367e+01 2.452000000000000013e-01
2.253231410701876314e+01 2.451399999999999968e-01
2.254899235580263905e+01 2.454099999999999893e-01
2.256567060458651497e+01 2.450499999999999901e-01
2.258234885337039444e+01 2.451500000000000068e-01
2.259902710215427390e+01 2.452100000000000113e-01
2.261570535093814982e+01 2.456099999999999950e-01
2.263238359972202574e+01 2.453299999999999925e-01
2.264906184850590520e+01 2.449699999999999933e-01
2.266574009728978467e+01 2.449800000000000033e-01
2.268241834607366059e+01 2.449800000000000033e-01
2.269909659485753650e+01 2.452999999999999903e-01
2.271577484364141597e+01 2.455600000000000005e-01
2.273245309242529544e+01 2.457300000000000040e-01
2.274913134120917135e+01 2.458599999999999952e-01
2.276580958999304727e+01 2.458700000000000052e-01
2.278248783877692674e+01 2.463799999999999879e-01
2.279916608756080620e+01 2.467699999999999894e-01
2.281584433634468212e+01 2.475400000000000100e-01
2.283252258512855803e+01 2.472900000000000098e-01
2.284920083391243750e+01 2.471899999999999931e-01
2.286587908269631697e+01 2.472100000000000131e-01
2.288255733148019289e+01 2.470900000000000041e-01
2.289923558026406880e+01 2.470799999999999941e-01
2.291591382904794827e+01 2.476899999999999935e-01
2.293259207783182774e+01 2.475300000000000000e-01
2.294927032661570365e+01 2.478100000000000025e-01
2.296594857539957957e+01 2.481500000000000095e-01
2.298262682418345904e+01 2.487600000000000089e-01
2.299930507296733850e+01 2.490900000000000059e-01
2.301598332175121442e+01 2.488700000000000079e-01
2.303266157053509033e+01 2.485100000000000087e-01
2.304933981931896980e+01 2.484999999999999987e-01
2.306601806810284927e+01 2.485400000000000109e-01
2.308269631688672519e+01 2.478700000000000070e-01
2.309937456567060110e+01 2.472199999999999953e-01
2.311605281445448057e+01 2.472799999999999998e-01
2.313273106323836004e+01 2.475100000000000078e-01
2.314940931202223595e+01 2.475300000000000000e-01
2.316608756080611187e+01 2.474300000000000110e-01
2.318276580958999133e+01 2.478499999999999870e-01
2.319944405837387080e+01 2.484999999999999987e-01
2.321612230715774672e+01 2.485199999999999909e-01
2.323280055594162263e+01 2.484599999999999864e-01
2.324947880472550210e+01 2.486099999999999977e-01
2.326615705350938157e+01 2.490999999999999881e-01
2.328283530229325748e+01 2.497099999999999875e-01
2.329951355107713340e+01 2.494800000000000073e-01
2.331619179986101287e+01 2.494599999999999873e-01
2.333287004864489234e+01 2.496800000000000130e-01
2.334954829742876825e+01 2.506200000000000094e-01
2.336622654621264417e+01 2.510999999999999899e-01
2.338290479499652363e+01 2.516700000000000048e-01
2.339958304378040310e+01 2.517300000000000093e-01
2.341626129256427902e+01 2.515600000000000058e-01
2.343293954134815493e+01 2.521499999999999853e-01
2.344961779013203440e+01 2.522400000000000198e-01
2.346629603891591387e+01 2.524299999999999877e-01
2.348297428769978978e+01 2.525600000000000067e-01
2.349965253648366570e+01 2.531800000000000161e-01
2.351633078526754517e+01 2.536999999999999811e-01
2.353300903405142463e+01 2.538599999999999746e-01
2.354968728283530055e+01 2.539600000000000191e-01
2.356636553161917647e+01 2.543900000000000050e-01
2.358304378040305593e+01 2.553900000000000059e-01
2.359972202918693540e+01 2.562499999999999778e-01
2.361640027797081132e+01 2.562999999999999723e-01
2.363307852675468723e+01 2.567699999999999982e-01
2.364975677553856670e+01 2.571499999999999897e-01
2.366643502432244617e+01 2.566499999999999893e-01
2.368311327310632208e+01 2.557200000000000029e-01
2.369979152189019800e+01 2.561999999999999833e-01
2.371646977067407747e+01 2.564699999999999758e-01
2.373314801945795693e+01 2.561899999999999733e-01
2.374982626824183285e+01 2.556700000000000084e-01
2.376650451702570876e+01 2.561399999999999788e-01
2.378318276580958823e+01 2.565500000000000003e-01
2.379986101459346770e+01 2.562900000000000178e-01
2.381653926337734362e+01 2.566499999999999893e-01
2.383321751216121953e+01 2.577200000000000046e-01
2.384989576094509900e+01 2.583900000000000086e-01
2.386657400972897847e+01 2.582099999999999951e-01
2.388325225851285438e+01 2.590799999999999770e-01
2.389993050729673030e+01 2.596899999999999764e-01
2.391660875608060977e+01 2.592800000000000105e-01
2.393328700486448923e+01 2.591300000000000270e-01
2.394996525364836515e+01 2.597499999999999809e-01
2.396664350243224106e+01 2.597099999999999964e-01
2.398332175121612053e+01 2.592999999999999750e-01
2.400000000000000000e+01 2.592300000000000160e-01


==> DataFigures/AggCons1.0.txt <==
0.000000000000000000e+00 3.798500000000000210e-01
1.667824878387769161e-02 3.800700000000000189e-01
3.335649756775538322e-02 3.795000000000000040e-01
5.003474635163307482e-02 3.789399999999999991e-01
6.671299513551076643e-02 3.781100000000000017e-01
8.339124391938845804e-02 3.773599999999999732e-01
1.000694927032661496e-01 3.767900000000000138e-01
1.167477414871438413e-01 3.762300000000000089e-01
1.334259902710215329e-01 3.755600000000000049e-01
1.501042390548992245e-01 3.749100000000000210e-01
1.667824878387769161e-01 3.740200000000000191e-01
1.834607366226546077e-01 3.734700000000000242e-01
2.001389854065322993e-01 3.724000000000000088e-01
2.168172341904099909e-01 3.715800000000000214e-01
2.334954829742876825e-01 3.710499999999999909e-01
2.501737317581653741e-01 3.703099999999999725e-01
2.668519805420430657e-01 3.697500000000000231e-01
2.835302293259207573e-01 3.688400000000000012e-01
3.002084781097984489e-01 3.678100000000000258e-01
3.168867268936761405e-01 3.671800000000000064e-01
3.335649756775538322e-01 3.667099999999999804e-01
3.502432244614315238e-01 3.661800000000000055e-01
3.669214732453092154e-01 3.656099999999999905e-01
3.835997220291869070e-01 3.647599999999999731e-01
4.002779708130645986e-01 3.640300000000000202e-01
4.169562195969422902e-01 3.634899999999999798e-01
4.336344683808199818e-01 3.625700000000000034e-01
4.503127171646976734e-01 3.621800000000000019e-01
4.669909659485753650e-01 3.615499999999999825e-01
4.836692147324530566e-01 3.609999999999999876e-01
5.003474635163307482e-01 3.603600000000000136e-01
5.170257123002084398e-01 3.595900000000000207e-01
5.337039610840861315e-01 3.589600000000000013e-01
5.503822098679638231e-01 3.582099999999999729e-01
5.670604586518415147e-01 3.575499999999999790e-01
5.837387074357192063e-01 3.568000000000000060e-01
6.004169562195968979e-01 3.561099999999999821e-01
6.170952050034745895e-01 3.555699999999999972e-01
6.337734537873522811e-01 3.548100000000000143e-01
6.504517025712299727e-01 3.543200000000000238e-01
6.671299513551076643e-01 3.536599999999999744e-01
6.838082001389853559e-01 3.527600000000000180e-01
7.004864489228630475e-01 3.522100000000000231e-01
7.171646977067407391e-01 3.517399999999999971e-01
7.338429464906184307e-01 3.510499999999999732e-01
7.505211952744961224e-01 3.502799999999999803e-01
7.671994440583738140e-01 3.495900000000000118e-01
7.838776928422515056e-01 3.489900000000000224e-01
8.005559416261291972e-01 3.479099999999999970e-01
8.172341904100068888e-01 3.473800000000000221e-01
8.339124391938845804e-01 3.465300000000000047e-01
8.505906879777622720e-01 3.456799999999999873e-01
8.672689367616399636e-01 3.451000000000000179e-01
8.839471855455176552e-01 3.445300000000000029e-01
9.006254343293953468e-01 3.437399999999999900e-01
9.173036831132730384e-01 3.429800000000000071e-01
9.339819318971507300e-01 3.424900000000000166e-01
9.506601806810284216e-01 3.417899999999999827e-01
9.673384294649061133e-01 3.408499999999999863e-01
9.840166782487838049e-01 3.397899999999999809e-01
1.000694927032661496e+00 3.392200000000000215e-01
1.017373175816539188e+00 3.388300000000000201e-01
1.034051424600416880e+00 3.382499999999999951e-01
1.050729673384294571e+00 3.374400000000000177e-01
1.067407922168172263e+00 3.371500000000000052e-01
1.084086170952049955e+00 3.363800000000000123e-01
1.100764419735927646e+00 3.360699999999999799e-01
1.117442668519805338e+00 3.356700000000000239e-01
1.134120917303683029e+00 3.348700000000000010e-01
1.150799166087560721e+00 3.345500000000000140e-01
1.167477414871438413e+00 3.340899999999999981e-01
1.184155663655316104e+00 3.333200000000000052e-01
1.200833912439193796e+00 3.326000000000000068e-01
1.217512161223071487e+00 3.317899999999999738e-01
1.234190410006949179e+00 3.312800000000000189e-01
1.250868658790826871e+00 3.304599999999999760e-01
1.267546907574704562e+00 3.298300000000000121e-01
1.284225156358582254e+00 3.291299999999999781e-01
1.300903405142459945e+00 3.285100000000000242e-01
1.317581653926337637e+00 3.279299999999999993e-01
1.334259902710215329e+00 3.272999999999999798e-01
1.350938151494093020e+00 3.267200000000000104e-01
1.367616400277970712e+00 3.259500000000000175e-01
1.384294649061848403e+00 3.255000000000000115e-01
1.400972897845726095e+00 3.247900000000000231e-01
1.417651146629603787e+00 3.241499999999999937e-01
1.434329395413481478e+00 3.234500000000000153e-01
1.451007644197359170e+00 3.231800000000000228e-01
1.467685892981236861e+00 3.223500000000000254e-01
1.484364141765114553e+00 3.220700000000000229e-01
1.501042390548992245e+00 3.213199999999999945e-01
1.517720639332869936e+00 3.205799999999999761e-01
1.534398888116747628e+00 3.201700000000000101e-01
1.551077136900625320e+00 3.196300000000000252e-01
1.567755385684503011e+00 3.188799999999999968e-01
1.584433634468380703e+00 3.180799999999999739e-01
1.601111883252258394e+00 3.173699999999999855e-01
1.617790132036136086e+00 3.169000000000000150e-01
1.634468380820013778e+00 3.164299999999999891e-01
1.651146629603891469e+00 3.159000000000000141e-01
1.667824878387769161e+00 3.151599999999999957e-01
1.684503127171646852e+00 3.144700000000000273e-01
1.701181375955524544e+00 3.132199999999999984e-01
1.717859624739402236e+00 3.130899999999999794e-01
1.734537873523279927e+00 3.128799999999999915e-01
1.751216122307157619e+00 3.121800000000000130e-01
1.767894371091035310e+00 3.113099999999999756e-01
1.784572619874913002e+00 3.107199999999999962e-01
1.801250868658790694e+00 3.102900000000000102e-01
1.817929117442668385e+00 3.093899999999999983e-01
1.834607366226546077e+00 3.088699999999999779e-01
1.851285615010423768e+00 3.083899999999999975e-01
1.867963863794301460e+00 3.074600000000000111e-01
1.884642112578179152e+00 3.065899999999999737e-01
1.901320361362056843e+00 3.059499999999999997e-01
1.917998610145934535e+00 3.054000000000000048e-01
1.934676858929812227e+00 3.049399999999999888e-01
1.951355107713689918e+00 3.042900000000000049e-01
1.968033356497567610e+00 3.029499999999999971e-01
1.984711605281445301e+00 3.020599999999999952e-01
2.001389854065322993e+00 3.013199999999999767e-01
2.018068102849200685e+00 3.007900000000000018e-01
2.034746351633078376e+00 3.001300000000000079e-01
2.051424600416956068e+00 2.994600000000000040e-01
2.068102849200833759e+00 2.989600000000000035e-01
2.084781097984711451e+00 2.980900000000000216e-01
2.101459346768589143e+00 2.972799999999999887e-01
2.118137595552466834e+00 2.964600000000000013e-01
2.134815844336344526e+00 2.955800000000000094e-01
2.151494093120222217e+00 2.944300000000000250e-01
2.168172341904099909e+00 2.934800000000000186e-01
2.184850590687977601e+00 2.927500000000000102e-01
2.201528839471855292e+00 2.917899999999999938e-01
2.218207088255732984e+00 2.907600000000000184e-01
2.234885337039610675e+00 2.899399999999999755e-01
2.251563585823488367e+00 2.891400000000000081e-01
2.268241834607366059e+00 2.883800000000000252e-01
2.284920083391243750e+00 2.876299999999999968e-01
2.301598332175121442e+00 2.870900000000000118e-01
2.318276580958999133e+00 2.861400000000000055e-01
2.334954829742876825e+00 2.851699999999999791e-01
2.351633078526754517e+00 2.844999999999999751e-01
2.368311327310632208e+00 2.838999999999999857e-01
2.384989576094509900e+00 2.830199999999999938e-01
2.401667824878387592e+00 2.821000000000000174e-01
2.418346073662265283e+00 2.810099999999999820e-01
2.435024322446142975e+00 2.803200000000000136e-01
2.451702571230020666e+00 2.790500000000000203e-01
2.468380820013898358e+00 2.780699999999999839e-01
2.485059068797776050e+00 2.772899999999999809e-01
2.501737317581653741e+00 2.760400000000000076e-01
2.518415566365531433e+00 2.752000000000000002e-01
2.535093815149409124e+00 2.745900000000000007e-01
2.551772063933286816e+00 2.739500000000000268e-01
2.568450312717164508e+00 2.727499999999999925e-01
2.585128561501042199e+00 2.718599999999999905e-01
2.601806810284919891e+00 2.711299999999999821e-01
2.618485059068797582e+00 2.705400000000000027e-01
2.635163307852675274e+00 2.697899999999999743e-01
2.651841556636552966e+00 2.693300000000000138e-01
2.668519805420430657e+00 2.687499999999999889e-01
2.685198054204308349e+00 2.675699999999999745e-01
2.701876302988186040e+00 2.670100000000000251e-01
2.718554551772063732e+00 2.656100000000000128e-01
2.735232800555941424e+00 2.644500000000000184e-01
2.751911049339819115e+00 2.632700000000000040e-01
2.768589298123696807e+00 2.622800000000000131e-01
2.785267546907574499e+00 2.607599999999999918e-01
2.801945795691452190e+00 2.598099999999999854e-01
2.818624044475329882e+00 2.583599999999999786e-01
2.835302293259207573e+00 2.569100000000000272e-01
2.851980542043085265e+00 2.560600000000000098e-01
2.868658790826962957e+00 2.547699999999999965e-01
2.885337039610840648e+00 2.537300000000000111e-01
2.902015288394718340e+00 2.522199999999999998e-01
2.918693537178596031e+00 2.506900000000000239e-01
2.935371785962473723e+00 2.491200000000000081e-01
2.952050034746351415e+00 2.476500000000000090e-01
2.968728283530229106e+00 2.460400000000000087e-01
2.985406532314106798e+00 2.446500000000000064e-01
3.002084781097984489e+00 2.454000000000000070e-01
3.018763029881862181e+00 2.445599999999999996e-01
3.035441278665739873e+00 2.439699999999999924e-01
3.052119527449617564e+00 2.432199999999999918e-01
3.068797776233495256e+00 2.429699999999999915e-01
3.085476025017372947e+00 2.429099999999999870e-01
3.102154273801250639e+00 2.426599999999999868e-01
3.118832522585128331e+00 2.424900000000000111e-01
3.135510771369006022e+00 2.423599999999999921e-01
3.152189020152883714e+00 2.422600000000000031e-01
3.168867268936761405e+00 2.422400000000000109e-01
3.185545517720639097e+00 2.421000000000000096e-01
3.202223766504516789e+00 2.422400000000000109e-01
3.218902015288394480e+00 2.420200000000000129e-01
3.235580264072272172e+00 2.416600000000000137e-01
3.252258512856149864e+00 2.413800000000000112e-01
3.268936761640027555e+00 2.411800000000000055e-01
3.285615010423905247e+00 2.409999999999999920e-01
3.302293259207782938e+00 2.411500000000000032e-01
3.318971507991660630e+00 2.411300000000000110e-01
3.335649756775538322e+00 2.410100000000000020e-01
3.352328005559416013e+00 2.405899999999999983e-01
3.369006254343293705e+00 2.401500000000000024e-01
3.385684503127171396e+00 2.401899999999999868e-01
3.402362751911049088e+00 2.395599999999999952e-01
3.419041000694926780e+00 2.395200000000000107e-01
3.435719249478804471e+00 2.394199999999999939e-01
3.452397498262682163e+00 2.391199999999999992e-01
3.469075747046559854e+00 2.390899999999999970e-01
3.485753995830437546e+00 2.388500000000000068e-01
3.502432244614315238e+00 2.387700000000000100e-01
3.519110493398192929e+00 2.385400000000000020e-01
3.535788742182070621e+00 2.382199999999999873e-01
3.552466990965948312e+00 2.378000000000000114e-01
3.569145239749826004e+00 2.376699999999999924e-01
3.585823488533703696e+00 2.374999999999999889e-01
3.602501737317581387e+00 2.372400000000000064e-01
3.619179986101459079e+00 2.369600000000000040e-01
3.635858234885336771e+00 2.370099999999999985e-01
3.652536483669214462e+00 2.365500000000000103e-01
3.669214732453092154e+00 2.361199999999999966e-01
3.685892981236969845e+00 2.360700000000000021e-01
3.702571230020847537e+00 2.356699999999999906e-01
3.719249478804725229e+00 2.356399999999999884e-01
3.735927727588602920e+00 2.356100000000000139e-01
3.752605976372480612e+00 2.353800000000000059e-01
3.769284225156358303e+00 2.351000000000000034e-01
3.785962473940235995e+00 2.351199999999999957e-01
3.802640722724113687e+00 2.345200000000000062e-01
3.819318971507991378e+00 2.341199999999999948e-01
3.835997220291869070e+00 2.340500000000000080e-01
3.852675469075746761e+00 2.336000000000000021e-01
3.869353717859624453e+00 2.327899999999999969e-01
3.886031966643502145e+00 2.327299999999999924e-01
3.902710215427379836e+00 2.320500000000000063e-01
3.919388464211257528e+00 2.319199999999999873e-01
3.936066712995135219e+00 2.314499999999999891e-01
3.952744961779012911e+00 2.308499999999999996e-01
3.969423210562890603e+00 2.306699999999999862e-01
3.986101459346768294e+00 2.303800000000000014e-01
4.002779708130645986e+00 2.300899999999999890e-01
4.019457956914523677e+00 2.294899999999999995e-01
4.036136205698401369e+00 2.292299999999999893e-01
4.052814454482279061e+00 2.288600000000000079e-01
4.069492703266156752e+00 2.288699999999999901e-01
4.086170952050034444e+00 2.279200000000000115e-01
4.102849200833912136e+00 2.278100000000000125e-01
4.119527449617789827e+00 2.275899999999999868e-01
4.136205698401667519e+00 2.270899999999999863e-01
4.152883947185545210e+00 2.269299999999999928e-01
4.169562195969422902e+00 2.263499999999999956e-01
4.186240444753300594e+00 2.264899999999999969e-01
4.202918693537178285e+00 2.262099999999999944e-01
4.219596942321055977e+00 2.259899999999999964e-01
4.236275191104933668e+00 2.256799999999999917e-01
4.252953439888811360e+00 2.250900000000000123e-01
4.269631688672689052e+00 2.247699999999999976e-01
4.286309937456566743e+00 2.245499999999999996e-01
4.302988186240444435e+00 2.242000000000000104e-01
4.319666435024322126e+00 2.238799999999999957e-01
4.336344683808199818e+00 2.232000000000000095e-01
4.353022932592077510e+00 2.228400000000000103e-01
4.369701181375955201e+00 2.223600000000000021e-01
4.386379430159832893e+00 2.216799999999999882e-01
4.403057678943710584e+00 2.216500000000000137e-01
4.419735927727588276e+00 2.217000000000000082e-01
4.436414176511465968e+00 2.215199999999999947e-01
4.453092425295343659e+00 2.211500000000000132e-01
4.469770674079221351e+00 2.207699999999999940e-01
4.486448922863099043e+00 2.201400000000000023e-01
4.503127171646976734e+00 2.199800000000000089e-01
4.519805420430854426e+00 2.196500000000000119e-01
4.536483669214732117e+00 2.192199999999999982e-01
4.553161917998609809e+00 2.186099999999999988e-01
4.569840166782487501e+00 2.187000000000000055e-01
4.586518415566365192e+00 2.183400000000000063e-01
4.603196664350242884e+00 2.181899999999999951e-01
4.619874913134120575e+00 2.183700000000000085e-01
4.636553161917998267e+00 2.180700000000000138e-01
4.653231410701875959e+00 2.173400000000000054e-01
4.669909659485753650e+00 2.167199999999999960e-01
4.686587908269631342e+00 2.164300000000000113e-01
4.703266157053509033e+00 2.157000000000000028e-01
4.719944405837386725e+00 2.152199999999999946e-01
4.736622654621264417e+00 2.150499999999999912e-01
4.753300903405142108e+00 2.149199999999999999e-01
4.769979152189019800e+00 2.148400000000000032e-01
4.786657400972897491e+00 2.144099999999999895e-01
4.803335649756775183e+00 2.138200000000000101e-01
4.820013898540652875e+00 2.134600000000000108e-01
4.836692147324530566e+00 2.132600000000000051e-01
4.853370396108408258e+00 2.127799999999999969e-01
4.870048644892285949e+00 2.126200000000000034e-01
4.886726893676163641e+00 2.127600000000000047e-01
4.903405142460041333e+00 2.124500000000000000e-01
4.920083391243919024e+00 2.119999999999999940e-01
4.936761640027796716e+00 2.114499999999999991e-01
4.953439888811674408e+00 2.112499999999999933e-01
4.970118137595552099e+00 2.108399999999999996e-01
4.986796386379429791e+00 2.101200000000000012e-01
5.003474635163307482e+00 2.101600000000000135e-01
5.020152883947185174e+00 2.095400000000000040e-01
5.036831132731062866e+00 2.090400000000000036e-01
5.053509381514940557e+00 2.085200000000000109e-01
5.070187630298818249e+00 2.085400000000000031e-01
5.086865879082695940e+00 2.081199999999999994e-01
5.103544127866573632e+00 2.079199999999999937e-01
5.120222376650451324e+00 2.071300000000000086e-01
5.136900625434329015e+00 2.067700000000000093e-01
5.153578874218206707e+00 2.065700000000000036e-01
5.170257123002084398e+00 2.063300000000000134e-01
5.186935371785962090e+00 2.056800000000000017e-01
5.203613620569839782e+00 2.056600000000000095e-01
5.220291869353717473e+00 2.050400000000000000e-01
5.236970118137595165e+00 2.046300000000000063e-01
5.253648366921472856e+00 2.044400000000000106e-01
5.270326615705350548e+00 2.041800000000000004e-01
5.287004864489228240e+00 2.041100000000000136e-01
5.303683113273105931e+00 2.039600000000000024e-01
5.320361362056983623e+00 2.035500000000000087e-01
5.337039610840861315e+00 2.031900000000000095e-01
5.353717859624739006e+00 2.027799999999999880e-01
5.370396108408616698e+00 2.025099999999999956e-01
5.387074357192494389e+00 2.022299999999999931e-01
5.403752605976372081e+00 2.020299999999999874e-01
5.420430854760249773e+00 2.014199999999999879e-01
5.437109103544127464e+00 2.012599999999999945e-01
5.453787352328005156e+00 2.008300000000000085e-01
5.470465601111882847e+00 2.008199999999999985e-01
5.487143849895760539e+00 2.005800000000000083e-01
5.503822098679638231e+00 2.001400000000000123e-01
5.520500347463515922e+00 1.999700000000000089e-01
5.537178596247393614e+00 2.002099999999999991e-01
5.553856845031271305e+00 1.998999999999999944e-01
5.570535093815148997e+00 1.997700000000000031e-01
5.587213342599026689e+00 1.993000000000000049e-01
5.603891591382904380e+00 1.992200000000000082e-01
5.620569840166782072e+00 1.991400000000000114e-01
5.637248088950659763e+00 1.988199999999999967e-01
5.653926337734537455e+00 1.988600000000000090e-01
5.670604586518415147e+00 1.988999999999999935e-01
5.687282835302292838e+00 1.984799999999999898e-01
5.703961084086170530e+00 1.981700000000000128e-01
5.720639332870048221e+00 1.984899999999999998e-01
5.737317581653925913e+00 1.978300000000000058e-01
5.753995830437803605e+00 1.980000000000000093e-01
5.770674079221681296e+00 1.979899999999999993e-01
5.787352328005558988e+00 1.977800000000000114e-01
5.804030576789436680e+00 1.976999999999999869e-01
5.820708825573314371e+00 1.977299999999999891e-01
5.837387074357192063e+00 1.974499999999999866e-01
5.854065323141069754e+00 1.975999999999999979e-01
5.870743571924947446e+00 1.976799999999999946e-01
5.887421820708825138e+00 1.975899999999999879e-01
5.904100069492702829e+00 1.972800000000000109e-01
5.920778318276580521e+00 1.968999999999999917e-01
5.937456567060458212e+00 1.964299999999999935e-01
5.954134815844335904e+00 1.965200000000000002e-01
5.970813064628213596e+00 1.963900000000000090e-01
5.987491313412091287e+00 1.960199999999999998e-01
6.004169562195968979e+00 1.963199999999999945e-01
6.020847810979846670e+00 1.960199999999999998e-01
6.037526059763724362e+00 1.958900000000000086e-01
6.054204308547602054e+00 1.955000000000000071e-01
6.070882557331479745e+00 1.955900000000000138e-01
6.087560806115357437e+00 1.951700000000000101e-01
6.104239054899235128e+00 1.949599999999999944e-01
6.120917303683112820e+00 1.947899999999999909e-01
6.137595552466990512e+00 1.947500000000000064e-01
6.154273801250868203e+00 1.944599999999999940e-01
6.170952050034745895e+00 1.942099999999999937e-01
6.187630298818623586e+00 1.946299999999999975e-01
6.204308547602501278e+00 1.945900000000000130e-01
6.220986796386378970e+00 1.942200000000000037e-01
6.237665045170256661e+00 1.937500000000000056e-01
6.254343293954134353e+00 1.936900000000000011e-01
6.271021542738012045e+00 1.935999999999999943e-01
6.287699791521889736e+00 1.934800000000000131e-01
6.304378040305767428e+00 1.933300000000000018e-01
6.321056289089645119e+00 1.930699999999999916e-01
6.337734537873522811e+00 1.927599999999999869e-01
6.354412786657400503e+00 1.927000000000000102e-01
6.371091035441278194e+00 1.923499999999999932e-01
6.387769284225155886e+00 1.923999999999999877e-01
6.404447533009033577e+00 1.923799999999999955e-01
6.421125781792911269e+00 1.923400000000000110e-01
6.437804030576788961e+00 1.921599999999999975e-01
6.454482279360666652e+00 1.919599999999999917e-01
6.471160528144544344e+00 1.916599999999999970e-01
6.487838776928422035e+00 1.916799999999999893e-01
6.504517025712299727e+00 1.918100000000000083e-01
6.521195274496177419e+00 1.916499999999999870e-01
6.537873523280055110e+00 1.915199999999999958e-01
6.554551772063932802e+00 1.915800000000000003e-01
6.571230020847810493e+00 1.913100000000000078e-01
6.587908269631688185e+00 1.910999999999999921e-01
6.604586518415565877e+00 1.907000000000000084e-01
6.621264767199443568e+00 1.903400000000000092e-01
6.637943015983321260e+00 1.904200000000000059e-01
6.654621264767198952e+00 1.903900000000000037e-01
6.671299513551076643e+00 1.901500000000000135e-01
6.687977762334954335e+00 1.903499999999999914e-01
6.704656011118832026e+00 1.904800000000000104e-01
6.721334259902709718e+00 1.902099999999999902e-01
6.738012508686587410e+00 1.900699999999999890e-01
6.754690757470465101e+00 1.899399999999999977e-01
6.771369006254342793e+00 1.900600000000000067e-01
6.788047255038220484e+00 1.897600000000000120e-01
6.804725503822098176e+00 1.897500000000000020e-01
6.821403752605975868e+00 1.898199999999999887e-01
6.838082001389853559e+00 1.899299999999999877e-01
6.854760250173731251e+00 1.899599999999999900e-01
6.871438498957608942e+00 1.895699999999999885e-01
6.888116747741486634e+00 1.896500000000000130e-01
6.904794996525364326e+00 1.896299999999999930e-01
6.921473245309242017e+00 1.895300000000000040e-01
6.938151494093119709e+00 1.894000000000000128e-01
6.954829742876997400e+00 1.894099999999999950e-01
6.971507991660875092e+00 1.892600000000000116e-01
6.988186240444752784e+00 1.895100000000000118e-01
7.004864489228630475e+00 1.895199999999999940e-01
7.021542738012508167e+00 1.895300000000000040e-01
7.038220986796385858e+00 1.894500000000000073e-01
7.054899235580263550e+00 1.892000000000000071e-01
7.071577484364141242e+00 1.889699999999999991e-01
7.088255733148018933e+00 1.892500000000000016e-01
7.104933981931896625e+00 1.894299999999999873e-01
7.121612230715774317e+00 1.895499999999999963e-01
7.138290479499652008e+00 1.894800000000000095e-01
7.154968728283529700e+00 1.897399999999999920e-01
7.171646977067407391e+00 1.894699999999999995e-01
7.188325225851285083e+00 1.894699999999999995e-01
7.205003474635162775e+00 1.893600000000000005e-01
7.221681723419040466e+00 1.895600000000000063e-01
7.238359972202918158e+00 1.895999999999999908e-01
7.255038220986795849e+00 1.890300000000000036e-01
7.271716469770673541e+00 1.890199999999999936e-01
7.288394718554551233e+00 1.884399999999999964e-01
7.305072967338428924e+00 1.879099999999999937e-01
7.321751216122306616e+00 1.879000000000000115e-01
7.338429464906184307e+00 1.877399999999999902e-01
7.355107713690061999e+00 1.877500000000000002e-01
7.371785962473939691e+00 1.881099999999999994e-01
7.388464211257817382e+00 1.882199999999999984e-01
7.405142460041695074e+00 1.882199999999999984e-01
7.421820708825572765e+00 1.880799999999999972e-01
7.438498957609450457e+00 1.880499999999999949e-01
7.455177206393328149e+00 1.872199999999999975e-01
7.471855455177205840e+00 1.871700000000000030e-01
7.488533703961083532e+00 1.872399999999999898e-01
7.505211952744961224e+00 1.868299999999999961e-01
7.521890201528838915e+00 1.871599999999999930e-01
7.538568450312716607e+00 1.874399999999999955e-01
7.555246699096594298e+00 1.872099999999999875e-01
7.571924947880471990e+00 1.870900000000000063e-01
7.588603196664349682e+00 1.869200000000000028e-01
7.605281445448227373e+00 1.868400000000000061e-01
7.621959694232105065e+00 1.867199999999999971e-01
7.638637943015982756e+00 1.870199999999999918e-01
7.655316191799860448e+00 1.871200000000000085e-01
7.671994440583738140e+00 1.871099999999999985e-01
7.688672689367615831e+00 1.870300000000000018e-01
7.705350938151493523e+00 1.867300000000000071e-01
7.722029186935371214e+00 1.865199999999999914e-01
7.738707435719248906e+00 1.865300000000000014e-01
7.755385684503126598e+00 1.865999999999999881e-01
7.772063933287004289e+00 1.866200000000000081e-01
7.788742182070881981e+00 1.867499999999999993e-01
7.805420430854759672e+00 1.865999999999999881e-01
7.822098679638637364e+00 1.868299999999999961e-01
7.838776928422515056e+00 1.864599999999999869e-01
7.855455177206392747e+00 1.865900000000000059e-01
7.872133425990270439e+00 1.865100000000000091e-01
7.888811674774148130e+00 1.868700000000000083e-01
7.905489923558025822e+00 1.870999999999999885e-01
7.922168172341903514e+00 1.870499999999999940e-01
7.938846421125781205e+00 1.871200000000000085e-01
7.955524669909658897e+00 1.869200000000000028e-01
7.972202918693536589e+00 1.871500000000000108e-01
7.988881167477414280e+00 1.871599999999999930e-01
8.005559416261291972e+00 1.871899999999999953e-01
8.022237665045169663e+00 1.873400000000000065e-01
8.038915913829047355e+00 1.869399999999999951e-01
8.055594162612925047e+00 1.867199999999999971e-01
8.072272411396802738e+00 1.868200000000000138e-01
8.088950660180680430e+00 1.864300000000000124e-01
8.105628908964558121e+00 1.864999999999999991e-01
8.122307157748435813e+00 1.866099999999999981e-01
8.138985406532313505e+00 1.861399999999999999e-01
8.155663655316191196e+00 1.860499999999999932e-01
8.172341904100068888e+00 1.861800000000000122e-01
8.189020152883946579e+00 1.861700000000000021e-01
8.205698401667824271e+00 1.861200000000000077e-01
8.222376650451701963e+00 1.864300000000000124e-01
8.239054899235579654e+00 1.862399999999999889e-01
8.255733148019457346e+00 1.861299999999999899e-01
8.272411396803335037e+00 1.863400000000000056e-01
8.289089645587212729e+00 1.863499999999999879e-01
8.305767894371090421e+00 1.864999999999999991e-01
8.322446143154968112e+00 1.864200000000000024e-01
8.339124391938845804e+00 1.864099999999999924e-01
8.355802640722723496e+00 1.862499999999999989e-01
8.372480889506601187e+00 1.863100000000000034e-01
8.389159138290478879e+00 1.861500000000000099e-01
8.405837387074356570e+00 1.860199999999999909e-01
8.422515635858234262e+00 1.858100000000000029e-01
8.439193884642111954e+00 1.858400000000000052e-01
8.455872133425989645e+00 1.855900000000000050e-01
8.472550382209867337e+00 1.857999999999999929e-01
8.489228630993745028e+00 1.855999999999999872e-01
8.505906879777622720e+00 1.857600000000000084e-01
8.522585128561500412e+00 1.857300000000000062e-01
8.539263377345378103e+00 1.856700000000000017e-01
8.555941626129255795e+00 1.858899999999999997e-01
8.572619874913133486e+00 1.858899999999999997e-01
8.589298123697011178e+00 1.860300000000000009e-01
8.605976372480888870e+00 1.859200000000000019e-01
8.622654621264766561e+00 1.858599999999999974e-01
8.639332870048644253e+00 1.856200000000000072e-01
8.656011118832521944e+00 1.858700000000000074e-01
8.672689367616399636e+00 1.859800000000000064e-01
8.689367616400277328e+00 1.859500000000000042e-01
8.706045865184155019e+00 1.858799999999999897e-01
8.722724113968032711e+00 1.858700000000000074e-01
8.739402362751910402e+00 1.860799999999999954e-01
8.756080611535788094e+00 1.862300000000000066e-01
8.772758860319665786e+00 1.865300000000000014e-01
8.789437109103543477e+00 1.862600000000000089e-01
8.806115357887421169e+00 1.862300000000000066e-01
8.822793606671298861e+00 1.861200000000000077e-01
8.839471855455176552e+00 1.861099999999999977e-01
8.856150104239054244e+00 1.861500000000000099e-01
8.872828353022931935e+00 1.863299999999999956e-01
8.889506601806809627e+00 1.861800000000000122e-01
8.906184850590687319e+00 1.857499999999999984e-01
8.922863099374565010e+00 1.855400000000000105e-01
8.939541348158442702e+00 1.854000000000000092e-01
8.956219596942320393e+00 1.855499999999999927e-01
8.972897845726198085e+00 1.858100000000000029e-01
8.989576094510075777e+00 1.859800000000000064e-01
9.006254343293953468e+00 1.858700000000000074e-01
9.022932592077831160e+00 1.858299999999999952e-01
9.039610840861708851e+00 1.858400000000000052e-01
9.056289089645586543e+00 1.858899999999999997e-01
9.072967338429464235e+00 1.858499999999999874e-01
9.089645587213341926e+00 1.859099999999999919e-01
9.106323835997219618e+00 1.860799999999999954e-01
9.123002084781097309e+00 1.859699999999999964e-01
9.139680333564975001e+00 1.860799999999999954e-01
9.156358582348852693e+00 1.862600000000000089e-01
9.173036831132730384e+00 1.866899999999999948e-01
9.189715079916608076e+00 1.863900000000000001e-01
9.206393328700485768e+00 1.863499999999999879e-01
9.223071577484363459e+00 1.863799999999999901e-01
9.239749826268241151e+00 1.865600000000000036e-01
9.256428075052118842e+00 1.866400000000000003e-01
9.273106323835996534e+00 1.868100000000000038e-01
9.289784572619874226e+00 1.869200000000000028e-01
9.306462821403751917e+00 1.868499999999999883e-01
9.323141070187629609e+00 1.868900000000000006e-01
9.339819318971507300e+00 1.869099999999999928e-01
9.356497567755384992e+00 1.871700000000000030e-01
9.373175816539262684e+00 1.870499999999999940e-01
9.389854065323140375e+00 1.869999999999999996e-01
9.406532314107018067e+00 1.871099999999999985e-01
9.423210562890895758e+00 1.871700000000000030e-01
9.439888811674773450e+00 1.874000000000000110e-01
9.456567060458651142e+00 1.871700000000000030e-01
9.473245309242528833e+00 1.874099999999999933e-01
9.489923558026406525e+00 1.873199999999999865e-01
9.506601806810284216e+00 1.872399999999999898e-01
9.523280055594161908e+00 1.871899999999999953e-01
9.539958304378039600e+00 1.871800000000000130e-01
9.556636553161917291e+00 1.872399999999999898e-01
9.573314801945794983e+00 1.872699999999999920e-01
9.589993050729672674e+00 1.875600000000000045e-01
9.606671299513550366e+00 1.876299999999999912e-01
9.623349548297428058e+00 1.875600000000000045e-01
9.640027797081305749e+00 1.877800000000000025e-01
9.656706045865183441e+00 1.876700000000000035e-01
9.673384294649061133e+00 1.876299999999999912e-01
9.690062543432938824e+00 1.877999999999999947e-01
9.706740792216816516e+00 1.877399999999999902e-01
9.723419041000694207e+00 1.877399999999999902e-01
9.740097289784571899e+00 1.879699999999999982e-01
9.756775538568449591e+00 1.882500000000000007e-01
9.773453787352327282e+00 1.882099999999999884e-01
9.790132036136204974e+00 1.886700000000000044e-01
9.806810284920082665e+00 1.886500000000000121e-01
9.823488533703960357e+00 1.884699999999999986e-01
9.840166782487838049e+00 1.882099999999999884e-01
9.856845031271715740e+00 1.885900000000000076e-01
9.873523280055593432e+00 1.885799999999999976e-01
9.890201528839471123e+00 1.884000000000000119e-01
9.906879777623348815e+00 1.884299999999999864e-01
9.923558026407226507e+00 1.884599999999999886e-01
9.940236275191104198e+00 1.886200000000000099e-01
9.956914523974981890e+00 1.888299999999999979e-01
9.973592772758859581e+00 1.890199999999999936e-01
9.990271021542737273e+00 1.886599999999999944e-01
1.000694927032661496e+01 1.887900000000000134e-01
1.002362751911049266e+01 1.891599999999999948e-01
1.004030576789437035e+01 1.891100000000000003e-01
1.005698401667824804e+01 1.889000000000000123e-01
1.007366226546212573e+01 1.890600000000000058e-01
1.009034051424600342e+01 1.892900000000000138e-01
1.010701876302988111e+01 1.892900000000000138e-01
1.012369701181375881e+01 1.891599999999999948e-01
1.014037526059763650e+01 1.891899999999999971e-01
1.015705350938151419e+01 1.892999999999999960e-01
1.017373175816539188e+01 1.891700000000000048e-01
1.019041000694926957e+01 1.892000000000000071e-01
1.020708825573314726e+01 1.890900000000000081e-01
1.022376650451702496e+01 1.889200000000000046e-01
1.024044475330090265e+01 1.890300000000000036e-01
1.025712300208478034e+01 1.891400000000000026e-01
1.027380125086865803e+01 1.894200000000000050e-01
1.029047949965253572e+01 1.896700000000000053e-01
1.030715774843641341e+01 1.900300000000000045e-01
1.032383599722029111e+01 1.902600000000000124e-01
1.034051424600416880e+01 1.899700000000000000e-01
1.035719249478804649e+01 1.894800000000000095e-01
1.037387074357192418e+01 1.893600000000000005e-01
1.039054899235580187e+01 1.891799999999999871e-01
1.040722724113967956e+01 1.893400000000000083e-01
1.042390548992355725e+01 1.891700000000000048e-01
1.044058373870743495e+01 1.892099999999999893e-01
1.045726198749131264e+01 1.891200000000000103e-01
1.047394023627519033e+01 1.888499999999999901e-01
1.049061848505906802e+01 1.887800000000000034e-01
1.050729673384294571e+01 1.891500000000000126e-01
1.052397498262682340e+01 1.892600000000000116e-01
1.054065323141070110e+01 1.892900000000000138e-01
1.055733148019457879e+01 1.892800000000000038e-01
1.057400972897845648e+01 1.893199999999999883e-01
1.059068797776233417e+01 1.892900000000000138e-01
1.060736622654621186e+01 1.893799999999999928e-01
1.062404447533008955e+01 1.893100000000000060e-01
1.064072272411396725e+01 1.887699999999999934e-01
1.065740097289784494e+01 1.884699999999999986e-01
1.067407922168172263e+01 1.883199999999999874e-01
1.069075747046560032e+01 1.881400000000000017e-01
1.070743571924947801e+01 1.879399999999999959e-01
1.072411396803335570e+01 1.877099999999999880e-01
1.074079221681723340e+01 1.875499999999999945e-01
1.075747046560111109e+01 1.877099999999999880e-01
1.077414871438498878e+01 1.871099999999999985e-01
1.079082696316886647e+01 1.867800000000000016e-01
1.080750521195274416e+01 1.863799999999999901e-01
1.082418346073662185e+01 1.857499999999999984e-01
1.084086170952049955e+01 1.852000000000000035e-01
1.085753995830437724e+01 1.845700000000000118e-01
1.087421820708825493e+01 1.845799999999999941e-01
1.089089645587213262e+01 1.844999999999999973e-01
1.090757470465601031e+01 1.844500000000000028e-01
1.092425295343988800e+01 1.844099999999999906e-01
1.094093120222376569e+01 1.841399999999999981e-01
1.095760945100764339e+01 1.840799999999999936e-01
1.097428769979152108e+01 1.836800000000000099e-01
1.099096594857539877e+01 1.837799999999999989e-01
1.100764419735927646e+01 1.839600000000000124e-01
1.102432244614315415e+01 1.836800000000000099e-01
1.104100069492703184e+01 1.833599999999999952e-01
1.105767894371090954e+01 1.830700000000000105e-01
1.107435719249478723e+01 1.830199999999999882e-01
1.109103544127866492e+01 1.828400000000000025e-01
1.110771369006254261e+01 1.826099999999999945e-01
1.112439193884642030e+01 1.824199999999999988e-01
1.114107018763029799e+01 1.822499999999999953e-01
1.115774843641417569e+01 1.819900000000000129e-01
1.117442668519805338e+01 1.816300000000000137e-01
1.119110493398193107e+01 1.809900000000000120e-01
1.120778318276580876e+01 1.806599999999999873e-01
1.122446143154968645e+01 1.802100000000000091e-01
1.124113968033356414e+01 1.800900000000000001e-01
1.125781792911744184e+01 1.799000000000000044e-01
1.127449617790131953e+01 1.796399999999999941e-01
1.129117442668519722e+01 1.793700000000000017e-01
1.130785267546907491e+01 1.790700000000000069e-01
1.132453092425295260e+01 1.786600000000000132e-01
1.134120917303683029e+01 1.782299999999999995e-01
1.135788742182070798e+01 1.779100000000000126e-01
1.137456567060458568e+01 1.773299999999999876e-01
1.139124391938846337e+01 1.772100000000000064e-01
1.140792216817234106e+01 1.767600000000000005e-01
1.142460041695621875e+01 1.763200000000000045e-01
1.144127866574009644e+01 1.761500000000000010e-01
1.145795691452397413e+01 1.759000000000000008e-01
1.147463516330785183e+01 1.756999999999999951e-01
1.149131341209172952e+01 1.755299999999999916e-01
1.150799166087560721e+01 1.752499999999999891e-01
1.152466990965948490e+01 1.747900000000000009e-01
1.154134815844336259e+01 1.743999999999999995e-01
1.155802640722724028e+01 1.742299999999999960e-01
1.157470465601111798e+01 1.736999999999999933e-01
1.159138290479499567e+01 1.734600000000000031e-01
1.160806115357887336e+01 1.730399999999999994e-01
1.162473940236275105e+01 1.725099999999999967e-01
1.164141765114662874e+01 1.721999999999999920e-01
1.165809589993050643e+01 1.721900000000000097e-01
1.167477414871438413e+01 1.719499999999999917e-01
1.169145239749826182e+01 1.717299999999999938e-01
1.170813064628213951e+01 1.714799999999999935e-01
1.172480889506601720e+01 1.711399999999999866e-01
1.174148714384989489e+01 1.711300000000000043e-01
1.175816539263377258e+01 1.708399999999999919e-01
1.177484364141765028e+01 1.706900000000000084e-01
1.179152189020152797e+01 1.707599999999999951e-01
1.180820013898540566e+01 1.703199999999999992e-01
1.182487838776928335e+01 1.699900000000000022e-01
1.184155663655316104e+01 1.697099999999999997e-01
1.185823488533703873e+01 1.693800000000000028e-01
1.187491313412091642e+01 1.694599999999999995e-01
1.189159138290479412e+01 1.696400000000000130e-01
1.190826963168867181e+01 1.696600000000000052e-01
1.192494788047254950e+01 1.698999999999999955e-01
1.194162612925642719e+01 1.694199999999999873e-01
1.195830437804030488e+01 1.694299999999999973e-01
1.197498262682418257e+01 1.695099999999999940e-01
1.199166087560806027e+01 1.696100000000000108e-01
1.200833912439193796e+01 1.696999999999999897e-01
1.202501737317581565e+01 1.696900000000000075e-01
1.204169562195969334e+01 1.696999999999999897e-01
1.205837387074357103e+01 1.697200000000000097e-01
1.207505211952744872e+01 1.696400000000000130e-01
1.209173036831132642e+01 1.699100000000000055e-01
1.210840861709520411e+01 1.698999999999999955e-01
1.212508686587908180e+01 1.695500000000000063e-01
1.214176511466295949e+01 1.696499999999999952e-01
1.215844336344683718e+01 1.700599999999999890e-01
1.217512161223071487e+01 1.702200000000000102e-01
1.219179986101459257e+01 1.703099999999999892e-01
1.220847810979847026e+01 1.707400000000000029e-01
1.222515635858234795e+01 1.714199999999999890e-01
1.224183460736622564e+01 1.718399999999999928e-01
1.225851285615010333e+01 1.720299999999999885e-01
1.227519110493398102e+01 1.721699999999999897e-01
1.229186935371785871e+01 1.727400000000000047e-01
1.230854760250173641e+01 1.734799999999999953e-01
1.232522585128561410e+01 1.740099999999999980e-01
1.234190410006949179e+01 1.746099999999999874e-01
1.235858234885336948e+01 1.752499999999999891e-01
1.237526059763724717e+01 1.758599999999999886e-01
1.239193884642112486e+01 1.764199999999999935e-01
1.240861709520500256e+01 1.770799999999999874e-01
1.242529534398888025e+01 1.774199999999999944e-01
1.244197359277275794e+01 1.781399999999999928e-01
1.245865184155663563e+01 1.787600000000000022e-01
1.247533009034051332e+01 1.796300000000000119e-01
1.249200833912439101e+01 1.802900000000000058e-01
1.250868658790826871e+01 1.810499999999999887e-01
1.252536483669214640e+01 1.819399999999999906e-01
1.254204308547602409e+01 1.823099999999999998e-01
1.255872133425990178e+01 1.829000000000000070e-01
1.257539958304377947e+01 1.839500000000000024e-01
1.259207783182765716e+01 1.847300000000000053e-01
1.260875608061153486e+01 1.856599999999999917e-01
1.262543432939541255e+01 1.863900000000000001e-01
1.264211257817929024e+01 1.878299999999999970e-01
1.265879082696316793e+01 1.888900000000000023e-01
1.267546907574704562e+01 1.902399999999999924e-01
1.269214732453092331e+01 1.919899999999999940e-01
1.270882557331480101e+01 1.930800000000000016e-01
1.272550382209867870e+01 1.932099999999999929e-01
1.274218207088255639e+01 1.940199999999999980e-01
1.275886031966643408e+01 1.946299999999999975e-01
1.277553856845031177e+01 1.944500000000000117e-01
1.279221681723418946e+01 1.946100000000000052e-01
1.280889506601806715e+01 1.946900000000000019e-01
1.282557331480194485e+01 1.950099999999999889e-01
1.284225156358582254e+01 1.955300000000000094e-01
1.285892981236970023e+01 1.961700000000000110e-01
1.287560806115357792e+01 1.967099999999999960e-01
1.289228630993745561e+01 1.971799999999999942e-01
1.290896455872133330e+01 1.973199999999999954e-01
1.292564280750521100e+01 1.983300000000000063e-01
1.294232105628908869e+01 1.986499999999999932e-01
1.295899930507296638e+01 1.993699999999999917e-01
1.297567755385684407e+01 2.001699999999999868e-01
1.299235580264072176e+01 2.011799999999999977e-01
1.300903405142459945e+01 2.020599999999999896e-01
1.302571230020847715e+01 2.028500000000000025e-01
1.304239054899235484e+01 2.034900000000000042e-01
1.305906879777623253e+01 2.039499999999999924e-01
1.307574704656011022e+01 2.046699999999999908e-01
1.309242529534398791e+01 2.051099999999999868e-01
1.310910354412786560e+01 2.057400000000000062e-01
1.312578179291174330e+01 2.062100000000000044e-01
1.314246004169562099e+01 2.068300000000000138e-01
1.315913829047949868e+01 2.080799999999999872e-01
1.317581653926337637e+01 2.091300000000000103e-01
1.319249478804725406e+01 2.102999999999999869e-01
1.320917303683113175e+01 2.111699999999999966e-01
1.322585128561500944e+01 2.123099999999999987e-01
1.324252953439888714e+01 2.130599999999999994e-01
1.325920778318276483e+01 2.135100000000000053e-01
1.327588603196664252e+01 2.148400000000000032e-01
1.329256428075052021e+01 2.156299999999999883e-01
1.330924252953439790e+01 2.166500000000000092e-01
1.332592077831827559e+01 2.173200000000000132e-01
1.334259902710215329e+01 2.183299999999999963e-01
1.335927727588603098e+01 2.189399999999999957e-01
1.337595552466990867e+01 2.194800000000000084e-01
1.339263377345378636e+01 2.206599999999999950e-01
1.340931202223766405e+01 2.216700000000000059e-01
1.342599027102154174e+01 2.222300000000000109e-01
1.344266851980541944e+01 2.232000000000000095e-01
1.345934676858929713e+01 2.244599999999999929e-01
1.347602501737317482e+01 2.249500000000000111e-01
1.349270326615705251e+01 2.256100000000000050e-01
1.350938151494093020e+01 2.268699999999999883e-01
1.352605976372480789e+01 2.279400000000000037e-01
1.354273801250868559e+01 2.286499999999999921e-01
1.355941626129256328e+01 2.296600000000000030e-01
1.357609451007644097e+01 2.305000000000000104e-01
1.359277275886031866e+01 2.310999999999999999e-01
1.360945100764419635e+01 2.321000000000000008e-01
1.362612925642807404e+01 2.328099999999999892e-01
1.364280750521195174e+01 2.342599999999999960e-01
1.365948575399582943e+01 2.358800000000000063e-01
1.367616400277970712e+01 2.368200000000000027e-01
1.369284225156358481e+01 2.376000000000000056e-01
1.370952050034746250e+01 2.386800000000000033e-01
1.372619874913134019e+01 2.396399999999999919e-01
1.374287699791521788e+01 2.405599999999999961e-01
1.375955524669909558e+01 2.414399999999999880e-01
1.377623349548297327e+01 2.426899999999999891e-01
1.379291174426685096e+01 2.437400000000000122e-01
1.380958999305072865e+01 2.448700000000000043e-01
1.382626824183460634e+01 2.459899999999999864e-01
1.384294649061848403e+01 2.469200000000000006e-01
1.385962473940236173e+01 2.480400000000000105e-01
1.387630298818623942e+01 2.492699999999999916e-01
1.389298123697011711e+01 2.505499999999999949e-01
1.390965948575399480e+01 2.516700000000000048e-01
1.392633773453787249e+01 2.525299999999999767e-01
1.394301598332175018e+01 2.534699999999999731e-01
1.395969423210562788e+01 2.544799999999999840e-01
1.397637248088950557e+01 2.557800000000000074e-01
1.399305072967338326e+01 2.567800000000000082e-01
1.400972897845726095e+01 2.576100000000000056e-01
1.402640722724113864e+01 2.588900000000000090e-01
1.404308547602501633e+01 2.602099999999999969e-01
1.405976372480889403e+01 2.614600000000000257e-01
1.407644197359277172e+01 2.621600000000000041e-01
1.409312022237664941e+01 2.631299999999999750e-01
1.410979847116052710e+01 2.641499999999999959e-01
1.412647671994440479e+01 2.650199999999999778e-01
1.414315496872828248e+01 2.659500000000000197e-01
1.415983321751216018e+01 2.667100000000000026e-01
1.417651146629603787e+01 2.672800000000000176e-01
1.419318971507991556e+01 2.677800000000000180e-01
1.420986796386379325e+01 2.688800000000000079e-01
1.422654621264767094e+01 2.697100000000000053e-01
1.424322446143154863e+01 2.709900000000000087e-01
1.425990271021542632e+01 2.720500000000000140e-01
1.427658095899930402e+01 2.729900000000000104e-01
1.429325920778318171e+01 2.734699999999999909e-01
1.430993745656705940e+01 2.744099999999999873e-01
1.432661570535093709e+01 2.756799999999999806e-01
1.434329395413481478e+01 2.767800000000000260e-01
1.435997220291869247e+01 2.782100000000000128e-01
1.437665045170257017e+01 2.795799999999999952e-01
1.439332870048644786e+01 2.807200000000000251e-01
1.441000694927032555e+01 2.817399999999999904e-01
1.442668519805420324e+01 2.824999999999999734e-01
1.444336344683808093e+01 2.829400000000000248e-01
1.446004169562195862e+01 2.835799999999999987e-01
1.447671994440583632e+01 2.842299999999999827e-01
1.449339819318971401e+01 2.846099999999999741e-01
1.451007644197359170e+01 2.854800000000000115e-01
1.452675469075746939e+01 2.864700000000000024e-01
1.454343293954134708e+01 2.869800000000000129e-01
1.456011118832522477e+01 2.872600000000000153e-01
1.457678943710910247e+01 2.879099999999999993e-01
1.459346768589298016e+01 2.888800000000000257e-01
1.461014593467685785e+01 2.896400000000000086e-01
1.462682418346073554e+01 2.901299999999999990e-01
1.464350243224461323e+01 2.906199999999999894e-01
1.466018068102849092e+01 2.913999999999999924e-01
1.467685892981236861e+01 2.922000000000000153e-01
1.469353717859624631e+01 2.926500000000000212e-01
1.471021542738012400e+01 2.929999999999999827e-01
1.472689367616400169e+01 2.938600000000000101e-01
1.474357192494787938e+01 2.949499999999999900e-01
1.476025017373175707e+01 2.956400000000000139e-01
1.477692842251563476e+01 2.962099999999999733e-01
1.479360667129951246e+01 2.970700000000000007e-01
1.481028492008339015e+01 2.978000000000000091e-01
1.482696316886726784e+01 2.987099999999999755e-01
1.484364141765114553e+01 2.996500000000000274e-01
1.486031966643502322e+01 3.003600000000000159e-01
1.487699791521890091e+01 3.008399999999999963e-01
1.489367616400277861e+01 3.010200000000000098e-01
1.491035441278665630e+01 3.013000000000000123e-01
1.492703266157053399e+01 3.017000000000000237e-01
1.494371091035441168e+01 3.023199999999999776e-01
1.496038915913828937e+01 3.029899999999999816e-01
1.497706740792216706e+01 3.033500000000000085e-01
1.499374565670604476e+01 3.039100000000000135e-01
1.501042390548992245e+01 3.043399999999999994e-01
1.502710215427380014e+01 3.049100000000000144e-01
1.504378040305767783e+01 3.057099999999999818e-01
1.506045865184155552e+01 3.058500000000000107e-01
1.507713690062543321e+01 3.059999999999999942e-01
1.509381514940931091e+01 3.057000000000000273e-01
1.511049339819318860e+01 3.059299999999999797e-01
1.512717164697706629e+01 3.064500000000000002e-01
1.514384989576094398e+01 3.071400000000000241e-01
1.516052814454482167e+01 3.076400000000000245e-01
1.517720639332869936e+01 3.086599999999999899e-01
1.519388464211257705e+01 3.091800000000000104e-01
1.521056289089645475e+01 3.102500000000000258e-01
1.522724113968033244e+01 3.106300000000000172e-01
1.524391938846421013e+01 3.108699999999999797e-01
1.526059763724808782e+01 3.111800000000000122e-01
1.527727588603196551e+01 3.110200000000000187e-01
1.529395413481584320e+01 3.111400000000000277e-01
1.531063238359972090e+01 3.119799999999999796e-01
1.532731063238359859e+01 3.128099999999999770e-01
1.534398888116747628e+01 3.132900000000000129e-01
1.536066712995135397e+01 3.139899999999999913e-01
1.537734537873523166e+01 3.146599999999999953e-01
1.539402362751910935e+01 3.151700000000000057e-01
1.541070187630298705e+01 3.153699999999999837e-01
1.542738012508686474e+01 3.154199999999999782e-01
1.544405837387074243e+01 3.160499999999999976e-01
1.546073662265462012e+01 3.160800000000000276e-01
1.547741487143849781e+01 3.164600000000000191e-01
1.549409312022237550e+01 3.169100000000000250e-01
1.551077136900625320e+01 3.179400000000000004e-01
1.552744961779013089e+01 3.180700000000000194e-01
1.554412786657400858e+01 3.182200000000000029e-01
1.556080611535788627e+01 3.186200000000000143e-01
1.557748436414176396e+01 3.187900000000000178e-01
1.559416261292564165e+01 3.192599999999999882e-01
1.561084086170951934e+01 3.193799999999999972e-01
1.562751911049339704e+01 3.199400000000000022e-01
1.564419735927727473e+01 3.203400000000000136e-01
1.566087560806115242e+01 3.209600000000000231e-01
1.567755385684503011e+01 3.215100000000000180e-01
1.569423210562890780e+01 3.220000000000000084e-01
1.571091035441278549e+01 3.222499999999999809e-01
1.572758860319666319e+01 3.223799999999999999e-01
1.574426685198054088e+01 3.227499999999999813e-01
1.576094510076441857e+01 3.227300000000000169e-01
1.577762334954829626e+01 3.224500000000000144e-01
1.579430159833217395e+01 3.228599999999999803e-01
1.581097984711605164e+01 3.233599999999999808e-01
1.582765809589992934e+01 3.239799999999999902e-01
1.584433634468380703e+01 3.243099999999999872e-01
1.586101459346768472e+01 3.243900000000000117e-01
1.587769284225156241e+01 3.249900000000000011e-01
1.589437109103544010e+01 3.250299999999999856e-01
1.591104933981931779e+01 3.249799999999999911e-01
1.592772758860319549e+01 3.251999999999999891e-01
1.594440583738707318e+01 3.252800000000000136e-01
1.596108408617095087e+01 3.252800000000000136e-01
1.597776233495482856e+01 3.259799999999999920e-01
1.599444058373870625e+01 3.265100000000000224e-01
1.601111883252258394e+01 3.266000000000000014e-01
1.602779708130645986e+01 3.270299999999999874e-01
1.604447533009033933e+01 3.272300000000000209e-01
1.606115357887421879e+01 3.281999999999999917e-01
1.607783182765809471e+01 3.280699999999999728e-01
1.609451007644197063e+01 3.277200000000000113e-01
1.611118832522585009e+01 3.273599999999999843e-01
1.612786657400972956e+01 3.276000000000000023e-01
1.614454482279360548e+01 3.274599999999999733e-01
1.616122307157748139e+01 3.279699999999999838e-01
1.617790132036136086e+01 3.284199999999999897e-01
1.619457956914524033e+01 3.290799999999999836e-01
1.621125781792911624e+01 3.293400000000000216e-01
1.622793606671299216e+01 3.297399999999999776e-01
1.624461431549687163e+01 3.297700000000000076e-01
1.626129256428075109e+01 3.293900000000000161e-01
1.627797081306462701e+01 3.292100000000000026e-01
1.629464906184850292e+01 3.294799999999999951e-01
1.631132731063238239e+01 3.297999999999999821e-01
1.632800555941626186e+01 3.301000000000000045e-01
1.634468380820013778e+01 3.303200000000000025e-01
1.636136205698401369e+01 3.307999999999999829e-01
1.637804030576789316e+01 3.311000000000000054e-01
1.639471855455177263e+01 3.318999999999999728e-01
1.641139680333564854e+01 3.322200000000000153e-01
1.642807505211952446e+01 3.326299999999999812e-01
1.644475330090340393e+01 3.331899999999999862e-01
1.646143154968728339e+01 3.333200000000000052e-01
1.647810979847115931e+01 3.336999999999999966e-01
1.649478804725503522e+01 3.342399999999999816e-01
1.651146629603891469e+01 3.349500000000000255e-01
1.652814454482279416e+01 3.351700000000000235e-01
1.654482279360667007e+01 3.355000000000000204e-01
1.656150104239054599e+01 3.348700000000000010e-01
1.657817929117442546e+01 3.350199999999999845e-01
1.659485753995830493e+01 3.353499999999999814e-01
1.661153578874218084e+01 3.360000000000000209e-01
1.662821403752605676e+01 3.358800000000000119e-01
1.664489228630993622e+01 3.359800000000000009e-01
1.666157053509381569e+01 3.360799999999999899e-01
1.667824878387769161e+01 3.365299999999999958e-01
1.669492703266156752e+01 3.369900000000000118e-01
1.671160528144544699e+01 3.373900000000000232e-01
1.672828353022932646e+01 3.374400000000000177e-01
1.674496177901320237e+01 3.378599999999999937e-01
1.676164002779707829e+01 3.382299999999999751e-01
1.677831827658095776e+01 3.384499999999999731e-01
1.679499652536483723e+01 3.385600000000000276e-01
1.681167477414871314e+01 3.385900000000000021e-01
1.682835302293258906e+01 3.382700000000000151e-01
1.684503127171646852e+01 3.386799999999999811e-01
1.686170952050034799e+01 3.386000000000000121e-01
1.687838776928422391e+01 3.387999999999999901e-01
1.689506601806809982e+01 3.387800000000000256e-01
1.691174426685197929e+01 3.392100000000000115e-01
1.692842251563585876e+01 3.395799999999999930e-01
1.694510076441973467e+01 3.400799999999999934e-01
1.696177901320361059e+01 3.403200000000000114e-01
1.697845726198749006e+01 3.409200000000000008e-01
1.699513551077136952e+01 3.412000000000000033e-01
1.701181375955524544e+01 3.418399999999999772e-01
1.702849200833912136e+01 3.420799999999999952e-01
1.704517025712300082e+01 3.413399999999999768e-01
1.706184850590688029e+01 3.418100000000000027e-01
1.707852675469075621e+01 3.419499999999999762e-01
1.709520500347463212e+01 3.415900000000000047e-01
1.711188325225851159e+01 3.418800000000000172e-01
1.712856150104239106e+01 3.422100000000000142e-01
1.714523974982626697e+01 3.420500000000000207e-01
1.716191799861014289e+01 3.425599999999999756e-01
1.717859624739402236e+01 3.436400000000000010e-01
1.719527449617790182e+01 3.439200000000000035e-01
1.721195274496177774e+01 3.441600000000000215e-01
1.722863099374565365e+01 3.442399999999999904e-01
1.724530924252953312e+01 3.442899999999999849e-01
1.726198749131341259e+01 3.442700000000000204e-01
1.727866574009728851e+01 3.449599999999999889e-01
1.729534398888116442e+01 3.452200000000000268e-01
1.731202223766504389e+01 3.459499999999999797e-01
1.732870048644892336e+01 3.457299999999999818e-01
1.734537873523279927e+01 3.458800000000000208e-01
1.736205698401667519e+01 3.462200000000000277e-01
1.737873523280055466e+01 3.462200000000000277e-01
1.739541348158443412e+01 3.462899999999999867e-01
1.741209173036831004e+01 3.465199999999999947e-01
1.742876997915218595e+01 3.466699999999999782e-01
1.744544822793606542e+01 3.469900000000000206e-01
1.746212647671994489e+01 3.472600000000000131e-01
1.747880472550382080e+01 3.474400000000000266e-01
1.749548297428769672e+01 3.480199999999999960e-01
1.751216122307157619e+01 3.481099999999999750e-01
1.752883947185545566e+01 3.483499999999999930e-01
1.754551772063933157e+01 3.488999999999999879e-01
1.756219596942320749e+01 3.490800000000000014e-01
1.757887421820708695e+01 3.488700000000000134e-01
1.759555246699096642e+01 3.492500000000000049e-01
1.761223071577484234e+01 3.493800000000000239e-01
1.762890896455871825e+01 3.497100000000000208e-01
1.764558721334259772e+01 3.497700000000000253e-01
1.766226546212647719e+01 3.500199999999999978e-01
1.767894371091035310e+01 3.504399999999999737e-01
1.769562195969422902e+01 3.503000000000000003e-01
1.771230020847810849e+01 3.501600000000000268e-01
1.772897845726198796e+01 3.506900000000000017e-01
1.774565670604586387e+01 3.508100000000000107e-01
1.776233495482973979e+01 3.514499999999999846e-01
1.777901320361361925e+01 3.513899999999999801e-01
1.779569145239749872e+01 3.514900000000000246e-01
1.781236970118137464e+01 3.522399999999999975e-01
1.782904794996525055e+01 3.528600000000000070e-01
1.784572619874913002e+01 3.528899999999999815e-01
1.786240444753300949e+01 3.527600000000000180e-01
1.787908269631688540e+01 3.527000000000000135e-01
1.789576094510076132e+01 3.529800000000000160e-01
1.791243919388464079e+01 3.531599999999999739e-01
1.792911744266852025e+01 3.531599999999999739e-01
1.794579569145239617e+01 3.539499999999999869e-01
1.796247394023627209e+01 3.545499999999999763e-01
1.797915218902015155e+01 3.547399999999999998e-01
1.799583043780403102e+01 3.555499999999999772e-01
1.801250868658790694e+01 3.559200000000000141e-01
1.802918693537178285e+01 3.561300000000000021e-01
1.804586518415566232e+01 3.561500000000000221e-01
1.806254343293954179e+01 3.563700000000000201e-01
1.807922168172341770e+01 3.566300000000000026e-01
1.809589993050729362e+01 3.566099999999999826e-01
1.811257817929117309e+01 3.569899999999999740e-01
1.812925642807505255e+01 3.575599999999999890e-01
1.814593467685892847e+01 3.579100000000000059e-01
1.816261292564280438e+01 3.580699999999999994e-01
1.817929117442668385e+01 3.585099999999999953e-01
1.819596942321056332e+01 3.588199999999999723e-01
1.821264767199443924e+01 3.584899999999999753e-01
1.822932592077831515e+01 3.587099999999999733e-01
1.824600416956219462e+01 3.591699999999999893e-01
1.826268241834607409e+01 3.595999999999999752e-01
1.827936066712995000e+01 3.599999999999999867e-01
1.829603891591382592e+01 3.604399999999999826e-01
1.831271716469770539e+01 3.610099999999999976e-01
1.832939541348158485e+01 3.615900000000000225e-01
1.834607366226546077e+01 3.619800000000000240e-01
1.836275191104933668e+01 3.629200000000000204e-01
1.837943015983321615e+01 3.633600000000000163e-01
1.839610840861709562e+01 3.636900000000000133e-01
1.841278665740097154e+01 3.638700000000000268e-01
1.842946490618484745e+01 3.643199999999999772e-01
1.844614315496872692e+01 3.647500000000000187e-01
1.846282140375260639e+01 3.656200000000000006e-01
1.847949965253648230e+01 3.660300000000000220e-01
1.849617790132035822e+01 3.666099999999999914e-01
1.851285615010423768e+01 3.669700000000000184e-01
1.852953439888811715e+01 3.674700000000000188e-01
1.854621264767199307e+01 3.676200000000000023e-01
1.856289089645586898e+01 3.682799999999999963e-01
1.857956914523974845e+01 3.689600000000000102e-01
1.859624739402362792e+01 3.694700000000000206e-01
1.861292564280750383e+01 3.695300000000000251e-01
1.862960389159137975e+01 3.697500000000000231e-01
1.864628214037525922e+01 3.704100000000000170e-01
1.866296038915913869e+01 3.710399999999999809e-01
1.867963863794301460e+01 3.715300000000000269e-01
1.869631688672689052e+01 3.721700000000000008e-01
1.871299513551076998e+01 3.729199999999999737e-01
1.872967338429464945e+01 3.738900000000000001e-01
1.874635163307852537e+01 3.745299999999999740e-01
1.876302988186240128e+01 3.743400000000000061e-01
1.877970813064628075e+01 3.746099999999999985e-01
1.879638637943016022e+01 3.745200000000000196e-01
1.881306462821403613e+01 3.749899999999999900e-01
1.882974287699791205e+01 3.754299999999999859e-01
1.884642112578179152e+01 3.757199999999999984e-01
1.886309937456567098e+01 3.765000000000000013e-01
1.887977762334954690e+01 3.770499999999999963e-01
1.889645587213342282e+01 3.773500000000000187e-01
1.891313412091730228e+01 3.778799999999999937e-01
1.892981236970118175e+01 3.780499999999999972e-01
1.894649061848505767e+01 3.783500000000000196e-01
1.896316886726893358e+01 3.786499999999999866e-01
1.897984711605281305e+01 3.783699999999999841e-01
1.899652536483669252e+01 3.786300000000000221e-01
1.901320361362056843e+01 3.786900000000000266e-01
1.902988186240444435e+01 3.795499999999999985e-01
1.904656011118832382e+01 3.805999999999999939e-01
1.906323835997220328e+01 3.815700000000000203e-01
1.907991660875607920e+01 3.817999999999999727e-01
1.909659485753995511e+01 3.822499999999999787e-01
1.911327310632383458e+01 3.824799999999999867e-01
1.912995135510771405e+01 3.829199999999999826e-01
1.914662960389158997e+01 3.830799999999999761e-01
1.916330785267546588e+01 3.827499999999999791e-01
1.917998610145934535e+01 3.829000000000000181e-01
1.919666435024322482e+01 3.828799999999999981e-01
1.921334259902710073e+01 3.837900000000000200e-01
1.923002084781097665e+01 3.844899999999999984e-01
1.924669909659485612e+01 3.849199999999999844e-01
1.926337734537873558e+01 3.855700000000000238e-01
1.928005559416261150e+01 3.859500000000000153e-01
1.929673384294648741e+01 3.866899999999999782e-01
1.931341209173036688e+01 3.870899999999999896e-01
1.933009034051424635e+01 3.870100000000000207e-01
1.934676858929812227e+01 3.875600000000000156e-01
1.936344683808199818e+01 3.882099999999999995e-01
1.938012508686587765e+01 3.887800000000000145e-01
1.939680333564975712e+01 3.890399999999999969e-01
1.941348158443363303e+01 3.896200000000000219e-01
1.943015983321750895e+01 3.896399999999999864e-01
1.944683808200138841e+01 3.898900000000000143e-01
1.946351633078526788e+01 3.900699999999999723e-01
1.948019457956914380e+01 3.902399999999999758e-01
1.949687282835301971e+01 3.904299999999999993e-01
1.951355107713689918e+01 3.905000000000000138e-01
1.953022932592077865e+01 3.907999999999999807e-01
1.954690757470465456e+01 3.907800000000000162e-01
1.956358582348853048e+01 3.906000000000000028e-01
1.958026407227240995e+01 3.905399999999999983e-01
1.959694232105628942e+01 3.902999999999999803e-01
1.961362056984016533e+01 3.906899999999999817e-01
1.963029881862404125e+01 3.911000000000000032e-01
1.964697706740792071e+01 3.915500000000000091e-01
1.966365531619180018e+01 3.920100000000000251e-01
1.968033356497567610e+01 3.923400000000000221e-01
1.969701181375955201e+01 3.929400000000000115e-01
1.971369006254343148e+01 3.935500000000000109e-01
1.973036831132731095e+01 3.937300000000000244e-01
1.974704656011118686e+01 3.938900000000000179e-01
1.976372480889506278e+01 3.940400000000000014e-01
1.978040305767894225e+01 3.942599999999999993e-01
1.979708130646282171e+01 3.940299999999999914e-01
1.981375955524669763e+01 3.942899999999999738e-01
1.983043780403057355e+01 3.943400000000000238e-01
1.984711605281445301e+01 3.943699999999999983e-01
1.986379430159833248e+01 3.947899999999999743e-01
1.988047255038220840e+01 3.943599999999999883e-01
1.989715079916608431e+01 3.944900000000000073e-01
1.991382904794996378e+01 3.945400000000000018e-01
1.993050729673384325e+01 3.948300000000000143e-01
1.994718554551771916e+01 3.952999999999999847e-01
1.996386379430159508e+01 3.955000000000000182e-01
1.998054204308547455e+01 3.952899999999999747e-01
1.999722029186935401e+01 3.954400000000000137e-01
2.001389854065322993e+01 3.954300000000000037e-01
2.003057678943710584e+01 3.955400000000000027e-01
2.004725503822098531e+01 3.956299999999999817e-01
2.006393328700486478e+01 3.956200000000000272e-01
2.008061153578874070e+01 3.954900000000000082e-01
2.009728978457261661e+01 3.957800000000000207e-01
2.011396803335649608e+01 3.955299999999999927e-01
2.013064628214037555e+01 3.959799999999999986e-01
2.014732453092425146e+01 3.961200000000000276e-01
2.016400277970812738e+01 3.961500000000000021e-01
2.018068102849200685e+01 3.963999999999999746e-01
2.019735927727588631e+01 3.967399999999999816e-01
2.021403752605976223e+01 3.969099999999999850e-01
2.023071577484363814e+01 3.969699999999999895e-01
2.024739402362751761e+01 3.963599999999999901e-01
2.026407227241139708e+01 3.958800000000000097e-01
2.028075052119527300e+01 3.958900000000000197e-01
2.029742876997914891e+01 3.958300000000000152e-01
2.031410701876302838e+01 3.954799999999999982e-01
2.033078526754690785e+01 3.954199999999999937e-01
2.034746351633078376e+01 3.954400000000000137e-01
2.036414176511465968e+01 3.953800000000000092e-01
2.038082001389853914e+01 3.957700000000000107e-01
2.039749826268241861e+01 3.961299999999999821e-01
2.041417651146629453e+01 3.966600000000000126e-01
2.043085476025017044e+01 3.968300000000000161e-01
2.044753300903404991e+01 3.969300000000000050e-01
2.046421125781792938e+01 3.971299999999999830e-01
2.048088950660180529e+01 3.973300000000000165e-01
2.049756775538568121e+01 3.973700000000000010e-01
2.051424600416956068e+01 3.973599999999999910e-01
2.053092425295344015e+01 3.969300000000000050e-01
2.054760250173731606e+01 3.970299999999999940e-01
2.056428075052119198e+01 3.970099999999999740e-01
2.058095899930507144e+01 3.961899999999999866e-01
2.059763724808895091e+01 3.961200000000000276e-01
2.061431549687282683e+01 3.959900000000000087e-01
2.063099374565670274e+01 3.960099999999999731e-01
2.064767199444058221e+01 3.961700000000000221e-01
2.066435024322446168e+01 3.962499999999999911e-01
2.068102849200833759e+01 3.963099999999999956e-01
2.069770674079221351e+01 3.964199999999999946e-01
2.071438498957609298e+01 3.963599999999999901e-01
2.073106323835997244e+01 3.957800000000000207e-01
2.074774148714384836e+01 3.954799999999999982e-01
2.076441973592772428e+01 3.953499999999999792e-01
2.078109798471160374e+01 3.948900000000000188e-01
2.079777623349548321e+01 3.944699999999999873e-01
2.081445448227935913e+01 3.940699999999999759e-01
2.083113273106323504e+01 3.937499999999999889e-01
2.084781097984711451e+01 3.936000000000000054e-01
2.086448922863099398e+01 3.934199999999999919e-01
2.088116747741486989e+01 3.934199999999999919e-01
2.089784572619874581e+01 3.935199999999999809e-01
2.091452397498262528e+01 3.934799999999999964e-01
2.093120222376650474e+01 3.932300000000000240e-01
2.094788047255038066e+01 3.934500000000000219e-01
2.096455872133425657e+01 3.934699999999999864e-01
2.098123697011813604e+01 3.938999999999999724e-01
2.099791521890201551e+01 3.942899999999999738e-01
2.101459346768589143e+01 3.943300000000000138e-01
2.103127171646976734e+01 3.941899999999999848e-01
2.104794996525364681e+01 3.943699999999999983e-01
2.106462821403752628e+01 3.942999999999999838e-01
2.108130646282140219e+01 3.940899999999999959e-01
2.109798471160527811e+01 3.939099999999999824e-01
2.111466296038915758e+01 3.935000000000000164e-01
2.113134120917303704e+01 3.935199999999999809e-01
2.114801945795691296e+01 3.930699999999999750e-01
2.116469770674078887e+01 3.930799999999999850e-01
2.118137595552466834e+01 3.935100000000000264e-01
2.119805420430854781e+01 3.936399999999999899e-01
2.121473245309242373e+01 3.937499999999999889e-01
2.123141070187629964e+01 3.936200000000000254e-01
2.124808895066017911e+01 3.938499999999999779e-01
2.126476719944405858e+01 3.936200000000000254e-01
2.128144544822793449e+01 3.938300000000000134e-01
2.129812369701181041e+01 3.939500000000000224e-01
2.131480194579568987e+01 3.942399999999999793e-01
2.133148019457956934e+01 3.941399999999999904e-01
2.134815844336344526e+01 3.941500000000000004e-01
2.136483669214732117e+01 3.939699999999999869e-01
2.138151494093120064e+01 3.939199999999999924e-01
2.139819318971508011e+01 3.934099999999999819e-01
2.141487143849895602e+01 3.932899999999999729e-01
2.143154968728283194e+01 3.932200000000000140e-01
2.144822793606671141e+01 3.933599999999999874e-01
2.146490618485059088e+01 3.934799999999999964e-01
2.148158443363446679e+01 3.931799999999999740e-01
2.149826268241834271e+01 3.931799999999999740e-01
2.151494093120222217e+01 3.932200000000000140e-01
2.153161917998610164e+01 3.931100000000000150e-01
2.154829742876997756e+01 3.934000000000000274e-01
2.156497567755385347e+01 3.933400000000000230e-01
2.158165392633773294e+01 3.931499999999999995e-01
2.159833217512161241e+01 3.928099999999999925e-01
2.161501042390548832e+01 3.922200000000000131e-01
2.163168867268936424e+01 3.918599999999999861e-01
2.164836692147324371e+01 3.915299999999999891e-01
2.166504517025712317e+01 3.916899999999999826e-01
2.168172341904099909e+01 3.916600000000000081e-01
2.169840166782487501e+01 3.917800000000000171e-01
2.171507991660875447e+01 3.914699999999999847e-01
2.173175816539263394e+01 3.913499999999999757e-01
2.174843641417650986e+01 3.915799999999999836e-01
2.176511466296038577e+01 3.917100000000000026e-01
2.178179291174426524e+01 3.914599999999999747e-01
2.179847116052814471e+01 3.914000000000000257e-01
2.181514940931202062e+01 3.914500000000000202e-01
2.183182765809589654e+01 3.908200000000000007e-01
2.184850590687977601e+01 3.908300000000000107e-01
2.186518415566365547e+01 3.907900000000000262e-01
2.188186240444753139e+01 3.908099999999999907e-01
2.189854065323140730e+01 3.909000000000000252e-01
2.191521890201528677e+01 3.908499999999999752e-01
2.193189715079916624e+01 3.907499999999999862e-01
2.194857539958304216e+01 3.905500000000000083e-01
2.196525364836691807e+01 3.906499999999999972e-01
2.198193189715079754e+01 3.907499999999999862e-01
2.199861014593467701e+01 3.909699999999999842e-01
2.201528839471855292e+01 3.910399999999999987e-01
2.203196664350242884e+01 3.911100000000000132e-01
2.204864489228630831e+01 3.906399999999999872e-01
2.206532314107018777e+01 3.904000000000000248e-01
2.208200138985406369e+01 3.897499999999999853e-01
2.209867963863793960e+01 3.892900000000000249e-01
2.211535788742181907e+01 3.887300000000000200e-01
2.213203613620569854e+01 3.886800000000000255e-01
2.214871438498957446e+01 3.884000000000000230e-01
2.216539263377345037e+01 3.881700000000000150e-01
2.218207088255732984e+01 3.880199999999999760e-01
2.219874913134120931e+01 3.881000000000000005e-01
2.221542738012508522e+01 3.883699999999999930e-01
2.223210562890896114e+01 3.884000000000000230e-01
2.224878387769284060e+01 3.884400000000000075e-01
2.226546212647672007e+01 3.884000000000000230e-01
2.228214037526059599e+01 3.881999999999999895e-01
2.229881862404447190e+01 3.877200000000000091e-01
2.231549687282835137e+01 3.875799999999999801e-01
2.233217512161223084e+01 3.870199999999999751e-01
2.234885337039610675e+01 3.868500000000000272e-01
2.236553161917998267e+01 3.869299999999999962e-01
2.238220986796386214e+01 3.868699999999999917e-01
2.239888811674774161e+01 3.869600000000000262e-01
2.241556636553161752e+01 3.870000000000000107e-01
2.243224461431549344e+01 3.870799999999999796e-01
2.244892286309937290e+01 3.869000000000000217e-01
2.246560111188325237e+01 3.867800000000000127e-01
2.248227936066712829e+01 3.864400000000000057e-01
2.249895760945100420e+01 3.859500000000000153e-01
2.251563585823488367e+01 3.852599999999999913e-01
2.253231410701876314e+01 3.848799999999999999e-01
2.254899235580263905e+01 3.844799999999999884e-01
2.256567060458651497e+01 3.843199999999999950e-01
2.258234885337039444e+01 3.842999999999999750e-01
2.259902710215427390e+01 3.842099999999999960e-01
2.261570535093814982e+01 3.840700000000000225e-01
2.263238359972202574e+01 3.835799999999999765e-01
2.264906184850590520e+01 3.834500000000000131e-01
2.266574009728978467e+01 3.831600000000000006e-01
2.268241834607366059e+01 3.828699999999999881e-01
2.269909659485753650e+01 3.824899999999999967e-01
2.271577484364141597e+01 3.821700000000000097e-01
2.273245309242529544e+01 3.818900000000000072e-01
2.274913134120917135e+01 3.808400000000000118e-01
2.276580958999304727e+01 3.801800000000000179e-01
2.278248783877692674e+01 3.802400000000000224e-01
2.279916608756080620e+01 3.801399999999999779e-01
2.281584433634468212e+01 3.803500000000000214e-01
2.283252258512855803e+01 3.799799999999999844e-01
2.284920083391243750e+01 3.799000000000000155e-01
2.286587908269631697e+01 3.794100000000000250e-01
2.288255733148019289e+01 3.792499999999999760e-01
2.289923558026406880e+01 3.791499999999999870e-01
2.291591382904794827e+01 3.784399999999999986e-01
2.293259207783182774e+01 3.779299999999999882e-01
2.294927032661570365e+01 3.775100000000000122e-01
2.296594857539957957e+01 3.772199999999999998e-01
2.298262682418345904e+01 3.766599999999999948e-01
2.299930507296733850e+01 3.761499999999999844e-01
2.301598332175121442e+01 3.757400000000000184e-01
2.303266157053509033e+01 3.751099999999999990e-01
2.304933981931896980e+01 3.747300000000000075e-01
2.306601806810284927e+01 3.741999999999999771e-01
2.308269631688672519e+01 3.733099999999999752e-01
2.309937456567060110e+01 3.728600000000000247e-01
2.311605281445448057e+01 3.726700000000000013e-01
2.313273106323836004e+01 3.718799999999999883e-01
2.314940931202223595e+01 3.711499999999999799e-01
2.316608756080611187e+01 3.703500000000000125e-01
2.318276580958999133e+01 3.695499999999999896e-01
2.319944405837387080e+01 3.694500000000000006e-01
2.321612230715774672e+01 3.689799999999999747e-01
2.323280055594162263e+01 3.691300000000000137e-01
2.324947880472550210e+01 3.684700000000000197e-01
2.326615705350938157e+01 3.681599999999999873e-01
2.328283530229325748e+01 3.676300000000000123e-01
2.329951355107713340e+01 3.668100000000000249e-01
2.331619179986101287e+01 3.662799999999999945e-01
2.333287004864489234e+01 3.658500000000000085e-01
2.334954829742876825e+01 3.649800000000000266e-01
2.336622654621264417e+01 3.643100000000000227e-01
2.338290479499652363e+01 3.634000000000000008e-01
2.339958304378040310e+01 3.623500000000000054e-01
2.341626129256427902e+01 3.617900000000000005e-01
2.343293954134815493e+01 3.615599999999999925e-01
2.344961779013203440e+01 3.610900000000000221e-01
2.346629603891591387e+01 3.607199999999999851e-01
2.348297428769978978e+01 3.600099999999999967e-01
2.349965253648366570e+01 3.598100000000000187e-01
2.351633078526754517e+01 3.593600000000000128e-01
2.353300903405142463e+01 3.587199999999999833e-01
2.354968728283530055e+01 3.576900000000000079e-01
2.356636553161917647e+01 3.566400000000000126e-01
2.358304378040305593e+01 3.559399999999999786e-01
2.359972202918693540e+01 3.553100000000000147e-01
2.361640027797081132e+01 3.543700000000000183e-01
2.363307852675468723e+01 3.537199999999999789e-01
2.364975677553856670e+01 3.537299999999999889e-01
2.366643502432244617e+01 3.527199999999999780e-01
2.368311327310632208e+01 3.519300000000000206e-01
2.369979152189019800e+01 3.510300000000000087e-01
2.371646977067407747e+01 3.501299999999999968e-01
2.373314801945795693e+01 3.490400000000000169e-01
2.374982626824183285e+01 3.478299999999999725e-01
2.376650451702570876e+01 3.463899999999999757e-01
2.378318276580958823e+01 3.448800000000000199e-01
2.379986101459346770e+01 3.435599999999999765e-01
2.381653926337734362e+01 3.422100000000000142e-01
2.383321751216121953e+01 3.416399999999999992e-01
2.384989576094509900e+01 3.405500000000000194e-01
2.386657400972897847e+01 3.395199999999999885e-01
2.388325225851285438e+01 3.389400000000000190e-01
2.389993050729673030e+01 3.385400000000000076e-01
2.391660875608060977e+01 3.374500000000000277e-01
2.393328700486448923e+01 3.364699999999999913e-01
2.394996525364836515e+01 3.356100000000000194e-01
2.396664350243224106e+01 3.343099999999999961e-01
2.398332175121612053e+01 3.326000000000000068e-01
2.400000000000000000e+01 3.310000000000000164e-01


==> DataFigures/AggCons10.0.txt <==
0.000000000000000000e+00 3.788300000000000001e-01
1.667824878387769161e-02 3.791499999999999870e-01
3.335649756775538322e-02 3.785299999999999776e-01
5.003474635163307482e-02 3.777599999999999847e-01
6.671299513551076643e-02 3.772499999999999742e-01
8.339124391938845804e-02 3.766599999999999948e-01
1.000694927032661496e-01 3.756599999999999939e-01
1.167477414871438413e-01 3.746999999999999775e-01
1.334259902710215329e-01 3.743900000000000006e-01
1.501042390548992245e-01 3.739199999999999746e-01
1.667824878387769161e-01 3.730499999999999927e-01
1.834607366226546077e-01 3.725499999999999923e-01
2.001389854065322993e-01 3.719100000000000183e-01
2.168172341904099909e-01 3.716700000000000004e-01
2.334954829742876825e-01 3.708699999999999775e-01
2.501737317581653741e-01 3.702599999999999780e-01
2.668519805420430657e-01 3.696099999999999941e-01
2.835302293259207573e-01 3.687099999999999822e-01
3.002084781097984489e-01 3.679700000000000193e-01
3.168867268936761405e-01 3.671499999999999764e-01
3.335649756775538322e-01 3.671300000000000119e-01
3.502432244614315238e-01 3.664299999999999780e-01
3.669214732453092154e-01 3.659499999999999975e-01
3.835997220291869070e-01 3.655399999999999761e-01
4.002779708130645986e-01 3.650200000000000111e-01
4.169562195969422902e-01 3.645499999999999852e-01
4.336344683808199818e-01 3.639600000000000057e-01
4.503127171646976734e-01 3.633500000000000063e-01
4.669909659485753650e-01 3.630800000000000138e-01
4.836692147324530566e-01 3.627900000000000014e-01
5.003474635163307482e-01 3.623399999999999954e-01
5.170257123002084398e-01 3.620399999999999729e-01
5.337039610840861315e-01 3.612699999999999800e-01
5.503822098679638231e-01 3.610400000000000276e-01
5.670604586518415147e-01 3.609800000000000231e-01
5.837387074357192063e-01 3.605700000000000016e-01
6.004169562195968979e-01 3.601199999999999957e-01
6.170952050034745895e-01 3.597500000000000142e-01
6.337734537873522811e-01 3.592099999999999738e-01
6.504517025712299727e-01 3.586599999999999788e-01
6.671299513551076643e-01 3.580300000000000149e-01
6.838082001389853559e-01 3.576300000000000034e-01
7.004864489228630475e-01 3.573000000000000065e-01
7.171646977067407391e-01 3.566799999999999971e-01
7.338429464906184307e-01 3.563799999999999746e-01
7.505211952744961224e-01 3.560200000000000031e-01
7.671994440583738140e-01 3.557400000000000007e-01
7.838776928422515056e-01 3.551500000000000212e-01
8.005559416261291972e-01 3.550099999999999922e-01
8.172341904100068888e-01 3.544100000000000028e-01
8.339124391938845804e-01 3.538600000000000079e-01
8.505906879777622720e-01 3.535200000000000009e-01
8.672689367616399636e-01 3.530800000000000050e-01
8.839471855455176552e-01 3.530200000000000005e-01
9.006254343293953468e-01 3.524399999999999755e-01
9.173036831132730384e-01 3.521500000000000186e-01
9.339819318971507300e-01 3.517000000000000126e-01
9.506601806810284216e-01 3.513800000000000257e-01
9.673384294649061133e-01 3.510599999999999832e-01
9.840166782487838049e-01 3.504800000000000137e-01
1.000694927032661496e+00 3.500099999999999878e-01
1.017373175816539188e+00 3.494700000000000029e-01
1.034051424600416880e+00 3.486400000000000055e-01
1.050729673384294571e+00 3.484900000000000220e-01
1.067407922168172263e+00 3.478899999999999770e-01
1.084086170952049955e+00 3.471699999999999786e-01
1.100764419735927646e+00 3.465599999999999792e-01
1.117442668519805338e+00 3.460500000000000242e-01
1.134120917303683029e+00 3.458399999999999808e-01
1.150799166087560721e+00 3.452500000000000013e-01
1.167477414871438413e+00 3.451099999999999723e-01
1.184155663655316104e+00 3.448999999999999844e-01
1.200833912439193796e+00 3.446199999999999819e-01
1.217512161223071487e+00 3.443499999999999894e-01
1.234190410006949179e+00 3.437999999999999945e-01
1.250868658790826871e+00 3.432600000000000096e-01
1.267546907574704562e+00 3.425300000000000011e-01
1.284225156358582254e+00 3.423200000000000132e-01
1.300903405142459945e+00 3.420799999999999952e-01
1.317581653926337637e+00 3.417499999999999982e-01
1.334259902710215329e+00 3.412899999999999823e-01
1.350938151494093020e+00 3.408200000000000118e-01
1.367616400277970712e+00 3.403499999999999859e-01
1.384294649061848403e+00 3.400299999999999989e-01
1.400972897845726095e+00 3.397499999999999964e-01
1.417651146629603787e+00 3.391700000000000270e-01
1.434329395413481478e+00 3.386399999999999966e-01
1.451007644197359170e+00 3.380600000000000271e-01
1.467685892981236861e+00 3.374300000000000077e-01
1.484364141765114553e+00 3.370099999999999763e-01
1.501042390548992245e+00 3.360099999999999754e-01
1.517720639332869936e+00 3.360699999999999799e-01
1.534398888116747628e+00 3.359300000000000064e-01
1.551077136900625320e+00 3.354699999999999904e-01
1.567755385684503011e+00 3.348599999999999910e-01
1.584433634468380703e+00 3.346600000000000130e-01
1.601111883252258394e+00 3.340699999999999781e-01
1.617790132036136086e+00 3.333300000000000152e-01
1.634468380820013778e+00 3.333099999999999952e-01
1.651146629603891469e+00 3.331100000000000172e-01
1.667824878387769161e+00 3.328900000000000192e-01
1.684503127171646852e+00 3.325899999999999967e-01
1.701181375955524544e+00 3.321299999999999808e-01
1.717859624739402236e+00 3.316200000000000259e-01
1.734537873523279927e+00 3.311000000000000054e-01
1.751216122307157619e+00 3.309799999999999964e-01
1.767894371091035310e+00 3.302899999999999725e-01
1.784572619874913002e+00 3.299400000000000110e-01
1.801250868658790694e+00 3.291399999999999881e-01
1.817929117442668385e+00 3.285000000000000142e-01
1.834607366226546077e+00 3.279900000000000038e-01
1.851285615010423768e+00 3.276299999999999768e-01
1.867963863794301460e+00 3.272399999999999753e-01
1.884642112578179152e+00 3.264799999999999924e-01
1.901320361362056843e+00 3.261399999999999855e-01
1.917998610145934535e+00 3.260399999999999965e-01
1.934676858929812227e+00 3.258099999999999885e-01
1.951355107713689918e+00 3.250899999999999901e-01
1.968033356497567610e+00 3.243800000000000017e-01
1.984711605281445301e+00 3.239000000000000212e-01
2.001389854065322993e+00 3.232700000000000018e-01
2.018068102849200685e+00 3.224799999999999889e-01
2.034746351633078376e+00 3.219899999999999984e-01
2.051424600416956068e+00 3.220000000000000084e-01
2.068102849200833759e+00 3.219400000000000039e-01
2.084781097984711451e+00 3.218300000000000050e-01
2.101459346768589143e+00 3.214500000000000135e-01
2.118137595552466834e+00 3.212800000000000100e-01
2.134815844336344526e+00 3.211800000000000210e-01
2.151494093120222217e+00 3.208099999999999841e-01
2.168172341904099909e+00 3.204899999999999971e-01
2.184850590687977601e+00 3.202400000000000246e-01
2.201528839471855292e+00 3.197300000000000142e-01
2.218207088255732984e+00 3.191200000000000148e-01
2.234885337039610675e+00 3.188199999999999923e-01
2.251563585823488367e+00 3.184699999999999753e-01
2.268241834607366059e+00 3.179199999999999804e-01
2.284920083391243750e+00 3.173900000000000055e-01
2.301598332175121442e+00 3.172800000000000065e-01
2.318276580958999133e+00 3.167099999999999915e-01
2.334954829742876825e+00 3.163199999999999901e-01
2.351633078526754517e+00 3.157499999999999751e-01
2.368311327310632208e+00 3.153199999999999892e-01
2.384989576094509900e+00 3.149100000000000232e-01
2.401667824878387592e+00 3.145700000000000163e-01
2.418346073662265283e+00 3.132699999999999929e-01
2.435024322446142975e+00 3.124399999999999955e-01
2.451702571230020666e+00 3.118699999999999806e-01
2.468380820013898358e+00 3.114199999999999746e-01
2.485059068797776050e+00 3.109700000000000242e-01
2.501737317581653741e+00 3.104600000000000137e-01
2.518415566365531433e+00 3.101099999999999968e-01
2.535093815149409124e+00 3.094299999999999828e-01
2.551772063933286816e+00 3.091099999999999959e-01
2.568450312717164508e+00 3.084799999999999764e-01
2.585128561501042199e+00 3.079899999999999860e-01
2.601806810284919891e+00 3.070999999999999841e-01
2.618485059068797582e+00 3.066999999999999726e-01
2.635163307852675274e+00 3.061099999999999932e-01
2.651841556636552966e+00 3.050399999999999778e-01
2.668519805420430657e+00 3.047500000000000209e-01
2.685198054204308349e+00 3.042199999999999904e-01
2.701876302988186040e+00 3.033399999999999985e-01
2.718554551772063732e+00 3.025800000000000156e-01
2.735232800555941424e+00 3.019200000000000217e-01
2.751911049339819115e+00 3.016499999999999737e-01
2.768589298123696807e+00 3.008700000000000263e-01
2.785267546907574499e+00 3.004200000000000204e-01
2.801945795691452190e+00 2.993399999999999950e-01
2.818624044475329882e+00 2.983000000000000096e-01
2.835302293259207573e+00 2.975900000000000212e-01
2.851980542043085265e+00 2.962799999999999878e-01
2.868658790826962957e+00 2.948000000000000065e-01
2.885337039610840648e+00 2.940400000000000236e-01
2.902015288394718340e+00 2.926699999999999857e-01
2.918693537178596031e+00 2.915300000000000114e-01
2.935371785962473723e+00 2.903399999999999870e-01
2.952050034746351415e+00 2.893200000000000216e-01
2.968728283530229106e+00 2.881900000000000017e-01
2.985406532314106798e+00 2.872199999999999753e-01
3.002084781097984489e+00 2.879399999999999737e-01
3.018763029881862181e+00 2.877500000000000058e-01
3.035441278665739873e+00 2.871400000000000063e-01
3.052119527449617564e+00 2.869099999999999984e-01
3.068797776233495256e+00 2.869900000000000229e-01
3.085476025017372947e+00 2.872999999999999998e-01
3.102154273801250639e+00 2.868499999999999939e-01
3.118832522585128331e+00 2.869999999999999774e-01
3.135510771369006022e+00 2.866099999999999759e-01
3.152189020152883714e+00 2.863399999999999834e-01
3.168867268936761405e+00 2.861000000000000210e-01
3.185545517720639097e+00 2.853600000000000025e-01
3.202223766504516789e+00 2.856099999999999750e-01
3.218902015288394480e+00 2.849099999999999966e-01
3.235580264072272172e+00 2.848200000000000176e-01
3.252258512856149864e+00 2.846899999999999986e-01
3.268936761640027555e+00 2.844200000000000061e-01
3.285615010423905247e+00 2.839099999999999957e-01
3.302293259207782938e+00 2.836400000000000032e-01
3.318971507991660630e+00 2.833999999999999853e-01
3.335649756775538322e+00 2.829999999999999738e-01
3.352328005559416013e+00 2.829300000000000148e-01
3.369006254343293705e+00 2.828600000000000003e-01
3.385684503127171396e+00 2.826199999999999823e-01
3.402362751911049088e+00 2.820699999999999874e-01
3.419041000694926780e+00 2.817899999999999849e-01
3.435719249478804471e+00 2.817200000000000260e-01
3.452397498262682163e+00 2.813599999999999990e-01
3.469075747046559854e+00 2.808399999999999785e-01
3.485753995830437546e+00 2.806699999999999751e-01
3.502432244614315238e+00 2.802600000000000091e-01
3.519110493398192929e+00 2.799400000000000222e-01
3.535788742182070621e+00 2.797700000000000187e-01
3.552466990965948312e+00 2.797000000000000042e-01
3.569145239749826004e+00 2.795099999999999807e-01
3.585823488533703696e+00 2.788900000000000268e-01
3.602501737317581387e+00 2.787700000000000178e-01
3.619179986101459079e+00 2.787700000000000178e-01
3.635858234885336771e+00 2.780699999999999839e-01
3.652536483669214462e+00 2.775000000000000244e-01
3.669214732453092154e+00 2.770699999999999830e-01
3.685892981236969845e+00 2.758999999999999786e-01
3.702571230020847537e+00 2.758300000000000196e-01
3.719249478804725229e+00 2.761199999999999766e-01
3.735927727588602920e+00 2.761700000000000266e-01
3.752605976372480612e+00 2.758800000000000141e-01
3.769284225156358303e+00 2.759199999999999986e-01
3.785962473940235995e+00 2.763100000000000001e-01
3.802640722724113687e+00 2.760600000000000276e-01
3.819318971507991378e+00 2.756899999999999906e-01
3.835997220291869070e+00 2.750400000000000067e-01
3.852675469075746761e+00 2.745099999999999763e-01
3.869353717859624453e+00 2.742499999999999938e-01
3.886031966643502145e+00 2.735899999999999999e-01
3.902710215427379836e+00 2.730500000000000149e-01
3.919388464211257528e+00 2.726100000000000190e-01
3.936066712995135219e+00 2.722399999999999820e-01
3.952744961779012911e+00 2.717800000000000216e-01
3.969423210562890603e+00 2.710099999999999731e-01
3.986101459346768294e+00 2.702800000000000202e-01
4.002779708130645986e+00 2.695199999999999818e-01
4.019457956914523677e+00 2.689099999999999824e-01
4.036136205698401369e+00 2.686799999999999744e-01
4.052814454482279061e+00 2.682399999999999785e-01
4.069492703266156752e+00 2.679099999999999815e-01
4.086170952050034444e+00 2.673300000000000121e-01
4.102849200833912136e+00 2.665699999999999736e-01
4.119527449617789827e+00 2.662499999999999867e-01
4.136205698401667519e+00 2.659900000000000042e-01
4.152883947185545210e+00 2.657999999999999807e-01
4.169562195969422902e+00 2.650600000000000178e-01
4.186240444753300594e+00 2.649900000000000033e-01
4.202918693537178285e+00 2.647700000000000053e-01
4.219596942321055977e+00 2.640799999999999814e-01
4.236275191104933668e+00 2.637100000000000000e-01
4.252953439888811360e+00 2.637900000000000245e-01
4.269631688672689052e+00 2.634699999999999820e-01
4.286309937456566743e+00 2.628900000000000126e-01
4.302988186240444435e+00 2.627499999999999836e-01
4.319666435024322126e+00 2.625299999999999856e-01
4.336344683808199818e+00 2.622300000000000186e-01
4.353022932592077510e+00 2.617200000000000082e-01
4.369701181375955201e+00 2.613699999999999912e-01
4.386379430159832893e+00 2.611999999999999877e-01
4.403057678943710584e+00 2.610799999999999788e-01
4.419735927727588276e+00 2.603400000000000158e-01
4.436414176511465968e+00 2.598900000000000099e-01
4.453092425295343659e+00 2.593300000000000050e-01
4.469770674079221351e+00 2.588900000000000090e-01
4.486448922863099043e+00 2.590600000000000125e-01
4.503127171646976734e+00 2.587099999999999955e-01
4.519805420430854426e+00 2.580899999999999861e-01
4.536483669214732117e+00 2.574100000000000277e-01
4.553161917998609809e+00 2.575600000000000112e-01
4.569840166782487501e+00 2.571800000000000197e-01
4.586518415566365192e+00 2.567999999999999727e-01
4.603196664350242884e+00 2.565799999999999748e-01
4.619874913134120575e+00 2.564000000000000168e-01
4.636553161917998267e+00 2.557099999999999929e-01
4.653231410701875959e+00 2.549100000000000255e-01
4.669909659485753650e+00 2.544799999999999840e-01
4.686587908269631342e+00 2.546999999999999820e-01
4.703266157053509033e+00 2.542099999999999915e-01
4.719944405837386725e+00 2.539399999999999991e-01
4.736622654621264417e+00 2.541499999999999870e-01
4.753300903405142108e+00 2.535600000000000076e-01
4.769979152189019800e+00 2.531300000000000217e-01
4.786657400972897491e+00 2.527300000000000102e-01
4.803335649756775183e+00 2.525899999999999812e-01
4.820013898540652875e+00 2.527900000000000147e-01
4.836692147324530566e+00 2.522300000000000098e-01
4.853370396108408258e+00 2.518500000000000183e-01
4.870048644892285949e+00 2.514500000000000068e-01
4.886726893676163641e+00 2.512699999999999934e-01
4.903405142460041333e+00 2.506399999999999739e-01
4.920083391243919024e+00 2.503900000000000015e-01
4.936761640027796716e+00 2.501200000000000090e-01
4.953439888811674408e+00 2.495799999999999963e-01
4.970118137595552099e+00 2.491899999999999948e-01
4.986796386379429791e+00 2.490999999999999881e-01
5.003474635163307482e+00 2.484200000000000019e-01
5.020152883947185174e+00 2.479200000000000015e-01
5.036831132731062866e+00 2.476399999999999990e-01
5.053509381514940557e+00 2.470600000000000018e-01
5.070187630298818249e+00 2.464699999999999946e-01
5.086865879082695940e+00 2.460700000000000109e-01
5.103544127866573632e+00 2.454500000000000015e-01
5.120222376650451324e+00 2.452000000000000013e-01
5.136900625434329015e+00 2.442999999999999894e-01
5.153578874218206707e+00 2.442499999999999949e-01
5.170257123002084398e+00 2.439800000000000024e-01
5.186935371785962090e+00 2.437999999999999889e-01
5.203613620569839782e+00 2.437199999999999922e-01
5.220291869353717473e+00 2.434199999999999975e-01
5.236970118137595165e+00 2.431800000000000073e-01
5.253648366921472856e+00 2.427799999999999958e-01
5.270326615705350548e+00 2.423299999999999899e-01
5.287004864489228240e+00 2.417300000000000004e-01
5.303683113273105931e+00 2.413899999999999935e-01
5.320361362056983623e+00 2.412300000000000000e-01
5.337039610840861315e+00 2.415899999999999992e-01
5.353717859624739006e+00 2.410400000000000043e-01
5.370396108408616698e+00 2.408700000000000008e-01
5.387074357192494389e+00 2.408599999999999908e-01
5.403752605976372081e+00 2.408299999999999885e-01
5.420430854760249773e+00 2.406300000000000106e-01
5.437109103544127464e+00 2.399199999999999944e-01
5.453787352328005156e+00 2.400700000000000056e-01
5.470465601111882847e+00 2.396300000000000097e-01
5.487143849895760539e+00 2.392100000000000060e-01
5.503822098679638231e+00 2.390599999999999947e-01
5.520500347463515922e+00 2.388399999999999967e-01
5.537178596247393614e+00 2.384400000000000130e-01
5.553856845031271305e+00 2.380099999999999993e-01
5.570535093815148997e+00 2.377799999999999914e-01
5.587213342599026689e+00 2.377100000000000046e-01
5.603891591382904380e+00 2.379000000000000004e-01
5.620569840166782072e+00 2.380500000000000116e-01
5.637248088950659763e+00 2.382299999999999973e-01
5.653926337734537455e+00 2.378599999999999881e-01
5.670604586518415147e+00 2.377499999999999891e-01
5.687282835302292838e+00 2.373399999999999954e-01
5.703961084086170530e+00 2.372599999999999987e-01
5.720639332870048221e+00 2.374100000000000099e-01
5.737317581653925913e+00 2.373200000000000032e-01
5.753995830437803605e+00 2.366900000000000115e-01
5.770674079221681296e+00 2.367599999999999982e-01
5.787352328005558988e+00 2.363300000000000123e-01
5.804030576789436680e+00 2.360099999999999976e-01
5.820708825573314371e+00 2.358300000000000118e-01
5.837387074357192063e+00 2.359100000000000086e-01
5.854065323141069754e+00 2.357499999999999873e-01
5.870743571924947446e+00 2.351399999999999879e-01
5.887421820708825138e+00 2.346499999999999975e-01
5.904100069492702829e+00 2.340700000000000003e-01
5.920778318276580521e+00 2.338899999999999868e-01
5.937456567060458212e+00 2.339100000000000068e-01
5.954134815844335904e+00 2.337799999999999878e-01
5.970813064628213596e+00 2.335899999999999921e-01
5.987491313412091287e+00 2.332500000000000129e-01
6.004169562195968979e+00 2.331399999999999861e-01
6.020847810979846670e+00 2.323500000000000010e-01
6.037526059763724362e+00 2.324700000000000100e-01
6.054204308547602054e+00 2.320299999999999863e-01
6.070882557331479745e+00 2.316300000000000026e-01
6.087560806115357437e+00 2.316499999999999948e-01
6.104239054899235128e+00 2.312099999999999989e-01
6.120917303683112820e+00 2.308699999999999919e-01
6.137595552466990512e+00 2.306400000000000117e-01
6.154273801250868203e+00 2.302800000000000125e-01
6.170952050034745895e+00 2.304200000000000137e-01
6.187630298818623586e+00 2.303699999999999914e-01
6.204308547602501278e+00 2.298399999999999888e-01
6.220986796386378970e+00 2.295500000000000040e-01
6.237665045170256661e+00 2.292299999999999893e-01
6.254343293954134353e+00 2.288399999999999879e-01
6.271021542738012045e+00 2.289400000000000046e-01
6.287699791521889736e+00 2.286299999999999999e-01
6.304378040305767428e+00 2.285000000000000087e-01
6.321056289089645119e+00 2.281999999999999862e-01
6.337734537873522811e+00 2.281900000000000039e-01
6.354412786657400503e+00 2.280600000000000127e-01
6.371091035441278194e+00 2.279500000000000137e-01
6.387769284225155886e+00 2.276100000000000068e-01
6.404447533009033577e+00 2.273600000000000065e-01
6.421125781792911269e+00 2.272500000000000075e-01
6.437804030576788961e+00 2.268900000000000083e-01
6.454482279360666652e+00 2.267299999999999871e-01
6.471160528144544344e+00 2.264200000000000101e-01
6.487838776928422035e+00 2.256599999999999995e-01
6.504517025712299727e+00 2.255500000000000005e-01
6.521195274496177419e+00 2.258400000000000130e-01
6.537873523280055110e+00 2.258000000000000007e-01
6.554551772063932802e+00 2.253499999999999948e-01
6.571230020847810493e+00 2.253799999999999970e-01
6.587908269631688185e+00 2.247999999999999998e-01
6.604586518415565877e+00 2.245699999999999918e-01
6.621264767199443568e+00 2.244099999999999984e-01
6.637943015983321260e+00 2.237699999999999967e-01
6.654621264767198952e+00 2.239599999999999924e-01
6.671299513551076643e+00 2.238600000000000034e-01
6.687977762334954335e+00 2.234500000000000097e-01
6.704656011118832026e+00 2.232500000000000040e-01
6.721334259902709718e+00 2.230999999999999928e-01
6.738012508686587410e+00 2.226100000000000023e-01
6.754690757470465101e+00 2.225199999999999956e-01
6.771369006254342793e+00 2.222399999999999931e-01
6.788047255038220484e+00 2.224599999999999911e-01
6.804725503822098176e+00 2.219899999999999929e-01
6.821403752605975868e+00 2.217899999999999872e-01
6.838082001389853559e+00 2.221200000000000119e-01
6.854760250173731251e+00 2.216100000000000014e-01
6.871438498957608942e+00 2.214500000000000079e-01
6.888116747741486634e+00 2.208499999999999908e-01
6.904794996525364326e+00 2.207099999999999895e-01
6.921473245309242017e+00 2.202999999999999958e-01
6.938151494093119709e+00 2.199399999999999966e-01
6.954829742876997400e+00 2.195000000000000007e-01
6.971507991660875092e+00 2.194099999999999939e-01
6.988186240444752784e+00 2.187399999999999900e-01
7.004864489228630475e+00 2.187999999999999945e-01
7.021542738012508167e+00 2.185300000000000020e-01
7.038220986796385858e+00 2.184500000000000053e-01
7.054899235580263550e+00 2.185300000000000020e-01
7.071577484364141242e+00 2.183299999999999963e-01
7.088255733148018933e+00 2.184099999999999930e-01
7.104933981931896625e+00 2.184500000000000053e-01
7.121612230715774317e+00 2.186599999999999933e-01
7.138290479499652008e+00 2.189699999999999980e-01
7.154968728283529700e+00 2.188299999999999967e-01
7.171646977067407391e+00 2.186500000000000110e-01
7.188325225851285083e+00 2.186099999999999988e-01
7.205003474635162775e+00 2.187300000000000078e-01
7.221681723419040466e+00 2.185999999999999888e-01
7.238359972202918158e+00 2.184200000000000030e-01
7.255038220986795849e+00 2.183100000000000041e-01
7.271716469770673541e+00 2.179599999999999871e-01
7.288394718554551233e+00 2.182300000000000073e-01
7.305072967338428924e+00 2.178900000000000003e-01
7.321751216122306616e+00 2.180900000000000061e-01
7.338429464906184307e+00 2.182800000000000018e-01
7.355107713690061999e+00 2.183100000000000041e-01
7.371785962473939691e+00 2.185300000000000020e-01
7.388464211257817382e+00 2.179899999999999893e-01
7.405142460041695074e+00 2.180499999999999938e-01
7.421820708825572765e+00 2.178700000000000081e-01
7.438498957609450457e+00 2.176500000000000101e-01
7.455177206393328149e+00 2.174000000000000099e-01
7.471855455177205840e+00 2.171800000000000119e-01
7.488533703961083532e+00 2.173899999999999999e-01
7.505211952744961224e+00 2.169300000000000117e-01
7.521890201528838915e+00 2.169000000000000095e-01
7.538568450312716607e+00 2.163299999999999945e-01
7.555246699096594298e+00 2.164300000000000113e-01
7.571924947880471990e+00 2.158499999999999863e-01
7.588603196664349682e+00 2.156800000000000106e-01
7.605281445448227373e+00 2.156899999999999928e-01
7.621959694232105065e+00 2.154800000000000049e-01
7.638637943015982756e+00 2.149300000000000099e-01
7.655316191799860448e+00 2.152300000000000046e-01
7.671994440583738140e+00 2.151800000000000102e-01
7.688672689367615831e+00 2.154800000000000049e-01
7.705350938151493523e+00 2.147600000000000064e-01
7.722029186935371214e+00 2.147399999999999864e-01
7.738707435719248906e+00 2.143899999999999972e-01
7.755385684503126598e+00 2.143400000000000027e-01
7.772063933287004289e+00 2.144699999999999940e-01
7.788742182070881981e+00 2.147300000000000042e-01
7.805420430854759672e+00 2.144999999999999962e-01
7.822098679638637364e+00 2.145100000000000062e-01
7.838776928422515056e+00 2.142600000000000060e-01
7.855455177206392747e+00 2.140400000000000080e-01
7.872133425990270439e+00 2.140100000000000058e-01
7.888811674774148130e+00 2.140900000000000025e-01
7.905489923558025822e+00 2.138700000000000045e-01
7.922168172341903514e+00 2.136899999999999911e-01
7.938846421125781205e+00 2.134399999999999908e-01
7.955524669909658897e+00 2.135700000000000098e-01
7.972202918693536589e+00 2.136399999999999966e-01
7.988881167477414280e+00 2.133500000000000119e-01
8.005559416261291972e+00 2.129800000000000026e-01
8.022237665045169663e+00 2.126699999999999979e-01
8.038915913829047355e+00 2.126599999999999879e-01
8.055594162612925047e+00 2.122999999999999887e-01
8.072272411396802738e+00 2.124500000000000000e-01
8.088950660180680430e+00 2.124900000000000122e-01
8.105628908964558121e+00 2.120499999999999885e-01
8.122307157748435813e+00 2.121000000000000107e-01
8.138985406532313505e+00 2.120599999999999985e-01
8.155663655316191196e+00 2.117799999999999960e-01
8.172341904100068888e+00 2.114499999999999991e-01
8.189020152883946579e+00 2.109499999999999986e-01
8.205698401667824271e+00 2.109900000000000109e-01
8.222376650451701963e+00 2.105400000000000049e-01
8.239054899235579654e+00 2.104800000000000004e-01
8.255733148019457346e+00 2.106200000000000017e-01
8.272411396803335037e+00 2.105599999999999972e-01
8.289089645587212729e+00 2.103500000000000092e-01
8.305767894371090421e+00 2.103500000000000092e-01
8.322446143154968112e+00 2.103500000000000092e-01
8.339124391938845804e+00 2.101600000000000135e-01
8.355802640722723496e+00 2.097100000000000075e-01
8.372480889506601187e+00 2.092400000000000093e-01
8.389159138290478879e+00 2.088599999999999901e-01
8.405837387074356570e+00 2.090299999999999936e-01
8.422515635858234262e+00 2.093299999999999883e-01
8.439193884642111954e+00 2.095100000000000018e-01
8.455872133425989645e+00 2.092900000000000038e-01
8.472550382209867337e+00 2.086199999999999999e-01
8.489228630993745028e+00 2.084799999999999986e-01
8.505906879777622720e+00 2.082700000000000107e-01
8.522585128561500412e+00 2.082499999999999907e-01
8.539263377345378103e+00 2.083099999999999952e-01
8.555941626129255795e+00 2.081899999999999862e-01
8.572619874913133486e+00 2.078599999999999892e-01
8.589298123697011178e+00 2.078800000000000092e-01
8.605976372480888870e+00 2.081000000000000072e-01
8.622654621264766561e+00 2.077499999999999902e-01
8.639332870048644253e+00 2.075200000000000100e-01
8.656011118832521944e+00 2.074199999999999933e-01
8.672689367616399636e+00 2.073399999999999965e-01
8.689367616400277328e+00 2.072700000000000098e-01
8.706045865184155019e+00 2.073299999999999865e-01
8.722724113968032711e+00 2.075100000000000000e-01
8.739402362751910402e+00 2.069499999999999951e-01
8.756080611535788094e+00 2.068500000000000061e-01
8.772758860319665786e+00 2.067299999999999971e-01
8.789437109103543477e+00 2.064000000000000001e-01
8.806115357887421169e+00 2.058399999999999952e-01
8.822793606671298861e+00 2.055099999999999982e-01
8.839471855455176552e+00 2.054199999999999915e-01
8.856150104239054244e+00 2.053200000000000025e-01
8.872828353022931935e+00 2.058300000000000129e-01
8.889506601806809627e+00 2.056399999999999895e-01
8.906184850590687319e+00 2.059499999999999942e-01
8.922863099374565010e+00 2.058699999999999974e-01
8.939541348158442702e+00 2.059600000000000042e-01
8.956219596942320393e+00 2.056900000000000117e-01
8.972897845726198085e+00 2.059199999999999919e-01
8.989576094510075777e+00 2.058000000000000107e-01
9.006254343293953468e+00 2.057299999999999962e-01
9.022932592077831160e+00 2.053500000000000048e-01
9.039610840861708851e+00 2.047499999999999876e-01
9.056289089645586543e+00 2.048000000000000098e-01
9.072967338429464235e+00 2.046900000000000108e-01
9.089645587213341926e+00 2.046600000000000086e-01
9.106323835997219618e+00 2.044300000000000006e-01
9.123002084781097309e+00 2.045299999999999896e-01
9.139680333564975001e+00 2.047299999999999953e-01
9.156358582348852693e+00 2.050400000000000000e-01
9.173036831132730384e+00 2.044900000000000051e-01
9.189715079916608076e+00 2.043899999999999884e-01
9.206393328700485768e+00 2.041100000000000136e-01
9.223071577484363459e+00 2.040200000000000069e-01
9.239749826268241151e+00 2.035599999999999909e-01
9.256428075052118842e+00 2.035299999999999887e-01
9.273106323835996534e+00 2.033500000000000030e-01
9.289784572619874226e+00 2.031799999999999995e-01
9.306462821403751917e+00 2.035700000000000010e-01
9.323141070187629609e+00 2.035500000000000087e-01
9.339819318971507300e+00 2.031000000000000028e-01
9.356497567755384992e+00 2.028500000000000025e-01
9.373175816539262684e+00 2.027200000000000113e-01
9.389854065323140375e+00 2.022299999999999931e-01
9.406532314107018067e+00 2.023399999999999921e-01
9.423210562890895758e+00 2.023899999999999866e-01
9.439888811674773450e+00 2.024299999999999988e-01
9.456567060458651142e+00 2.022599999999999953e-01
9.473245309242528833e+00 2.021300000000000041e-01
9.489923558026406525e+00 2.020800000000000096e-01
9.506601806810284216e+00 2.018999999999999961e-01
9.523280055594161908e+00 2.022799999999999876e-01
9.539958304378039600e+00 2.023899999999999866e-01
9.556636553161917291e+00 2.023800000000000043e-01
9.573314801945794983e+00 2.024299999999999988e-01
9.589993050729672674e+00 2.028999999999999970e-01
9.606671299513550366e+00 2.025800000000000101e-01
9.623349548297428058e+00 2.028099999999999903e-01
9.640027797081305749e+00 2.026100000000000123e-01
9.656706045865183441e+00 2.026199999999999946e-01
9.673384294649061133e+00 2.023199999999999998e-01
9.690062543432938824e+00 2.022500000000000131e-01
9.706740792216816516e+00 2.020899999999999919e-01
9.723419041000694207e+00 2.016699999999999882e-01
9.740097289784571899e+00 2.013999999999999957e-01
9.756775538568449591e+00 2.017700000000000049e-01
9.773453787352327282e+00 2.014700000000000102e-01
9.790132036136204974e+00 2.012400000000000022e-01
9.806810284920082665e+00 2.009700000000000097e-01
9.823488533703960357e+00 2.009199999999999875e-01
9.840166782487838049e+00 2.008900000000000130e-01
9.856845031271715740e+00 2.009900000000000020e-01
9.873523280055593432e+00 2.009199999999999875e-01
9.890201528839471123e+00 2.008800000000000030e-01
9.906879777623348815e+00 2.008300000000000085e-01
9.923558026407226507e+00 2.013699999999999934e-01
9.940236275191104198e+00 2.015699999999999992e-01
9.956914523974981890e+00 2.016699999999999882e-01
9.973592772758859581e+00 2.018699999999999939e-01
9.990271021542737273e+00 2.015299999999999869e-01
1.000694927032661496e+01 2.011400000000000132e-01
1.002362751911049266e+01 2.017799999999999871e-01
1.004030576789437035e+01 2.015299999999999869e-01
1.005698401667824804e+01 2.013500000000000012e-01
1.007366226546212573e+01 2.010699999999999987e-01
1.009034051424600342e+01 2.009100000000000052e-01
1.010701876302988111e+01 2.009599999999999997e-01
1.012369701181375881e+01 2.010599999999999887e-01
1.014037526059763650e+01 2.008800000000000030e-01
1.015705350938151419e+01 2.007500000000000118e-01
1.017373175816539188e+01 2.008699999999999930e-01
1.019041000694926957e+01 2.008900000000000130e-01
1.020708825573314726e+01 2.009400000000000075e-01
1.022376650451702496e+01 2.007200000000000095e-01
1.024044475330090265e+01 2.007299999999999918e-01
1.025712300208478034e+01 2.006799999999999973e-01
1.027380125086865803e+01 2.005800000000000083e-01
1.029047949965253572e+01 2.006600000000000050e-01
1.030715774843641341e+01 2.008699999999999930e-01
1.032383599722029111e+01 2.008000000000000063e-01
1.034051424600416880e+01 2.007599999999999940e-01
1.035719249478804649e+01 2.003999999999999948e-01
1.037387074357192418e+01 1.996300000000000019e-01
1.039054899235580187e+01 1.994799999999999907e-01
1.040722724113967956e+01 1.996799999999999964e-01
1.042390548992355725e+01 1.992200000000000082e-01
1.044058373870743495e+01 1.995999999999999996e-01
1.045726198749131264e+01 1.995800000000000074e-01
1.047394023627519033e+01 1.995999999999999996e-01
1.049061848505906802e+01 1.994499999999999884e-01
1.050729673384294571e+01 1.994900000000000007e-01
1.052397498262682340e+01 1.993199999999999972e-01
1.054065323141070110e+01 1.990300000000000125e-01
1.055733148019457879e+01 1.990099999999999925e-01
1.057400972897845648e+01 1.989400000000000057e-01
1.059068797776233417e+01 1.989100000000000035e-01
1.060736622654621186e+01 1.990399999999999947e-01
1.062404447533008955e+01 1.991199999999999914e-01
1.064072272411396725e+01 1.990599999999999870e-01
1.065740097289784494e+01 1.990699999999999970e-01
1.067407922168172263e+01 1.994299999999999962e-01
1.069075747046560032e+01 1.994299999999999962e-01
1.070743571924947801e+01 1.989200000000000135e-01
1.072411396803335570e+01 1.991400000000000114e-01
1.074079221681723340e+01 1.991700000000000137e-01
1.075747046560111109e+01 1.988099999999999867e-01
1.077414871438498878e+01 1.985599999999999865e-01
1.079082696316886647e+01 1.987700000000000022e-01
1.080750521195274416e+01 1.986799999999999955e-01
1.082418346073662185e+01 1.989799999999999902e-01
1.084086170952049955e+01 1.987800000000000122e-01
1.085753995830437724e+01 1.990500000000000047e-01
1.087421820708825493e+01 1.991700000000000137e-01
1.089089645587213262e+01 1.993399999999999894e-01
1.090757470465601031e+01 1.995800000000000074e-01
1.092425295343988800e+01 1.995599999999999874e-01
1.094093120222376569e+01 1.996600000000000041e-01
1.095760945100764339e+01 1.998900000000000121e-01
1.097428769979152108e+01 2.002599999999999936e-01
1.099096594857539877e+01 2.001699999999999868e-01
1.100764419735927646e+01 2.004100000000000048e-01
1.102432244614315415e+01 2.002500000000000113e-01
1.104100069492703184e+01 2.005099999999999938e-01
1.105767894371090954e+01 2.004599999999999993e-01
1.107435719249478723e+01 2.006199999999999928e-01
1.109103544127866492e+01 2.005500000000000060e-01
1.110771369006254261e+01 2.008199999999999985e-01
1.112439193884642030e+01 2.008099999999999885e-01
1.114107018763029799e+01 2.007899999999999963e-01
1.115774843641417569e+01 2.010299999999999865e-01
1.117442668519805338e+01 2.011400000000000132e-01
1.119110493398193107e+01 2.012299999999999922e-01
1.120778318276580876e+01 2.015000000000000124e-01
1.122446143154968645e+01 2.019900000000000029e-01
1.124113968033356414e+01 2.019199999999999884e-01
1.125781792911744184e+01 2.016900000000000082e-01
1.127449617790131953e+01 2.015200000000000047e-01
1.129117442668519722e+01 2.016699999999999882e-01
1.130785267546907491e+01 2.018099999999999894e-01
1.132453092425295260e+01 2.015099999999999947e-01
1.134120917303683029e+01 2.018099999999999894e-01
1.135788742182070798e+01 2.022100000000000009e-01
1.137456567060458568e+01 2.022700000000000053e-01
1.139124391938846337e+01 2.022799999999999876e-01
1.140792216817234106e+01 2.022700000000000053e-01
1.142460041695621875e+01 2.025099999999999956e-01
1.144127866574009644e+01 2.028399999999999925e-01
1.145795691452397413e+01 2.029600000000000015e-01
1.147463516330785183e+01 2.029400000000000093e-01
1.149131341209172952e+01 2.030800000000000105e-01
1.150799166087560721e+01 2.036000000000000032e-01
1.152466990965948490e+01 2.035800000000000110e-01
1.154134815844336259e+01 2.034600000000000020e-01
1.155802640722724028e+01 2.037400000000000044e-01
1.157470465601111798e+01 2.037700000000000067e-01
1.159138290479499567e+01 2.038800000000000057e-01
1.160806115357887336e+01 2.038800000000000057e-01
1.162473940236275105e+01 2.035200000000000065e-01
1.164141765114662874e+01 2.035800000000000110e-01
1.165809589993050643e+01 2.039999999999999869e-01
1.167477414871438413e+01 2.038500000000000034e-01
1.169145239749826182e+01 2.040899999999999936e-01
1.170813064628213951e+01 2.040099999999999969e-01
1.172480889506601720e+01 2.039799999999999947e-01
1.174148714384989489e+01 2.037599999999999967e-01
1.175816539263377258e+01 2.036799999999999999e-01
1.177484364141765028e+01 2.039499999999999924e-01
1.179152189020152797e+01 2.036699999999999899e-01
1.180820013898540566e+01 2.040700000000000014e-01
1.182487838776928335e+01 2.038300000000000112e-01
1.184155663655316104e+01 2.036300000000000054e-01
1.185823488533703873e+01 2.038999999999999979e-01
1.187491313412091642e+01 2.040899999999999936e-01
1.189159138290479412e+01 2.038500000000000034e-01
1.190826963168867181e+01 2.038000000000000089e-01
1.192494788047254950e+01 2.036600000000000077e-01
1.194162612925642719e+01 2.040599999999999914e-01
1.195830437804030488e+01 2.038600000000000134e-01
1.197498262682418257e+01 2.039499999999999924e-01
1.199166087560806027e+01 2.036000000000000032e-01
1.200833912439193796e+01 2.039199999999999902e-01
1.202501737317581565e+01 2.038899999999999879e-01
1.204169562195969334e+01 2.036999999999999922e-01
1.205837387074357103e+01 2.039600000000000024e-01
1.207505211952744872e+01 2.038399999999999934e-01
1.209173036831132642e+01 2.037799999999999889e-01
1.210840861709520411e+01 2.038800000000000057e-01
1.212508686587908180e+01 2.038099999999999912e-01
1.214176511466295949e+01 2.038099999999999912e-01
1.215844336344683718e+01 2.041199999999999959e-01
1.217512161223071487e+01 2.038800000000000057e-01
1.219179986101459257e+01 2.040800000000000114e-01
1.220847810979847026e+01 2.039300000000000002e-01
1.222515635858234795e+01 2.041399999999999881e-01
1.224183460736622564e+01 2.039700000000000124e-01
1.225851285615010333e+01 2.039799999999999947e-01
1.227519110493398102e+01 2.040399999999999991e-01
1.229186935371785871e+01 2.042299999999999949e-01
1.230854760250173641e+01 2.043800000000000061e-01
1.232522585128561410e+01 2.044799999999999951e-01
1.234190410006949179e+01 2.041900000000000104e-01
1.235858234885336948e+01 2.039600000000000024e-01
1.237526059763724717e+01 2.041199999999999959e-01
1.239193884642112486e+01 2.042100000000000026e-01
1.240861709520500256e+01 2.040599999999999914e-01
1.242529534398888025e+01 2.041499999999999981e-01
1.244197359277275794e+01 2.042499999999999871e-01
1.245865184155663563e+01 2.043600000000000139e-01
1.247533009034051332e+01 2.044400000000000106e-01
1.249200833912439101e+01 2.046499999999999986e-01
1.250868658790826871e+01 2.048599999999999866e-01
1.252536483669214640e+01 2.048699999999999966e-01
1.254204308547602409e+01 2.047599999999999976e-01
1.255872133425990178e+01 2.047299999999999953e-01
1.257539958304377947e+01 2.048000000000000098e-01
1.259207783182765716e+01 2.048300000000000121e-01
1.260875608061153486e+01 2.048500000000000043e-01
1.262543432939541255e+01 2.050599999999999923e-01
1.264211257817929024e+01 2.054799999999999960e-01
1.265879082696316793e+01 2.059400000000000119e-01
1.267546907574704562e+01 2.062499999999999889e-01
1.269214732453092331e+01 2.065899999999999959e-01
1.270882557331480101e+01 2.069999999999999896e-01
1.272550382209867870e+01 2.070400000000000018e-01
1.274218207088255639e+01 2.072499999999999898e-01
1.275886031966643408e+01 2.070299999999999918e-01
1.277553856845031177e+01 2.070899999999999963e-01
1.279221681723418946e+01 2.071500000000000008e-01
1.280889506601806715e+01 2.072400000000000075e-01
1.282557331480194485e+01 2.071699999999999930e-01
1.284225156358582254e+01 2.073899999999999910e-01
1.285892981236970023e+01 2.076800000000000035e-01
1.287560806115357792e+01 2.079600000000000060e-01
1.289228630993745561e+01 2.079799999999999982e-01
1.290896455872133330e+01 2.078699999999999992e-01
1.292564280750521100e+01 2.081300000000000094e-01
1.294232105628908869e+01 2.082600000000000007e-01
1.295899930507296638e+01 2.081300000000000094e-01
1.297567755385684407e+01 2.081000000000000072e-01
1.299235580264072176e+01 2.080500000000000127e-01
1.300903405142459945e+01 2.083399999999999974e-01
1.302571230020847715e+01 2.081999999999999962e-01
1.304239054899235484e+01 2.083200000000000052e-01
1.305906879777623253e+01 2.081699999999999939e-01
1.307574704656011022e+01 2.082600000000000007e-01
1.309242529534398791e+01 2.079300000000000037e-01
1.310910354412786560e+01 2.080599999999999949e-01
1.312578179291174330e+01 2.084799999999999986e-01
1.314246004169562099e+01 2.083099999999999952e-01
1.315913829047949868e+01 2.084999999999999909e-01
1.317581653926337637e+01 2.086000000000000076e-01
1.319249478804725406e+01 2.084100000000000119e-01
1.320917303683113175e+01 2.084799999999999986e-01
1.322585128561500944e+01 2.087100000000000066e-01
1.324252953439888714e+01 2.082799999999999929e-01
1.325920778318276483e+01 2.083299999999999874e-01
1.327588603196664252e+01 2.082100000000000062e-01
1.329256428075052021e+01 2.081899999999999862e-01
1.330924252953439790e+01 2.080899999999999972e-01
1.332592077831827559e+01 2.077799999999999925e-01
1.334259902710215329e+01 2.078500000000000070e-01
1.335927727588603098e+01 2.075899999999999967e-01
1.337595552466990867e+01 2.074300000000000033e-01
1.339263377345378636e+01 2.074699999999999878e-01
1.340931202223766405e+01 2.072299999999999975e-01
1.342599027102154174e+01 2.070899999999999963e-01
1.344266851980541944e+01 2.071300000000000086e-01
1.345934676858929713e+01 2.069900000000000073e-01
1.347602501737317482e+01 2.069199999999999928e-01
1.349270326615705251e+01 2.072900000000000020e-01
1.350938151494093020e+01 2.070299999999999918e-01
1.352605976372480789e+01 2.069400000000000128e-01
1.354273801250868559e+01 2.071000000000000063e-01
1.355941626129256328e+01 2.069400000000000128e-01
1.357609451007644097e+01 2.067799999999999916e-01
1.359277275886031866e+01 2.070599999999999941e-01
1.360945100764419635e+01 2.072799999999999920e-01
1.362612925642807404e+01 2.072199999999999875e-01
1.364280750521195174e+01 2.071399999999999908e-01
1.365948575399582943e+01 2.072900000000000020e-01
1.367616400277970712e+01 2.074799999999999978e-01
1.369284225156358481e+01 2.075299999999999923e-01
1.370952050034746250e+01 2.074900000000000078e-01
1.372619874913134019e+01 2.073599999999999888e-01
1.374287699791521788e+01 2.074000000000000010e-01
1.375955524669909558e+01 2.071300000000000086e-01
1.377623349548297327e+01 2.072499999999999898e-01
1.379291174426685096e+01 2.072299999999999975e-01
1.380958999305072865e+01 2.074600000000000055e-01
1.382626824183460634e+01 2.078200000000000047e-01
1.384294649061848403e+01 2.081500000000000017e-01
1.385962473940236173e+01 2.083200000000000052e-01
1.387630298818623942e+01 2.081399999999999917e-01
1.389298123697011711e+01 2.085299999999999931e-01
1.390965948575399480e+01 2.091300000000000103e-01
1.392633773453787249e+01 2.089399999999999868e-01
1.394301598332175018e+01 2.089999999999999913e-01
1.395969423210562788e+01 2.089000000000000024e-01
1.397637248088950557e+01 2.088399999999999979e-01
1.399305072967338326e+01 2.090899999999999981e-01
1.400972897845726095e+01 2.094300000000000050e-01
1.402640722724113864e+01 2.094199999999999950e-01
1.404308547602501633e+01 2.092499999999999916e-01
1.405976372480889403e+01 2.092199999999999893e-01
1.407644197359277172e+01 2.093800000000000106e-01
1.409312022237664941e+01 2.097400000000000098e-01
1.410979847116052710e+01 2.101999999999999980e-01
1.412647671994440479e+01 2.101600000000000135e-01
1.414315496872828248e+01 2.104000000000000037e-01
1.415983321751216018e+01 2.101200000000000012e-01
1.417651146629603787e+01 2.098700000000000010e-01
1.419318971507991556e+01 2.100899999999999990e-01
1.420986796386379325e+01 2.099199999999999955e-01
1.422654621264767094e+01 2.099800000000000000e-01
1.424322446143154863e+01 2.100299999999999945e-01
1.425990271021542632e+01 2.100100000000000022e-01
1.427658095899930402e+01 2.103899999999999937e-01
1.429325920778318171e+01 2.106200000000000017e-01
1.430993745656705940e+01 2.109300000000000064e-01
1.432661570535093709e+01 2.110100000000000031e-01
1.434329395413481478e+01 2.112900000000000056e-01
1.435997220291869247e+01 2.117900000000000060e-01
1.437665045170257017e+01 2.120599999999999985e-01
1.439332870048644786e+01 2.123400000000000010e-01
1.441000694927032555e+01 2.123400000000000010e-01
1.442668519805420324e+01 2.124800000000000022e-01
1.444336344683808093e+01 2.122799999999999965e-01
1.446004169562195862e+01 2.123700000000000032e-01
1.447671994440583632e+01 2.122600000000000042e-01
1.449339819318971401e+01 2.124699999999999922e-01
1.451007644197359170e+01 2.128099999999999992e-01
1.452675469075746939e+01 2.129500000000000004e-01
1.454343293954134708e+01 2.129900000000000126e-01
1.456011118832522477e+01 2.133500000000000119e-01
1.457678943710910247e+01 2.133899999999999963e-01
1.459346768589298016e+01 2.135199999999999876e-01
1.461014593467685785e+01 2.135499999999999898e-01
1.462682418346073554e+01 2.140700000000000103e-01
1.464350243224461323e+01 2.143799999999999872e-01
1.466018068102849092e+01 2.144500000000000017e-01
1.467685892981236861e+01 2.145499999999999907e-01
1.469353717859624631e+01 2.146399999999999975e-01
1.471021542738012400e+01 2.146899999999999920e-01
1.472689367616400169e+01 2.148599999999999954e-01
1.474357192494787938e+01 2.152399999999999869e-01
1.476025017373175707e+01 2.153599999999999959e-01
1.477692842251563476e+01 2.158700000000000063e-01
1.479360667129951246e+01 2.158799999999999886e-01
1.481028492008339015e+01 2.159999999999999976e-01
1.482696316886726784e+01 2.161500000000000088e-01
1.484364141765114553e+01 2.167600000000000082e-01
1.486031966643502322e+01 2.168899999999999995e-01
1.487699791521890091e+01 2.168400000000000050e-01
1.489367616400277861e+01 2.167699999999999905e-01
1.491035441278665630e+01 2.169599999999999862e-01
1.492703266157053399e+01 2.175600000000000034e-01
1.494371091035441168e+01 2.180300000000000016e-01
1.496038915913828937e+01 2.182699999999999918e-01
1.497706740792216706e+01 2.188700000000000090e-01
1.499374565670604476e+01 2.192300000000000082e-01
1.501042390548992245e+01 2.194299999999999862e-01
1.502710215427380014e+01 2.199200000000000044e-01
1.504378040305767783e+01 2.199699999999999989e-01
1.506045865184155552e+01 2.199099999999999944e-01
1.507713690062543321e+01 2.199500000000000066e-01
1.509381514940931091e+01 2.198499999999999899e-01
1.511049339819318860e+01 2.199399999999999966e-01
1.512717164697706629e+01 2.201299999999999923e-01
1.514384989576094398e+01 2.205100000000000116e-01
1.516052814454482167e+01 2.210100000000000120e-01
1.517720639332869936e+01 2.213700000000000112e-01
1.519388464211257705e+01 2.212399999999999922e-01
1.521056289089645475e+01 2.215600000000000069e-01
1.522724113968033244e+01 2.219800000000000106e-01
1.524391938846421013e+01 2.219099999999999961e-01
1.526059763724808782e+01 2.226599999999999968e-01
1.527727588603196551e+01 2.228799999999999948e-01
1.529395413481584320e+01 2.233700000000000130e-01
1.531063238359972090e+01 2.237200000000000022e-01
1.532731063238359859e+01 2.244299999999999906e-01
1.534398888116747628e+01 2.247500000000000053e-01
1.536066712995135397e+01 2.256400000000000072e-01
1.537734537873523166e+01 2.260300000000000087e-01
1.539402362751910935e+01 2.267899999999999916e-01
1.541070187630298705e+01 2.269799999999999873e-01
1.542738012508686474e+01 2.279100000000000015e-01
1.544405837387074243e+01 2.281499999999999917e-01
1.546073662265462012e+01 2.283999999999999919e-01
1.547741487143849781e+01 2.288699999999999901e-01
1.549409312022237550e+01 2.294100000000000028e-01
1.551077136900625320e+01 2.301799999999999957e-01
1.552744961779013089e+01 2.304900000000000004e-01
1.554412786657400858e+01 2.310099999999999931e-01
1.556080611535788627e+01 2.315200000000000036e-01
1.557748436414176396e+01 2.322099999999999997e-01
1.559416261292564165e+01 2.325599999999999890e-01
1.561084086170951934e+01 2.326000000000000012e-01
1.562751911049339704e+01 2.328199999999999992e-01
1.564419735927727473e+01 2.330200000000000049e-01
1.566087560806115242e+01 2.340700000000000003e-01
1.567755385684503011e+01 2.346699999999999897e-01
1.569423210562890780e+01 2.351000000000000034e-01
1.571091035441278549e+01 2.358599999999999863e-01
1.572758860319666319e+01 2.364400000000000113e-01
1.574426685198054088e+01 2.371000000000000052e-01
1.576094510076441857e+01 2.373000000000000109e-01
1.577762334954829626e+01 2.374699999999999867e-01
1.579430159833217395e+01 2.376800000000000024e-01
1.581097984711605164e+01 2.377299999999999969e-01
1.582765809589992934e+01 2.383099999999999941e-01
1.584433634468380703e+01 2.389799999999999980e-01
1.586101459346768472e+01 2.394699999999999884e-01
1.587769284225156241e+01 2.397199999999999886e-01
1.589437109103544010e+01 2.401000000000000079e-01
1.591104933981931779e+01 2.403000000000000136e-01
1.592772758860319549e+01 2.409100000000000130e-01
1.594440583738707318e+01 2.409199999999999953e-01
1.596108408617095087e+01 2.413700000000000012e-01
1.597776233495482856e+01 2.418599999999999917e-01
1.599444058373870625e+01 2.423099999999999976e-01
1.601111883252258394e+01 2.427600000000000036e-01
1.602779708130645986e+01 2.433200000000000085e-01
1.604447533009033933e+01 2.435599999999999987e-01
1.606115357887421879e+01 2.437300000000000022e-01
1.607783182765809471e+01 2.441399999999999959e-01
1.609451007644197063e+01 2.444300000000000084e-01
1.611118832522585009e+01 2.447600000000000053e-01
1.612786657400972956e+01 2.454600000000000115e-01
1.614454482279360548e+01 2.452799999999999980e-01
1.616122307157748139e+01 2.456000000000000127e-01
1.617790132036136086e+01 2.462699999999999889e-01
1.619457956914524033e+01 2.465600000000000014e-01
1.621125781792911624e+01 2.466200000000000059e-01
1.622793606671299216e+01 2.469500000000000028e-01
1.624461431549687163e+01 2.466700000000000004e-01
1.626129256428075109e+01 2.471099999999999963e-01
1.627797081306462701e+01 2.472100000000000131e-01
1.629464906184850292e+01 2.474899999999999878e-01
1.631132731063238239e+01 2.478499999999999870e-01
1.632800555941626186e+01 2.482099999999999862e-01
1.634468380820013778e+01 2.483200000000000129e-01
1.636136205698401369e+01 2.480700000000000127e-01
1.637804030576789316e+01 2.481099999999999972e-01
1.639471855455177263e+01 2.490100000000000091e-01
1.641139680333564854e+01 2.487099999999999866e-01
1.642807505211952446e+01 2.486899999999999944e-01
1.644475330090340393e+01 2.493599999999999983e-01
1.646143154968728339e+01 2.498199999999999865e-01
1.647810979847115931e+01 2.501700000000000035e-01
1.649478804725503522e+01 2.506700000000000039e-01
1.651146629603891469e+01 2.513900000000000023e-01
1.652814454482279416e+01 2.518400000000000083e-01
1.654482279360667007e+01 2.521599999999999953e-01
1.656150104239054599e+01 2.522099999999999898e-01
1.657817929117442546e+01 2.527300000000000102e-01
1.659485753995830493e+01 2.531999999999999806e-01
1.661153578874218084e+01 2.534399999999999986e-01
1.662821403752605676e+01 2.537200000000000011e-01
1.664489228630993622e+01 2.539100000000000246e-01
1.666157053509381569e+01 2.539299999999999891e-01
1.667824878387769161e+01 2.544299999999999895e-01
1.669492703266156752e+01 2.549000000000000155e-01
1.671160528144544699e+01 2.551899999999999724e-01
1.672828353022932646e+01 2.553900000000000059e-01
1.674496177901320237e+01 2.557099999999999929e-01
1.676164002779707829e+01 2.558699999999999863e-01
1.677831827658095776e+01 2.557400000000000229e-01
1.679499652536483723e+01 2.564000000000000168e-01
1.681167477414871314e+01 2.562599999999999878e-01
1.682835302293258906e+01 2.565899999999999848e-01
1.684503127171646852e+01 2.570100000000000162e-01
1.686170952050034799e+01 2.572499999999999787e-01
1.687838776928422391e+01 2.572200000000000042e-01
1.689506601806809982e+01 2.572699999999999987e-01
1.691174426685197929e+01 2.572099999999999942e-01
1.692842251563585876e+01 2.575899999999999856e-01
1.694510076441973467e+01 2.578799999999999981e-01
1.696177901320361059e+01 2.582499999999999796e-01
1.697845726198749006e+01 2.585299999999999820e-01
1.699513551077136952e+01 2.590700000000000225e-01
1.701181375955524544e+01 2.599199999999999844e-01
1.702849200833912136e+01 2.599899999999999989e-01
1.704517025712300082e+01 2.602499999999999813e-01
1.706184850590688029e+01 2.606399999999999828e-01
1.707852675469075621e+01 2.609899999999999998e-01
1.709520500347463212e+01 2.611999999999999877e-01
1.711188325225851159e+01 2.611700000000000133e-01
1.712856150104239106e+01 2.612700000000000022e-01
1.714523974982626697e+01 2.614299999999999957e-01
1.716191799861014289e+01 2.617599999999999927e-01
1.717859624739402236e+01 2.618800000000000017e-01
1.719527449617790182e+01 2.619900000000000007e-01
1.721195274496177774e+01 2.621899999999999786e-01
1.722863099374565365e+01 2.623500000000000276e-01
1.724530924252953312e+01 2.626100000000000101e-01
1.726198749131341259e+01 2.629099999999999770e-01
1.727866574009728851e+01 2.630500000000000060e-01
1.729534398888116442e+01 2.631999999999999895e-01
1.731202223766504389e+01 2.632800000000000140e-01
1.732870048644892336e+01 2.642700000000000049e-01
1.734537873523279927e+01 2.647200000000000109e-01
1.736205698401667519e+01 2.648300000000000098e-01
1.737873523280055466e+01 2.649400000000000088e-01
1.739541348158443412e+01 2.650299999999999878e-01
1.741209173036831004e+01 2.651399999999999868e-01
1.742876997915218595e+01 2.657499999999999862e-01
1.744544822793606542e+01 2.663300000000000112e-01
1.746212647671994489e+01 2.666000000000000036e-01
1.747880472550382080e+01 2.667700000000000071e-01
1.749548297428769672e+01 2.668900000000000161e-01
1.751216122307157619e+01 2.669000000000000261e-01
1.752883947185545566e+01 2.671000000000000041e-01
1.754551772063933157e+01 2.669599999999999751e-01
1.756219596942320749e+01 2.671100000000000141e-01
1.757887421820708695e+01 2.680100000000000260e-01
1.759555246699096642e+01 2.682100000000000040e-01
1.761223071577484234e+01 2.683099999999999929e-01
1.762890896455871825e+01 2.685500000000000109e-01
1.764558721334259772e+01 2.687399999999999789e-01
1.766226546212647719e+01 2.687999999999999834e-01
1.767894371091035310e+01 2.686499999999999999e-01
1.769562195969422902e+01 2.687499999999999889e-01
1.771230020847810849e+01 2.690400000000000014e-01
1.772897845726198796e+01 2.695600000000000218e-01
1.774565670604586387e+01 2.696700000000000208e-01
1.776233495482973979e+01 2.699300000000000033e-01
1.777901320361361925e+01 2.700600000000000223e-01
1.779569145239749872e+01 2.706200000000000272e-01
1.781236970118137464e+01 2.708999999999999742e-01
1.782904794996525055e+01 2.713099999999999956e-01
1.784572619874913002e+01 2.710099999999999731e-01
1.786240444753300949e+01 2.715000000000000191e-01
1.787908269631688540e+01 2.719300000000000050e-01
1.789576094510076132e+01 2.721199999999999730e-01
1.791243919388464079e+01 2.724599999999999800e-01
1.792911744266852025e+01 2.729400000000000159e-01
1.794579569145239617e+01 2.732499999999999929e-01
1.796247394023627209e+01 2.736299999999999844e-01
1.797915218902015155e+01 2.737499999999999933e-01
1.799583043780403102e+01 2.743999999999999773e-01
1.801250868658790694e+01 2.746299999999999852e-01
1.802918693537178285e+01 2.749800000000000022e-01
1.804586518415566232e+01 2.757399999999999851e-01
1.806254343293954179e+01 2.760199999999999876e-01
1.807922168172341770e+01 2.762600000000000056e-01
1.809589993050729362e+01 2.767600000000000060e-01
1.811257817929117309e+01 2.767000000000000015e-01
1.812925642807505255e+01 2.767700000000000160e-01
1.814593467685892847e+01 2.769300000000000095e-01
1.816261292564280438e+01 2.773100000000000009e-01
1.817929117442668385e+01 2.778399999999999759e-01
1.819596942321056332e+01 2.778499999999999859e-01
1.821264767199443924e+01 2.787499999999999978e-01
1.822932592077831515e+01 2.791399999999999992e-01
1.824600416956219462e+01 2.795000000000000262e-01
1.826268241834607409e+01 2.797299999999999787e-01
1.827936066712995000e+01 2.798100000000000032e-01
1.829603891591382592e+01 2.806699999999999751e-01
1.831271716469770539e+01 2.811799999999999855e-01
1.832939541348158485e+01 2.814800000000000080e-01
1.834607366226546077e+01 2.818200000000000149e-01
1.836275191104933668e+01 2.822299999999999809e-01
1.837943015983321615e+01 2.821299999999999919e-01
1.839610840861709562e+01 2.824800000000000089e-01
1.841278665740097154e+01 2.827399999999999913e-01
1.842946490618484745e+01 2.826799999999999868e-01
1.844614315496872692e+01 2.832299999999999818e-01
1.846282140375260639e+01 2.837999999999999967e-01
1.847949965253648230e+01 2.841600000000000237e-01
1.849617790132035822e+01 2.841600000000000237e-01
1.851285615010423768e+01 2.842299999999999827e-01
1.852953439888811715e+01 2.848600000000000021e-01
1.854621264767199307e+01 2.848600000000000021e-01
1.856289089645586898e+01 2.848899999999999766e-01
1.857956914523974845e+01 2.850400000000000156e-01
1.859624739402362792e+01 2.856500000000000150e-01
1.861292564280750383e+01 2.859599999999999920e-01
1.862960389159137975e+01 2.859599999999999920e-01
1.864628214037525922e+01 2.864300000000000179e-01
1.866296038915913869e+01 2.867299999999999849e-01
1.867963863794301460e+01 2.872999999999999998e-01
1.869631688672689052e+01 2.877500000000000058e-01
1.871299513551076998e+01 2.882199999999999762e-01
1.872967338429464945e+01 2.886900000000000022e-01
1.874635163307852537e+01 2.890599999999999836e-01
1.876302988186240128e+01 2.891900000000000026e-01
1.877970813064628075e+01 2.895400000000000196e-01
1.879638637943016022e+01 2.898800000000000265e-01
1.881306462821403613e+01 2.902100000000000235e-01
1.882974287699791205e+01 2.907600000000000184e-01
1.884642112578179152e+01 2.912000000000000144e-01
1.886309937456567098e+01 2.919100000000000028e-01
1.887977762334954690e+01 2.922500000000000098e-01
1.889645587213342282e+01 2.925699999999999967e-01
1.891313412091730228e+01 2.928200000000000247e-01
1.892981236970118175e+01 2.934700000000000086e-01
1.894649061848505767e+01 2.942199999999999815e-01
1.896316886726893358e+01 2.950699999999999990e-01
1.897984711605281305e+01 2.949700000000000100e-01
1.899652536483669252e+01 2.953999999999999959e-01
1.901320361362056843e+01 2.952099999999999724e-01
1.902988186240444435e+01 2.959200000000000164e-01
1.904656011118832382e+01 2.966900000000000093e-01
1.906323835997220328e+01 2.966799999999999993e-01
1.907991660875607920e+01 2.976599999999999802e-01
1.909659485753995511e+01 2.980499999999999816e-01
1.911327310632383458e+01 2.978700000000000236e-01
1.912995135510771405e+01 2.978700000000000236e-01
1.914662960389158997e+01 2.981599999999999806e-01
1.916330785267546588e+01 2.983299999999999841e-01
1.917998610145934535e+01 2.988000000000000100e-01
1.919666435024322482e+01 2.991400000000000170e-01
1.921334259902710073e+01 2.991199999999999970e-01
1.923002084781097665e+01 2.993500000000000050e-01
1.924669909659485612e+01 2.996699999999999919e-01
1.926337734537873558e+01 3.000499999999999834e-01
1.928005559416261150e+01 3.001699999999999924e-01
1.929673384294648741e+01 3.006800000000000028e-01
1.931341209173036688e+01 3.010300000000000198e-01
1.933009034051424635e+01 3.014100000000000112e-01
1.934676858929812227e+01 3.015599999999999947e-01
1.936344683808199818e+01 3.020800000000000152e-01
1.938012508686587765e+01 3.024700000000000166e-01
1.939680333564975712e+01 3.024000000000000021e-01
1.941348158443363303e+01 3.026099999999999901e-01
1.943015983321750895e+01 3.031200000000000006e-01
1.944683808200138841e+01 3.033100000000000240e-01
1.946351633078526788e+01 3.035100000000000020e-01
1.948019457956914380e+01 3.037199999999999900e-01
1.949687282835301971e+01 3.036900000000000155e-01
1.951355107713689918e+01 3.039899999999999824e-01
1.953022932592077865e+01 3.045900000000000274e-01
1.954690757470465456e+01 3.051599999999999868e-01
1.956358582348853048e+01 3.053000000000000158e-01
1.958026407227240995e+01 3.056200000000000028e-01
1.959694232105628942e+01 3.057500000000000218e-01
1.961362056984016533e+01 3.060700000000000087e-01
1.963029881862404125e+01 3.065999999999999837e-01
1.964697706740792071e+01 3.070999999999999841e-01
1.966365531619180018e+01 3.072199999999999931e-01
1.968033356497567610e+01 3.079399999999999915e-01
1.969701181375955201e+01 3.084500000000000020e-01
1.971369006254343148e+01 3.090300000000000269e-01
1.973036831132731095e+01 3.091499999999999804e-01
1.974704656011118686e+01 3.095999999999999863e-01
1.976372480889506278e+01 3.102800000000000002e-01
1.978040305767894225e+01 3.104799999999999782e-01
1.979708130646282171e+01 3.110200000000000187e-01
1.981375955524669763e+01 3.114199999999999746e-01
1.983043780403057355e+01 3.113299999999999956e-01
1.984711605281445301e+01 3.116300000000000181e-01
1.986379430159833248e+01 3.118600000000000261e-01
1.988047255038220840e+01 3.125999999999999890e-01
1.989715079916608431e+01 3.131399999999999739e-01
1.991382904794996378e+01 3.132599999999999829e-01
1.993050729673384325e+01 3.137800000000000034e-01
1.994718554551771916e+01 3.141599999999999948e-01
1.996386379430159508e+01 3.143400000000000083e-01
1.998054204308547455e+01 3.142199999999999993e-01
1.999722029186935401e+01 3.145899999999999808e-01
2.001389854065322993e+01 3.150200000000000222e-01
2.003057678943710584e+01 3.152499999999999747e-01
2.004725503822098531e+01 3.156300000000000217e-01
2.006393328700486478e+01 3.158000000000000251e-01
2.008061153578874070e+01 3.161599999999999966e-01
2.009728978457261661e+01 3.165200000000000236e-01
2.011396803335649608e+01 3.170999999999999930e-01
2.013064628214037555e+01 3.170499999999999985e-01
2.014732453092425146e+01 3.174699999999999744e-01
2.016400277970812738e+01 3.175499999999999989e-01
2.018068102849200685e+01 3.181300000000000239e-01
2.019735927727588631e+01 3.188300000000000023e-01
2.021403752605976223e+01 3.194799999999999862e-01
2.023071577484363814e+01 3.200100000000000167e-01
2.024739402362751761e+01 3.202200000000000046e-01
2.026407227241139708e+01 3.200799999999999756e-01
2.028075052119527300e+01 3.201700000000000101e-01
2.029742876997914891e+01 3.202200000000000046e-01
2.031410701876302838e+01 3.203900000000000081e-01
2.033078526754690785e+01 3.206999999999999851e-01
2.034746351633078376e+01 3.210600000000000120e-01
2.036414176511465968e+01 3.213699999999999890e-01
2.038082001389853914e+01 3.216100000000000070e-01
2.039749826268241861e+01 3.220500000000000029e-01
2.041417651146629453e+01 3.221800000000000219e-01
2.043085476025017044e+01 3.228699999999999903e-01
2.044753300903404991e+01 3.232400000000000273e-01
2.046421125781792938e+01 3.238900000000000112e-01
2.048088950660180529e+01 3.241200000000000192e-01
2.049756775538568121e+01 3.245899999999999896e-01
2.051424600416956068e+01 3.247900000000000231e-01
2.053092425295344015e+01 3.254299999999999971e-01
2.054760250173731606e+01 3.257599999999999940e-01
2.056428075052119198e+01 3.262200000000000100e-01
2.058095899930507144e+01 3.269599999999999729e-01
2.059763724808895091e+01 3.277999999999999803e-01
2.061431549687282683e+01 3.277599999999999958e-01
2.063099374565670274e+01 3.282399999999999762e-01
2.064767199444058221e+01 3.286200000000000232e-01
2.066435024322446168e+01 3.293099999999999916e-01
2.068102849200833759e+01 3.296100000000000141e-01
2.069770674079221351e+01 3.305500000000000105e-01
2.071438498957609298e+01 3.303499999999999770e-01
2.073106323835997244e+01 3.306200000000000250e-01
2.074774148714384836e+01 3.312999999999999834e-01
2.076441973592772428e+01 3.314500000000000224e-01
2.078109798471160374e+01 3.319300000000000028e-01
2.079777623349548321e+01 3.324199999999999933e-01
2.081445448227935913e+01 3.328300000000000147e-01
2.083113273106323504e+01 3.333999999999999742e-01
2.084781097984711451e+01 3.337800000000000211e-01
2.086448922863099398e+01 3.340400000000000036e-01
2.088116747741486989e+01 3.345199999999999840e-01
2.089784572619874581e+01 3.347999999999999865e-01
2.091452397498262528e+01 3.349099999999999855e-01
2.093120222376650474e+01 3.352899999999999769e-01
2.094788047255038066e+01 3.356500000000000039e-01
2.096455872133425657e+01 3.358999999999999764e-01
2.098123697011813604e+01 3.364099999999999868e-01
2.099791521890201551e+01 3.369300000000000073e-01
2.101459346768589143e+01 3.369199999999999973e-01
2.103127171646976734e+01 3.373300000000000187e-01
2.104794996525364681e+01 3.376000000000000112e-01
2.106462821403752628e+01 3.377899999999999792e-01
2.108130646282140219e+01 3.380699999999999816e-01
2.109798471160527811e+01 3.382299999999999751e-01
2.111466296038915758e+01 3.382700000000000151e-01
2.113134120917303704e+01 3.382399999999999851e-01
2.114801945795691296e+01 3.385699999999999821e-01
2.116469770674078887e+01 3.389800000000000035e-01
2.118137595552466834e+01 3.397999999999999909e-01
2.119805420430854781e+01 3.398800000000000154e-01
2.121473245309242373e+01 3.400400000000000089e-01
2.123141070187629964e+01 3.400900000000000034e-01
2.124808895066017911e+01 3.403499999999999859e-01
2.126476719944405858e+01 3.408100000000000018e-01
2.128144544822793449e+01 3.415099999999999802e-01
2.129812369701181041e+01 3.423200000000000132e-01
2.131480194579568987e+01 3.428800000000000181e-01
2.133148019457956934e+01 3.435000000000000275e-01
2.134815844336344526e+01 3.436199999999999810e-01
2.136483669214732117e+01 3.436600000000000210e-01
2.138151494093120064e+01 3.439699999999999980e-01
2.139819318971508011e+01 3.442399999999999904e-01
2.141487143849895602e+01 3.444599999999999884e-01
2.143154968728283194e+01 3.450599999999999778e-01
2.144822793606671141e+01 3.454599999999999893e-01
2.146490618485059088e+01 3.461299999999999932e-01
2.148158443363446679e+01 3.463100000000000067e-01
2.149826268241834271e+01 3.468200000000000172e-01
2.151494093120222217e+01 3.469599999999999906e-01
2.153161917998610164e+01 3.480800000000000005e-01
2.154829742876997756e+01 3.483700000000000130e-01
2.156497567755385347e+01 3.488499999999999934e-01
2.158165392633773294e+01 3.491799999999999904e-01
2.159833217512161241e+01 3.498499999999999943e-01
2.161501042390548832e+01 3.506799999999999917e-01
2.163168867268936424e+01 3.509399999999999742e-01
2.164836692147324371e+01 3.510300000000000087e-01
2.166504517025712317e+01 3.516199999999999881e-01
2.168172341904099909e+01 3.520900000000000141e-01
2.169840166782487501e+01 3.527000000000000135e-01
2.171507991660875447e+01 3.533600000000000074e-01
2.173175816539263394e+01 3.540499999999999758e-01
2.174843641417650986e+01 3.543200000000000238e-01
2.176511466296038577e+01 3.548399999999999888e-01
2.178179291174426524e+01 3.547600000000000198e-01
2.179847116052814471e+01 3.550699999999999967e-01
2.181514940931202062e+01 3.554999999999999827e-01
2.183182765809589654e+01 3.559899999999999731e-01
2.184850590687977601e+01 3.569300000000000250e-01
2.186518415566365547e+01 3.578399999999999914e-01
2.188186240444753139e+01 3.580200000000000049e-01
2.189854065323140730e+01 3.583000000000000074e-01
2.191521890201528677e+01 3.586699999999999888e-01
2.193189715079916624e+01 3.593500000000000028e-01
2.194857539958304216e+01 3.603000000000000091e-01
2.196525364836691807e+01 3.611599999999999810e-01
2.198193189715079754e+01 3.615999999999999770e-01
2.199861014593467701e+01 3.618000000000000105e-01
2.201528839471855292e+01 3.624299999999999744e-01
2.203196664350242884e+01 3.634100000000000108e-01
2.204864489228630831e+01 3.637500000000000178e-01
2.206532314107018777e+01 3.636099999999999888e-01
2.208200138985406369e+01 3.635800000000000143e-01
2.209867963863793960e+01 3.634100000000000108e-01
2.211535788742181907e+01 3.637799999999999923e-01
2.213203613620569854e+01 3.643199999999999772e-01
2.214871438498957446e+01 3.650599999999999956e-01
2.216539263377345037e+01 3.651099999999999901e-01
2.218207088255732984e+01 3.653899999999999926e-01
2.219874913134120931e+01 3.656499999999999750e-01
2.221542738012508522e+01 3.660399999999999765e-01
2.223210562890896114e+01 3.663000000000000145e-01
2.224878387769284060e+01 3.665300000000000225e-01
2.226546212647672007e+01 3.670800000000000174e-01
2.228214037526059599e+01 3.670599999999999974e-01
2.229881862404447190e+01 3.672900000000000054e-01
2.231549687282835137e+01 3.677099999999999813e-01
2.233217512161223084e+01 3.682300000000000018e-01
2.234885337039610675e+01 3.687199999999999922e-01
2.236553161917998267e+01 3.692799999999999971e-01
2.238220986796386214e+01 3.698400000000000021e-01
2.239888811674774161e+01 3.703799999999999870e-01
2.241556636553161752e+01 3.708899999999999975e-01
2.243224461431549344e+01 3.712699999999999889e-01
2.244892286309937290e+01 3.721999999999999753e-01
2.246560111188325237e+01 3.724899999999999878e-01
2.248227936066712829e+01 3.727900000000000102e-01
2.249895760945100420e+01 3.729799999999999782e-01
2.251563585823488367e+01 3.733000000000000207e-01
2.253231410701876314e+01 3.737500000000000266e-01
2.254899235580263905e+01 3.745399999999999840e-01
2.256567060458651497e+01 3.746099999999999985e-01
2.258234885337039444e+01 3.749000000000000110e-01
2.259902710215427390e+01 3.753199999999999870e-01
2.261570535093814982e+01 3.757699999999999929e-01
2.263238359972202574e+01 3.758500000000000174e-01
2.264906184850590520e+01 3.766599999999999948e-01
2.266574009728978467e+01 3.766499999999999848e-01
2.268241834607366059e+01 3.771599999999999953e-01
2.269909659485753650e+01 3.773699999999999832e-01
2.271577484364141597e+01 3.779399999999999982e-01
2.273245309242529544e+01 3.784299999999999886e-01
2.274913134120917135e+01 3.787900000000000156e-01
2.276580958999304727e+01 3.791100000000000025e-01
2.278248783877692674e+01 3.797499999999999765e-01
2.279916608756080620e+01 3.802200000000000024e-01
2.281584433634468212e+01 3.806999999999999829e-01
2.283252258512855803e+01 3.808099999999999818e-01
2.284920083391243750e+01 3.810399999999999898e-01
2.286587908269631697e+01 3.813099999999999823e-01
2.288255733148019289e+01 3.813099999999999823e-01
2.289923558026406880e+01 3.816899999999999737e-01
2.291591382904794827e+01 3.823699999999999877e-01
2.293259207783182774e+01 3.828300000000000036e-01
2.294927032661570365e+01 3.829799999999999871e-01
2.296594857539957957e+01 3.832300000000000151e-01
2.298262682418345904e+01 3.833500000000000241e-01
2.299930507296733850e+01 3.835100000000000176e-01
2.301598332175121442e+01 3.835799999999999765e-01
2.303266157053509033e+01 3.838900000000000090e-01
2.304933981931896980e+01 3.840600000000000125e-01
2.306601806810284927e+01 3.844099999999999739e-01
2.308269631688672519e+01 3.845199999999999729e-01
2.309937456567060110e+01 3.848199999999999954e-01
2.311605281445448057e+01 3.855000000000000093e-01
2.313273106323836004e+01 3.853400000000000158e-01
2.314940931202223595e+01 3.858199999999999963e-01
2.316608756080611187e+01 3.859899999999999998e-01
2.318276580958999133e+01 3.861499999999999932e-01
2.319944405837387080e+01 3.866299999999999737e-01
2.321612230715774672e+01 3.869900000000000007e-01
2.323280055594162263e+01 3.874500000000000166e-01
2.324947880472550210e+01 3.875500000000000056e-01
2.326615705350938157e+01 3.879099999999999770e-01
2.328283530229325748e+01 3.885500000000000065e-01
2.329951355107713340e+01 3.890899999999999914e-01
2.331619179986101287e+01 3.895899999999999919e-01
2.333287004864489234e+01 3.904299999999999993e-01
2.334954829742876825e+01 3.904099999999999793e-01
2.336622654621264417e+01 3.906000000000000028e-01
2.338290479499652363e+01 3.909000000000000252e-01
2.339958304378040310e+01 3.910799999999999832e-01
2.341626129256427902e+01 3.917599999999999971e-01
2.343293954134815493e+01 3.923599999999999866e-01
2.344961779013203440e+01 3.927499999999999880e-01
2.346629603891591387e+01 3.935199999999999809e-01
2.348297428769978978e+01 3.938599999999999879e-01
2.349965253648366570e+01 3.950699999999999767e-01
2.351633078526754517e+01 3.955099999999999727e-01
2.353300903405142463e+01 3.960899999999999976e-01
2.354968728283530055e+01 3.964199999999999946e-01
2.356636553161917647e+01 3.964500000000000246e-01
2.358304378040305593e+01 3.966999999999999971e-01
2.359972202918693540e+01 3.970199999999999840e-01
2.361640027797081132e+01 3.973999999999999755e-01
2.363307852675468723e+01 3.976399999999999935e-01
2.364975677553856670e+01 3.981899999999999884e-01
2.366643502432244617e+01 3.987100000000000088e-01
2.368311327310632208e+01 3.991600000000000148e-01
2.369979152189019800e+01 3.995600000000000263e-01
2.371646977067407747e+01 3.999900000000000122e-01
2.373314801945795693e+01 4.000099999999999767e-01
2.374982626824183285e+01 4.004199999999999982e-01
2.376650451702570876e+01 4.008399999999999741e-01
2.378318276580958823e+01 4.012999999999999901e-01
2.379986101459346770e+01 4.016199999999999770e-01
2.381653926337734362e+01 4.015900000000000025e-01
2.383321751216121953e+01 4.019900000000000140e-01
2.384989576094509900e+01 4.025500000000000189e-01
2.386657400972897847e+01 4.028200000000000114e-01
2.388325225851285438e+01 4.032700000000000173e-01
2.389993050729673030e+01 4.034099999999999908e-01
2.391660875608060977e+01 4.034800000000000053e-01
2.393328700486448923e+01 4.040599999999999747e-01
2.394996525364836515e+01 4.046500000000000097e-01
2.396664350243224106e+01 4.051400000000000001e-01
2.398332175121612053e+01 4.052100000000000146e-01
2.400000000000000000e+01 4.052299999999999791e-01


==> DataFigures/AggCons100.0.txt <==
0.000000000000000000e+00 3.806100000000000039e-01
1.667824878387769161e-02 3.806899999999999729e-01
3.335649756775538322e-02 3.799299999999999899e-01
5.003474635163307482e-02 3.792099999999999915e-01
6.671299513551076643e-02 3.785100000000000131e-01
8.339124391938845804e-02 3.780299999999999772e-01
1.000694927032661496e-01 3.775700000000000167e-01
1.167477414871438413e-01 3.770499999999999963e-01
1.334259902710215329e-01 3.767499999999999738e-01
1.501042390548992245e-01 3.763400000000000079e-01
1.667824878387769161e-01 3.758799999999999919e-01
1.834607366226546077e-01 3.754600000000000160e-01
2.001389854065322993e-01 3.751300000000000190e-01
2.168172341904099909e-01 3.751399999999999735e-01
2.334954829742876825e-01 3.750200000000000200e-01
2.501737317581653741e-01 3.748299999999999965e-01
2.668519805420430657e-01 3.747900000000000120e-01
2.835302293259207573e-01 3.740999999999999881e-01
3.002084781097984489e-01 3.739700000000000246e-01
3.168867268936761405e-01 3.739500000000000046e-01
3.335649756775538322e-01 3.736300000000000177e-01
3.502432244614315238e-01 3.735200000000000187e-01
3.669214732453092154e-01 3.734799999999999787e-01
3.835997220291869070e-01 3.729299999999999837e-01
4.002779708130645986e-01 3.724000000000000088e-01
4.169562195969422902e-01 3.722599999999999798e-01
4.336344683808199818e-01 3.718600000000000239e-01
4.503127171646976734e-01 3.716800000000000104e-01
4.669909659485753650e-01 3.712300000000000044e-01
4.836692147324530566e-01 3.710899999999999754e-01
5.003474635163307482e-01 3.710999999999999854e-01
5.170257123002084398e-01 3.706099999999999950e-01
5.337039610840861315e-01 3.705300000000000260e-01
5.503822098679638231e-01 3.700899999999999745e-01
5.670604586518415147e-01 3.695800000000000196e-01
5.837387074357192063e-01 3.694100000000000161e-01
6.004169562195968979e-01 3.689399999999999902e-01
6.170952050034745895e-01 3.688100000000000267e-01
6.337734537873522811e-01 3.687099999999999822e-01
6.504517025712299727e-01 3.686499999999999777e-01
6.671299513551076643e-01 3.683299999999999907e-01
6.838082001389853559e-01 3.678299999999999903e-01
7.004864489228630475e-01 3.671599999999999864e-01
7.171646977067407391e-01 3.665700000000000069e-01
7.338429464906184307e-01 3.658500000000000085e-01
7.505211952744961224e-01 3.654399999999999871e-01
7.671994440583738140e-01 3.646300000000000097e-01
7.838776928422515056e-01 3.643100000000000227e-01
8.005559416261291972e-01 3.638100000000000223e-01
8.172341904100068888e-01 3.635599999999999943e-01
8.339124391938845804e-01 3.632699999999999818e-01
8.505906879777622720e-01 3.629999999999999893e-01
8.672689367616399636e-01 3.627199999999999869e-01
8.839471855455176552e-01 3.622699999999999809e-01
9.006254343293953468e-01 3.620999999999999774e-01
9.173036831132730384e-01 3.613999999999999990e-01
9.339819318971507300e-01 3.608999999999999986e-01
9.506601806810284216e-01 3.602899999999999991e-01
9.673384294649061133e-01 3.601800000000000002e-01
9.840166782487838049e-01 3.600700000000000012e-01
1.000694927032661496e+00 3.595099999999999962e-01
1.017373175816539188e+00 3.588500000000000023e-01
1.034051424600416880e+00 3.582099999999999729e-01
1.050729673384294571e+00 3.574800000000000200e-01
1.067407922168172263e+00 3.568299999999999805e-01
1.084086170952049955e+00 3.561300000000000021e-01
1.100764419735927646e+00 3.559599999999999986e-01
1.117442668519805338e+00 3.558799999999999741e-01
1.134120917303683029e+00 3.552899999999999947e-01
1.150799166087560721e+00 3.551099999999999812e-01
1.167477414871438413e+00 3.546300000000000008e-01
1.184155663655316104e+00 3.541000000000000258e-01
1.200833912439193796e+00 3.537799999999999834e-01
1.217512161223071487e+00 3.528600000000000070e-01
1.234190410006949179e+00 3.526500000000000190e-01
1.250868658790826871e+00 3.521500000000000186e-01
1.267546907574704562e+00 3.518600000000000061e-01
1.284225156358582254e+00 3.514700000000000046e-01
1.300903405142459945e+00 3.511500000000000177e-01
1.317581653926337637e+00 3.505599999999999827e-01
1.334259902710215329e+00 3.499700000000000033e-01
1.350938151494093020e+00 3.497299999999999853e-01
1.367616400277970712e+00 3.494700000000000029e-01
1.384294649061848403e+00 3.491299999999999959e-01
1.400972897845726095e+00 3.486899999999999999e-01
1.417651146629603787e+00 3.486199999999999855e-01
1.434329395413481478e+00 3.481500000000000150e-01
1.451007644197359170e+00 3.474200000000000066e-01
1.467685892981236861e+00 3.466899999999999982e-01
1.484364141765114553e+00 3.461099999999999732e-01
1.501042390548992245e+00 3.458999999999999853e-01
1.517720639332869936e+00 3.454900000000000193e-01
1.534398888116747628e+00 3.448999999999999844e-01
1.551077136900625320e+00 3.450599999999999778e-01
1.567755385684503011e+00 3.441699999999999759e-01
1.584433634468380703e+00 3.436100000000000265e-01
1.601111883252258394e+00 3.429300000000000126e-01
1.617790132036136086e+00 3.423399999999999777e-01
1.634468380820013778e+00 3.416199999999999792e-01
1.651146629603891469e+00 3.409800000000000053e-01
1.667824878387769161e+00 3.407200000000000228e-01
1.684503127171646852e+00 3.402800000000000269e-01
1.701181375955524544e+00 3.394800000000000040e-01
1.717859624739402236e+00 3.391399999999999970e-01
1.734537873523279927e+00 3.389400000000000190e-01
1.751216122307157619e+00 3.383599999999999941e-01
1.767894371091035310e+00 3.378099999999999992e-01
1.784572619874913002e+00 3.369699999999999918e-01
1.801250868658790694e+00 3.366600000000000148e-01
1.817929117442668385e+00 3.357700000000000129e-01
1.834607366226546077e+00 3.353099999999999969e-01
1.851285615010423768e+00 3.347800000000000220e-01
1.867963863794301460e+00 3.341500000000000026e-01
1.884642112578179152e+00 3.338599999999999901e-01
1.901320361362056843e+00 3.333900000000000197e-01
1.917998610145934535e+00 3.327800000000000202e-01
1.934676858929812227e+00 3.321700000000000208e-01
1.951355107713689918e+00 3.319400000000000128e-01
1.968033356497567610e+00 3.313099999999999934e-01
1.984711605281445301e+00 3.309300000000000019e-01
2.001389854065322993e+00 3.306100000000000150e-01
2.018068102849200685e+00 3.305600000000000205e-01
2.034746351633078376e+00 3.303599999999999870e-01
2.051424600416956068e+00 3.296200000000000241e-01
2.068102849200833759e+00 3.289300000000000002e-01
2.084781097984711451e+00 3.281200000000000228e-01
2.101459346768589143e+00 3.276899999999999813e-01
2.118137595552466834e+00 3.275000000000000133e-01
2.134815844336344526e+00 3.269799999999999929e-01
2.151494093120222217e+00 3.264900000000000024e-01
2.168172341904099909e+00 3.257900000000000240e-01
2.184850590687977601e+00 3.257200000000000095e-01
2.201528839471855292e+00 3.249900000000000011e-01
2.218207088255732984e+00 3.238800000000000012e-01
2.234885337039610675e+00 3.233400000000000163e-01
2.251563585823488367e+00 3.230600000000000138e-01
2.268241834607366059e+00 3.228699999999999903e-01
2.284920083391243750e+00 3.225399999999999934e-01
2.301598332175121442e+00 3.214400000000000035e-01
2.318276580958999133e+00 3.212999999999999745e-01
2.334954829742876825e+00 3.204799999999999871e-01
2.351633078526754517e+00 3.198900000000000077e-01
2.368311327310632208e+00 3.192599999999999882e-01
2.384989576094509900e+00 3.187900000000000178e-01
2.401667824878387592e+00 3.182200000000000029e-01
2.418346073662265283e+00 3.176100000000000034e-01
2.435024322446142975e+00 3.174100000000000255e-01
2.451702571230020666e+00 3.169000000000000150e-01
2.468380820013898358e+00 3.163699999999999846e-01
2.485059068797776050e+00 3.157900000000000151e-01
2.501737317581653741e+00 3.153900000000000037e-01
2.518415566365531433e+00 3.149000000000000132e-01
2.535093815149409124e+00 3.144500000000000073e-01
2.551772063933286816e+00 3.136200000000000099e-01
2.568450312717164508e+00 3.127900000000000125e-01
2.585128561501042199e+00 3.120600000000000041e-01
2.601806810284919891e+00 3.113699999999999801e-01
2.618485059068797582e+00 3.110600000000000032e-01
2.635163307852675274e+00 3.102699999999999902e-01
2.651841556636552966e+00 3.098899999999999988e-01
2.668519805420430657e+00 3.088099999999999734e-01
2.685198054204308349e+00 3.085499999999999909e-01
2.701876302988186040e+00 3.081200000000000050e-01
2.718554551772063732e+00 3.078299999999999925e-01
2.735232800555941424e+00 3.075399999999999801e-01
2.751911049339819115e+00 3.071300000000000141e-01
2.768589298123696807e+00 3.065399999999999792e-01
2.785267546907574499e+00 3.060100000000000042e-01
2.801945795691452190e+00 3.055399999999999783e-01
2.818624044475329882e+00 3.050399999999999778e-01
2.835302293259207573e+00 3.048199999999999799e-01
2.851980542043085265e+00 3.040900000000000269e-01
2.868658790826962957e+00 3.029399999999999871e-01
2.885337039610840648e+00 3.022400000000000087e-01
2.902015288394718340e+00 3.017400000000000082e-01
2.918693537178596031e+00 3.010499999999999843e-01
2.935371785962473723e+00 3.003700000000000259e-01
2.952050034746351415e+00 2.990499999999999825e-01
2.968728283530229106e+00 2.983100000000000196e-01
2.985406532314106798e+00 2.969100000000000072e-01
3.002084781097984489e+00 2.979200000000000181e-01
3.018763029881862181e+00 2.976300000000000057e-01
3.035441278665739873e+00 2.974999999999999867e-01
3.052119527449617564e+00 2.970800000000000107e-01
3.068797776233495256e+00 2.972400000000000042e-01
3.085476025017372947e+00 2.968899999999999872e-01
3.102154273801250639e+00 2.960499999999999798e-01
3.118832522585128331e+00 2.958399999999999919e-01
3.135510771369006022e+00 2.958899999999999864e-01
3.152189020152883714e+00 2.961400000000000143e-01
3.168867268936761405e+00 2.958899999999999864e-01
3.185545517720639097e+00 2.950699999999999990e-01
3.202223766504516789e+00 2.946500000000000230e-01
3.218902015288394480e+00 2.938899999999999846e-01
3.235580264072272172e+00 2.928299999999999792e-01
3.252258512856149864e+00 2.923899999999999832e-01
3.268936761640027555e+00 2.914599999999999969e-01
3.285615010423905247e+00 2.910800000000000054e-01
3.302293259207782938e+00 2.909700000000000064e-01
3.318971507991660630e+00 2.904700000000000060e-01
3.335649756775538322e+00 2.902100000000000235e-01
3.352328005559416013e+00 2.895900000000000141e-01
3.369006254343293705e+00 2.892600000000000171e-01
3.385684503127171396e+00 2.883499999999999952e-01
3.402362751911049088e+00 2.875099999999999878e-01
3.419041000694926780e+00 2.869599999999999929e-01
3.435719249478804471e+00 2.869499999999999829e-01
3.452397498262682163e+00 2.856899999999999995e-01
3.469075747046559854e+00 2.848499999999999921e-01
3.485753995830437546e+00 2.843600000000000017e-01
3.502432244614315238e+00 2.838800000000000212e-01
3.519110493398192929e+00 2.829300000000000148e-01
3.535788742182070621e+00 2.828700000000000103e-01
3.552466990965948312e+00 2.823499999999999899e-01
3.569145239749826004e+00 2.816199999999999815e-01
3.585823488533703696e+00 2.811500000000000110e-01
3.602501737317581387e+00 2.808800000000000185e-01
3.619179986101459079e+00 2.802000000000000046e-01
3.635858234885336771e+00 2.793999999999999817e-01
3.652536483669214462e+00 2.791100000000000247e-01
3.669214732453092154e+00 2.788800000000000168e-01
3.685892981236969845e+00 2.787799999999999723e-01
3.702571230020847537e+00 2.785699999999999843e-01
3.719249478804725229e+00 2.779800000000000049e-01
3.735927727588602920e+00 2.774199999999999999e-01
3.752605976372480612e+00 2.770500000000000185e-01
3.769284225156358303e+00 2.760600000000000276e-01
3.785962473940235995e+00 2.753099999999999992e-01
3.802640722724113687e+00 2.750600000000000267e-01
3.819318971507991378e+00 2.743900000000000228e-01
3.835997220291869070e+00 2.741899999999999893e-01
3.852675469075746761e+00 2.733800000000000119e-01
3.869353717859624453e+00 2.729500000000000259e-01
3.886031966643502145e+00 2.720400000000000040e-01
3.902710215427379836e+00 2.717999999999999861e-01
3.919388464211257528e+00 2.711999999999999966e-01
3.936066712995135219e+00 2.710500000000000131e-01
3.952744961779012911e+00 2.706700000000000217e-01
3.969423210562890603e+00 2.702399999999999802e-01
3.986101459346768294e+00 2.698400000000000243e-01
4.002779708130645986e+00 2.693400000000000238e-01
4.019457956914523677e+00 2.689300000000000024e-01
4.036136205698401369e+00 2.683599999999999874e-01
4.052814454482279061e+00 2.683599999999999874e-01
4.069492703266156752e+00 2.675899999999999945e-01
4.086170952050034444e+00 2.675000000000000155e-01
4.102849200833912136e+00 2.674099999999999810e-01
4.119527449617789827e+00 2.674099999999999810e-01
4.136205698401667519e+00 2.672999999999999821e-01
4.152883947185545210e+00 2.670199999999999796e-01
4.169562195969422902e+00 2.666700000000000181e-01
4.186240444753300594e+00 2.660600000000000187e-01
4.202918693537178285e+00 2.655500000000000083e-01
4.219596942321055977e+00 2.655899999999999928e-01
4.236275191104933668e+00 2.651600000000000068e-01
4.252953439888811360e+00 2.647100000000000009e-01
4.269631688672689052e+00 2.641600000000000059e-01
4.286309937456566743e+00 2.636999999999999900e-01
4.302988186240444435e+00 2.635700000000000265e-01
4.319666435024322126e+00 2.633099999999999885e-01
4.336344683808199818e+00 2.625600000000000156e-01
4.353022932592077510e+00 2.623500000000000276e-01
4.369701181375955201e+00 2.617599999999999927e-01
4.386379430159832893e+00 2.614099999999999757e-01
4.403057678943710584e+00 2.616399999999999837e-01
4.419735927727588276e+00 2.614299999999999957e-01
4.436414176511465968e+00 2.613699999999999912e-01
4.453092425295343659e+00 2.607099999999999973e-01
4.469770674079221351e+00 2.604699999999999793e-01
4.486448922863099043e+00 2.606100000000000083e-01
4.503127171646976734e+00 2.602700000000000014e-01
4.519805420430854426e+00 2.602200000000000069e-01
4.536483669214732117e+00 2.599699999999999789e-01
4.553161917998609809e+00 2.600500000000000034e-01
4.569840166782487501e+00 2.600299999999999834e-01
4.586518415566365192e+00 2.592599999999999905e-01
4.603196664350242884e+00 2.592999999999999750e-01
4.619874913134120575e+00 2.598699999999999899e-01
4.636553161917998267e+00 2.597400000000000264e-01
4.653231410701875959e+00 2.593799999999999994e-01
4.669909659485753650e+00 2.593400000000000150e-01
4.686587908269631342e+00 2.591999999999999860e-01
4.703266157053509033e+00 2.589400000000000035e-01
4.719944405837386725e+00 2.588599999999999790e-01
4.736622654621264417e+00 2.590100000000000180e-01
4.753300903405142108e+00 2.584199999999999831e-01
4.769979152189019800e+00 2.581999999999999851e-01
4.786657400972897491e+00 2.582699999999999996e-01
4.803335649756775183e+00 2.579000000000000181e-01
4.820013898540652875e+00 2.577699999999999991e-01
4.836692147324530566e+00 2.577099999999999946e-01
4.853370396108408258e+00 2.576999999999999846e-01
4.870048644892285949e+00 2.572699999999999987e-01
4.886726893676163641e+00 2.571300000000000252e-01
4.903405142460041333e+00 2.567400000000000237e-01
4.920083391243919024e+00 2.567800000000000082e-01
4.936761640027796716e+00 2.564199999999999813e-01
4.953439888811674408e+00 2.562800000000000078e-01
4.970118137595552099e+00 2.558799999999999963e-01
4.986796386379429791e+00 2.554799999999999849e-01
5.003474635163307482e+00 2.551100000000000034e-01
5.020152883947185174e+00 2.550200000000000244e-01
5.036831132731062866e+00 2.546399999999999775e-01
5.053509381514940557e+00 2.540499999999999980e-01
5.070187630298818249e+00 2.538799999999999946e-01
5.086865879082695940e+00 2.537099999999999911e-01
5.103544127866573632e+00 2.534500000000000086e-01
5.120222376650451324e+00 2.534699999999999731e-01
5.136900625434329015e+00 2.535899999999999821e-01
5.153578874218206707e+00 2.534399999999999986e-01
5.170257123002084398e+00 2.531700000000000061e-01
5.186935371785962090e+00 2.525700000000000167e-01
5.203613620569839782e+00 2.521800000000000153e-01
5.220291869353717473e+00 2.520600000000000063e-01
5.236970118137595165e+00 2.517499999999999738e-01
5.253648366921472856e+00 2.516900000000000248e-01
5.270326615705350548e+00 2.511900000000000244e-01
5.287004864489228240e+00 2.513599999999999723e-01
5.303683113273105931e+00 2.506200000000000094e-01
5.320361362056983623e+00 2.505299999999999749e-01
5.337039610840861315e+00 2.498700000000000088e-01
5.353717859624739006e+00 2.496800000000000130e-01
5.370396108408616698e+00 2.499000000000000110e-01
5.387074357192494389e+00 2.492800000000000016e-01
5.403752605976372081e+00 2.491700000000000026e-01
5.420430854760249773e+00 2.489300000000000124e-01
5.437109103544127464e+00 2.485700000000000132e-01
5.453787352328005156e+00 2.486299999999999899e-01
5.470465601111882847e+00 2.478899999999999992e-01
5.487143849895760539e+00 2.475600000000000023e-01
5.503822098679638231e+00 2.476299999999999890e-01
5.520500347463515922e+00 2.474300000000000110e-01
5.537178596247393614e+00 2.467900000000000094e-01
5.553856845031271305e+00 2.465100000000000069e-01
5.570535093815148997e+00 2.459199999999999997e-01
5.587213342599026689e+00 2.456800000000000095e-01
5.603891591382904380e+00 2.453599999999999948e-01
5.620569840166782072e+00 2.452699999999999880e-01
5.637248088950659763e+00 2.449199999999999988e-01
5.653926337734537455e+00 2.446099999999999941e-01
5.670604586518415147e+00 2.443599999999999939e-01
5.687282835302292838e+00 2.439900000000000124e-01
5.703961084086170530e+00 2.442499999999999949e-01
5.720639332870048221e+00 2.442699999999999871e-01
5.737317581653925913e+00 2.444600000000000106e-01
5.753995830437803605e+00 2.447100000000000108e-01
5.770674079221681296e+00 2.444999999999999951e-01
5.787352328005558988e+00 2.442699999999999871e-01
5.804030576789436680e+00 2.437999999999999889e-01
5.820708825573314371e+00 2.434999999999999942e-01
5.837387074357192063e+00 2.432699999999999863e-01
5.854065323141069754e+00 2.434699999999999920e-01
5.870743571924947446e+00 2.430299999999999960e-01
5.887421820708825138e+00 2.425100000000000033e-01
5.904100069492702829e+00 2.423200000000000076e-01
5.920778318276580521e+00 2.419800000000000006e-01
5.937456567060458212e+00 2.412799999999999945e-01
5.954134815844335904e+00 2.410599999999999965e-01
5.970813064628213596e+00 2.411000000000000087e-01
5.987491313412091287e+00 2.405200000000000116e-01
6.004169562195968979e+00 2.401000000000000079e-01
6.020847810979846670e+00 2.401099999999999901e-01
6.037526059763724362e+00 2.401699999999999946e-01
6.054204308547602054e+00 2.398800000000000099e-01
6.070882557331479745e+00 2.399499999999999966e-01
6.087560806115357437e+00 2.400599999999999956e-01
6.104239054899235128e+00 2.397799999999999931e-01
6.120917303683112820e+00 2.398200000000000054e-01
6.137595552466990512e+00 2.397100000000000064e-01
6.154273801250868203e+00 2.396999999999999964e-01
6.170952050034745895e+00 2.395400000000000029e-01
6.187630298818623586e+00 2.394999999999999907e-01
6.204308547602501278e+00 2.390200000000000102e-01
6.220986796386378970e+00 2.389400000000000135e-01
6.237665045170256661e+00 2.383000000000000118e-01
6.254343293954134353e+00 2.384600000000000053e-01
6.271021542738012045e+00 2.386800000000000033e-01
6.287699791521889736e+00 2.379100000000000104e-01
6.304378040305767428e+00 2.375599999999999934e-01
6.321056289089645119e+00 2.372599999999999987e-01
6.337734537873522811e+00 2.376099999999999879e-01
6.354412786657400503e+00 2.375400000000000011e-01
6.371091035441278194e+00 2.374199999999999922e-01
6.387769284225155886e+00 2.371600000000000097e-01
6.404447533009033577e+00 2.373000000000000109e-01
6.421125781792911269e+00 2.371499999999999997e-01
6.437804030576788961e+00 2.375099999999999989e-01
6.454482279360666652e+00 2.373699999999999977e-01
6.471160528144544344e+00 2.372199999999999864e-01
6.487838776928422035e+00 2.371300000000000074e-01
6.504517025712299727e+00 2.375400000000000011e-01
6.521195274496177419e+00 2.377599999999999991e-01
6.537873523280055110e+00 2.381699999999999928e-01
6.554551772063932802e+00 2.379699999999999871e-01
6.571230020847810493e+00 2.381999999999999951e-01
6.587908269631688185e+00 2.379900000000000071e-01
6.604586518415565877e+00 2.374499999999999944e-01
6.621264767199443568e+00 2.372799999999999909e-01
6.637943015983321260e+00 2.375800000000000134e-01
6.654621264767198952e+00 2.377599999999999991e-01
6.671299513551076643e+00 2.375400000000000011e-01
6.687977762334954335e+00 2.376099999999999879e-01
6.704656011118832026e+00 2.372900000000000009e-01
6.721334259902709718e+00 2.372100000000000042e-01
6.738012508686587410e+00 2.371399999999999897e-01
6.754690757470465101e+00 2.368000000000000105e-01
6.771369006254342793e+00 2.368099999999999927e-01
6.788047255038220484e+00 2.365200000000000080e-01
6.804725503822098176e+00 2.362799999999999900e-01
6.821403752605975868e+00 2.360399999999999998e-01
6.838082001389853559e+00 2.358800000000000063e-01
6.854760250173731251e+00 2.355099999999999971e-01
6.871438498957608942e+00 2.354700000000000126e-01
6.888116747741486634e+00 2.355899999999999939e-01
6.904794996525364326e+00 2.358899999999999886e-01
6.921473245309242017e+00 2.357100000000000029e-01
6.938151494093119709e+00 2.356699999999999906e-01
6.954829742876997400e+00 2.352100000000000024e-01
6.971507991660875092e+00 2.346999999999999920e-01
6.988186240444752784e+00 2.347100000000000020e-01
7.004864489228630475e+00 2.348099999999999909e-01
7.021542738012508167e+00 2.347599999999999965e-01
7.038220986796385858e+00 2.343500000000000028e-01
7.054899235580263550e+00 2.342299999999999938e-01
7.071577484364141242e+00 2.336100000000000121e-01
7.088255733148018933e+00 2.334700000000000109e-01
7.104933981931896625e+00 2.336600000000000066e-01
7.121612230715774317e+00 2.326100000000000112e-01
7.138290479499652008e+00 2.326000000000000012e-01
7.154968728283529700e+00 2.322200000000000097e-01
7.171646977067407391e+00 2.317500000000000115e-01
7.188325225851285083e+00 2.317500000000000115e-01
7.205003474635162775e+00 2.319799999999999918e-01
7.221681723419040466e+00 2.319299999999999973e-01
7.238359972202918158e+00 2.315099999999999936e-01
7.255038220986795849e+00 2.314700000000000091e-01
7.271716469770673541e+00 2.311400000000000121e-01
7.288394718554551233e+00 2.309299999999999964e-01
7.305072967338428924e+00 2.308800000000000019e-01
7.321751216122306616e+00 2.315000000000000113e-01
7.338429464906184307e+00 2.310300000000000131e-01
7.355107713690061999e+00 2.309499999999999886e-01
7.371785962473939691e+00 2.309700000000000086e-01
7.388464211257817382e+00 2.310300000000000131e-01
7.405142460041695074e+00 2.310699999999999976e-01
7.421820708825572765e+00 2.310800000000000076e-01
7.438498957609450457e+00 2.309700000000000086e-01
7.455177206393328149e+00 2.311400000000000121e-01
7.471855455177205840e+00 2.313999999999999946e-01
7.488533703961083532e+00 2.311400000000000121e-01
7.505211952744961224e+00 2.308399999999999896e-01
7.521890201528838915e+00 2.312099999999999989e-01
7.538568450312716607e+00 2.309499999999999886e-01
7.555246699096594298e+00 2.305999999999999994e-01
7.571924947880471990e+00 2.299700000000000077e-01
7.588603196664349682e+00 2.300500000000000045e-01
7.605281445448227373e+00 2.300200000000000022e-01
7.621959694232105065e+00 2.295300000000000118e-01
7.638637943015982756e+00 2.292099999999999971e-01
7.655316191799860448e+00 2.291300000000000003e-01
7.671994440583738140e+00 2.292599999999999916e-01
7.688672689367615831e+00 2.291799999999999948e-01
7.705350938151493523e+00 2.290399999999999936e-01
7.722029186935371214e+00 2.290600000000000136e-01
7.738707435719248906e+00 2.288800000000000001e-01
7.755385684503126598e+00 2.286400000000000099e-01
7.772063933287004289e+00 2.283600000000000074e-01
7.788742182070881981e+00 2.276499999999999913e-01
7.805420430854759672e+00 2.279899999999999982e-01
7.822098679638637364e+00 2.276199999999999890e-01
7.838776928422515056e+00 2.277000000000000135e-01
7.855455177206392747e+00 2.273600000000000065e-01
7.872133425990270439e+00 2.274599999999999955e-01
7.888811674774148130e+00 2.274100000000000010e-01
7.905489923558025822e+00 2.273600000000000065e-01
7.922168172341903514e+00 2.274700000000000055e-01
7.938846421125781205e+00 2.274400000000000033e-01
7.955524669909658897e+00 2.270300000000000096e-01
7.972202918693536589e+00 2.268799999999999983e-01
7.988881167477414280e+00 2.264100000000000001e-01
8.005559416261291972e+00 2.262200000000000044e-01
8.022237665045169663e+00 2.264700000000000046e-01
8.038915913829047355e+00 2.265399999999999914e-01
8.055594162612925047e+00 2.262599999999999889e-01
8.072272411396802738e+00 2.263400000000000134e-01
8.088950660180680430e+00 2.262800000000000089e-01
8.105628908964558121e+00 2.263300000000000034e-01
8.122307157748435813e+00 2.262899999999999912e-01
8.138985406532313505e+00 2.264899999999999969e-01
8.155663655316191196e+00 2.265999999999999959e-01
8.172341904100068888e+00 2.268000000000000016e-01
8.189020152883946579e+00 2.263499999999999956e-01
8.205698401667824271e+00 2.260199999999999987e-01
8.222376650451701963e+00 2.258699999999999875e-01
8.239054899235579654e+00 2.259500000000000119e-01
8.255733148019457346e+00 2.256499999999999895e-01
8.272411396803335037e+00 2.252000000000000113e-01
8.289089645587212729e+00 2.250300000000000078e-01
8.305767894371090421e+00 2.251499999999999890e-01
8.322446143154968112e+00 2.255699999999999927e-01
8.339124391938845804e+00 2.252300000000000135e-01
8.355802640722723496e+00 2.251400000000000068e-01
8.372480889506601187e+00 2.252200000000000035e-01
8.389159138290478879e+00 2.247200000000000031e-01
8.405837387074356570e+00 2.247000000000000108e-01
8.422515635858234262e+00 2.244200000000000084e-01
8.439193884642111954e+00 2.241299999999999959e-01
8.455872133425989645e+00 2.240499999999999992e-01
8.472550382209867337e+00 2.236499999999999877e-01
8.489228630993745028e+00 2.235600000000000087e-01
8.505906879777622720e+00 2.235000000000000042e-01
8.522585128561500412e+00 2.235800000000000010e-01
8.539263377345378103e+00 2.238600000000000034e-01
8.555941626129255795e+00 2.232300000000000118e-01
8.572619874913133486e+00 2.231299999999999950e-01
8.589298123697011178e+00 2.232200000000000017e-01
8.605976372480888870e+00 2.226899999999999991e-01
8.622654621264766561e+00 2.224500000000000088e-01
8.639332870048644253e+00 2.222800000000000054e-01
8.656011118832521944e+00 2.223600000000000021e-01
8.672689367616399636e+00 2.219899999999999929e-01
8.689367616400277328e+00 2.214800000000000102e-01
8.706045865184155019e+00 2.214000000000000135e-01
8.722724113968032711e+00 2.212300000000000100e-01
8.739402362751910402e+00 2.210300000000000042e-01
8.756080611535788094e+00 2.208600000000000008e-01
8.772758860319665786e+00 2.202600000000000113e-01
8.789437109103543477e+00 2.201400000000000023e-01
8.806115357887421169e+00 2.201799999999999868e-01
8.822793606671298861e+00 2.199500000000000066e-01
8.839471855455176552e+00 2.203299999999999981e-01
8.856150104239054244e+00 2.202300000000000091e-01
8.872828353022931935e+00 2.199699999999999989e-01
8.889506601806809627e+00 2.193299999999999972e-01
8.906184850590687319e+00 2.190199999999999925e-01
8.922863099374565010e+00 2.191500000000000115e-01
8.939541348158442702e+00 2.189200000000000035e-01
8.956219596942320393e+00 2.185900000000000065e-01
8.972897845726198085e+00 2.183400000000000063e-01
8.989576094510075777e+00 2.177999999999999936e-01
9.006254343293953468e+00 2.178299999999999959e-01
9.022932592077831160e+00 2.172800000000000009e-01
9.039610840861708851e+00 2.167999999999999927e-01
9.056289089645586543e+00 2.167399999999999882e-01
9.072967338429464235e+00 2.165700000000000125e-01
9.089645587213341926e+00 2.160400000000000098e-01
9.106323835997219618e+00 2.157300000000000051e-01
9.123002084781097309e+00 2.159200000000000008e-01
9.139680333564975001e+00 2.152900000000000091e-01
9.156358582348852693e+00 2.152100000000000124e-01
9.173036831132730384e+00 2.146800000000000097e-01
9.189715079916608076e+00 2.146899999999999920e-01
9.206393328700485768e+00 2.140299999999999980e-01
9.223071577484363459e+00 2.137600000000000056e-01
9.239749826268241151e+00 2.133500000000000119e-01
9.256428075052118842e+00 2.131200000000000039e-01
9.273106323835996534e+00 2.131299999999999861e-01
9.289784572619874226e+00 2.129500000000000004e-01
9.306462821403751917e+00 2.123700000000000032e-01
9.323141070187629609e+00 2.120900000000000007e-01
9.339819318971507300e+00 2.120700000000000085e-01
9.356497567755384992e+00 2.116000000000000103e-01
9.373175816539262684e+00 2.115100000000000036e-01
9.389854065323140375e+00 2.114199999999999968e-01
9.406532314107018067e+00 2.113099999999999978e-01
9.423210562890895758e+00 2.109999999999999931e-01
9.439888811674773450e+00 2.106099999999999917e-01
9.456567060458651142e+00 2.105299999999999949e-01
9.473245309242528833e+00 2.101600000000000135e-01
9.489923558026406525e+00 2.102300000000000002e-01
9.506601806810284216e+00 2.105899999999999994e-01
9.523280055594161908e+00 2.102499999999999925e-01
9.539958304378039600e+00 2.103399999999999992e-01
9.556636553161917291e+00 2.099699999999999900e-01
9.573314801945794983e+00 2.096000000000000085e-01
9.589993050729672674e+00 2.094699999999999895e-01
9.606671299513550366e+00 2.091300000000000103e-01
9.623349548297428058e+00 2.086399999999999921e-01
9.640027797081305749e+00 2.087499999999999911e-01
9.656706045865183441e+00 2.083299999999999874e-01
9.673384294649061133e+00 2.079000000000000015e-01
9.690062543432938824e+00 2.083299999999999874e-01
9.706740792216816516e+00 2.083399999999999974e-01
9.723419041000694207e+00 2.085299999999999931e-01
9.740097289784571899e+00 2.082400000000000084e-01
9.756775538568449591e+00 2.077499999999999902e-01
9.773453787352327282e+00 2.076099999999999890e-01
9.790132036136204974e+00 2.071999999999999953e-01
9.806810284920082665e+00 2.067599999999999993e-01
9.823488533703960357e+00 2.065200000000000091e-01
9.840166782487838049e+00 2.061099999999999877e-01
9.856845031271715740e+00 2.058300000000000129e-01
9.873523280055593432e+00 2.057799999999999907e-01
9.890201528839471123e+00 2.054100000000000092e-01
9.906879777623348815e+00 2.054700000000000137e-01
9.923558026407226507e+00 2.053999999999999992e-01
9.940236275191104198e+00 2.054999999999999882e-01
9.956914523974981890e+00 2.056999999999999940e-01
9.973592772758859581e+00 2.059300000000000019e-01
9.990271021542737273e+00 2.061099999999999877e-01
1.000694927032661496e+01 2.062199999999999867e-01
1.002362751911049266e+01 2.057299999999999962e-01
1.004030576789437035e+01 2.054900000000000060e-01
1.005698401667824804e+01 2.059600000000000042e-01
1.007366226546212573e+01 2.052400000000000058e-01
1.009034051424600342e+01 2.053099999999999925e-01
1.010701876302988111e+01 2.054400000000000115e-01
1.012369701181375881e+01 2.055899999999999950e-01
1.014037526059763650e+01 2.055599999999999927e-01
1.015705350938151419e+01 2.056600000000000095e-01
1.017373175816539188e+01 2.054799999999999960e-01
1.019041000694926957e+01 2.053999999999999992e-01
1.020708825573314726e+01 2.053399999999999948e-01
1.022376650451702496e+01 2.050899999999999945e-01
1.024044475330090265e+01 2.050500000000000100e-01
1.025712300208478034e+01 2.046099999999999863e-01
1.027380125086865803e+01 2.045500000000000096e-01
1.029047949965253572e+01 2.041000000000000036e-01
1.030715774843641341e+01 2.043800000000000061e-01
1.032383599722029111e+01 2.046399999999999886e-01
1.034051424600416880e+01 2.047799999999999898e-01
1.035719249478804649e+01 2.048599999999999866e-01
1.037387074357192418e+01 2.046699999999999908e-01
1.039054899235580187e+01 2.047700000000000076e-01
1.040722724113967956e+01 2.044900000000000051e-01
1.042390548992355725e+01 2.046199999999999963e-01
1.044058373870743495e+01 2.044600000000000029e-01
1.045726198749131264e+01 2.039300000000000002e-01
1.047394023627519033e+01 2.039100000000000079e-01
1.049061848505906802e+01 2.040299999999999891e-01
1.050729673384294571e+01 2.040200000000000069e-01
1.052397498262682340e+01 2.039700000000000124e-01
1.054065323141070110e+01 2.040099999999999969e-01
1.055733148019457879e+01 2.037599999999999967e-01
1.057400972897845648e+01 2.038600000000000134e-01
1.059068797776233417e+01 2.035800000000000110e-01
1.060736622654621186e+01 2.038000000000000089e-01
1.062404447533008955e+01 2.038099999999999912e-01
1.064072272411396725e+01 2.037200000000000122e-01
1.065740097289784494e+01 2.035299999999999887e-01
1.067407922168172263e+01 2.031799999999999995e-01
1.069075747046560032e+01 2.030500000000000083e-01
1.070743571924947801e+01 2.031199999999999950e-01
1.072411396803335570e+01 2.032100000000000017e-01
1.074079221681723340e+01 2.034900000000000042e-01
1.075747046560111109e+01 2.036100000000000132e-01
1.077414871438498878e+01 2.032799999999999885e-01
1.079082696316886647e+01 2.027700000000000058e-01
1.080750521195274416e+01 2.022799999999999876e-01
1.082418346073662185e+01 2.022200000000000109e-01
1.084086170952049955e+01 2.018699999999999939e-01
1.085753995830437724e+01 2.017799999999999871e-01
1.087421820708825493e+01 2.015399999999999969e-01
1.089089645587213262e+01 2.010000000000000120e-01
1.090757470465601031e+01 2.008300000000000085e-01
1.092425295343988800e+01 2.004499999999999893e-01
1.094093120222376569e+01 2.002899999999999958e-01
1.095760945100764339e+01 2.001600000000000046e-01
1.097428769979152108e+01 1.996600000000000041e-01
1.099096594857539877e+01 1.995399999999999952e-01
1.100764419735927646e+01 1.993199999999999972e-01
1.102432244614315415e+01 1.987700000000000022e-01
1.104100069492703184e+01 1.983900000000000108e-01
1.105767894371090954e+01 1.980500000000000038e-01
1.107435719249478723e+01 1.978999999999999926e-01
1.109103544127866492e+01 1.978499999999999981e-01
1.110771369006254261e+01 1.977200000000000069e-01
1.112439193884642030e+01 1.978199999999999958e-01
1.114107018763029799e+01 1.976199999999999901e-01
1.115774843641417569e+01 1.978399999999999881e-01
1.117442668519805338e+01 1.976700000000000124e-01
1.119110493398193107e+01 1.976999999999999869e-01
1.120778318276580876e+01 1.977599999999999913e-01
1.122446143154968645e+01 1.979400000000000048e-01
1.124113968033356414e+01 1.983199999999999963e-01
1.125781792911744184e+01 1.980500000000000038e-01
1.127449617790131953e+01 1.980800000000000061e-01
1.129117442668519722e+01 1.980000000000000093e-01
1.130785267546907491e+01 1.982099999999999973e-01
1.132453092425295260e+01 1.985099999999999920e-01
1.134120917303683029e+01 1.988800000000000012e-01
1.135788742182070798e+01 1.990599999999999870e-01
1.137456567060458568e+01 1.988999999999999935e-01
1.139124391938846337e+01 1.987200000000000077e-01
1.140792216817234106e+01 1.986999999999999877e-01
1.142460041695621875e+01 1.990699999999999970e-01
1.144127866574009644e+01 1.993699999999999917e-01
1.145795691452397413e+01 1.996400000000000119e-01
1.147463516330785183e+01 1.998399999999999899e-01
1.149131341209172952e+01 1.998399999999999899e-01
1.150799166087560721e+01 2.001000000000000001e-01
1.152466990965948490e+01 2.001300000000000023e-01
1.154134815844336259e+01 2.003800000000000026e-01
1.155802640722724028e+01 2.009799999999999920e-01
1.157470465601111798e+01 2.013300000000000090e-01
1.159138290479499567e+01 2.017599999999999949e-01
1.160806115357887336e+01 2.021600000000000064e-01
1.162473940236275105e+01 2.022200000000000109e-01
1.164141765114662874e+01 2.024199999999999888e-01
1.165809589993050643e+01 2.027500000000000135e-01
1.167477414871438413e+01 2.025500000000000078e-01
1.169145239749826182e+01 2.023999999999999966e-01
1.170813064628213951e+01 2.025200000000000056e-01
1.172480889506601720e+01 2.026799999999999990e-01
1.174148714384989489e+01 2.028600000000000125e-01
1.175816539263377258e+01 2.029400000000000093e-01
1.177484364141765028e+01 2.031999999999999917e-01
1.179152189020152797e+01 2.034600000000000020e-01
1.180820013898540566e+01 2.031499999999999972e-01
1.182487838776928335e+01 2.031399999999999872e-01
1.184155663655316104e+01 2.030099999999999960e-01
1.185823488533703873e+01 2.030899999999999928e-01
1.187491313412091642e+01 2.030000000000000138e-01
1.189159138290479412e+01 2.028999999999999970e-01
1.190826963168867181e+01 2.030000000000000138e-01
1.192494788047254950e+01 2.032599999999999962e-01
1.194162612925642719e+01 2.036799999999999999e-01
1.195830437804030488e+01 2.036999999999999922e-01
1.197498262682418257e+01 2.038999999999999979e-01
1.199166087560806027e+01 2.041399999999999881e-01
1.200833912439193796e+01 2.040899999999999936e-01
1.202501737317581565e+01 2.042299999999999949e-01
1.204169562195969334e+01 2.044100000000000084e-01
1.205837387074357103e+01 2.047400000000000053e-01
1.207505211952744872e+01 2.049100000000000088e-01
1.209173036831132642e+01 2.046999999999999931e-01
1.210840861709520411e+01 2.051099999999999868e-01
1.212508686587908180e+01 2.052900000000000003e-01
1.214176511466295949e+01 2.054900000000000060e-01
1.215844336344683718e+01 2.054199999999999915e-01
1.217512161223071487e+01 2.058999999999999997e-01
1.219179986101459257e+01 2.059799999999999964e-01
1.220847810979847026e+01 2.065299999999999914e-01
1.222515635858234795e+01 2.065800000000000136e-01
1.224183460736622564e+01 2.068599999999999883e-01
1.225851285615010333e+01 2.071199999999999986e-01
1.227519110493398102e+01 2.074000000000000010e-01
1.229186935371785871e+01 2.077400000000000080e-01
1.230854760250173641e+01 2.082100000000000062e-01
1.232522585128561410e+01 2.085500000000000131e-01
1.234190410006949179e+01 2.088200000000000056e-01
1.235858234885336948e+01 2.095200000000000118e-01
1.237526059763724717e+01 2.090500000000000136e-01
1.239193884642112486e+01 2.090100000000000013e-01
1.240861709520500256e+01 2.095299999999999940e-01
1.242529534398888025e+01 2.096300000000000108e-01
1.244197359277275794e+01 2.099699999999999900e-01
1.245865184155663563e+01 2.105299999999999949e-01
1.247533009034051332e+01 2.109600000000000086e-01
1.249200833912439101e+01 2.109300000000000064e-01
1.250868658790826871e+01 2.112100000000000088e-01
1.252536483669214640e+01 2.114699999999999913e-01
1.254204308547602409e+01 2.116500000000000048e-01
1.255872133425990178e+01 2.118200000000000083e-01
1.257539958304377947e+01 2.119199999999999973e-01
1.259207783182765716e+01 2.124000000000000055e-01
1.260875608061153486e+01 2.127699999999999869e-01
1.262543432939541255e+01 2.131899999999999906e-01
1.264211257817929024e+01 2.133599999999999941e-01
1.265879082696316793e+01 2.135799999999999921e-01
1.267546907574704562e+01 2.135499999999999898e-01
1.269214732453092331e+01 2.139399999999999913e-01
1.270882557331480101e+01 2.142000000000000015e-01
1.272550382209867870e+01 2.146000000000000130e-01
1.274218207088255639e+01 2.150700000000000112e-01
1.275886031966643408e+01 2.152000000000000024e-01
1.277553856845031177e+01 2.152699999999999891e-01
1.279221681723418946e+01 2.160199999999999898e-01
1.280889506601806715e+01 2.162499999999999978e-01
1.282557331480194485e+01 2.167399999999999882e-01
1.284225156358582254e+01 2.168400000000000050e-01
1.285892981236970023e+01 2.170900000000000052e-01
1.287560806115357792e+01 2.170999999999999874e-01
1.289228630993745561e+01 2.169999999999999984e-01
1.290896455872133330e+01 2.173700000000000077e-01
1.292564280750521100e+01 2.176200000000000079e-01
1.294232105628908869e+01 2.177199999999999969e-01
1.295899930507296638e+01 2.180999999999999883e-01
1.297567755385684407e+01 2.184699999999999975e-01
1.299235580264072176e+01 2.187099999999999878e-01
1.300903405142459945e+01 2.192399999999999904e-01
1.302571230020847715e+01 2.190300000000000025e-01
1.304239054899235484e+01 2.190100000000000102e-01
1.305906879777623253e+01 2.192300000000000082e-01
1.307574704656011022e+01 2.192500000000000004e-01
1.309242529534398791e+01 2.194399999999999962e-01
1.310910354412786560e+01 2.194200000000000039e-01
1.312578179291174330e+01 2.194599999999999884e-01
1.314246004169562099e+01 2.197500000000000009e-01
1.315913829047949868e+01 2.200699999999999878e-01
1.317581653926337637e+01 2.205000000000000016e-01
1.319249478804725406e+01 2.205199999999999938e-01
1.320917303683113175e+01 2.209699999999999998e-01
1.322585128561500944e+01 2.210300000000000042e-01
1.324252953439888714e+01 2.212699999999999945e-01
1.325920778318276483e+01 2.214899999999999924e-01
1.327588603196664252e+01 2.217899999999999872e-01
1.329256428075052021e+01 2.220600000000000074e-01
1.330924252953439790e+01 2.220600000000000074e-01
1.332592077831827559e+01 2.223799999999999943e-01
1.334259902710215329e+01 2.221200000000000119e-01
1.335927727588603098e+01 2.221299999999999941e-01
1.337595552466990867e+01 2.223600000000000021e-01
1.339263377345378636e+01 2.230399999999999883e-01
1.340931202223766405e+01 2.232000000000000095e-01
1.342599027102154174e+01 2.234399999999999997e-01
1.344266851980541944e+01 2.238400000000000112e-01
1.345934676858929713e+01 2.243100000000000094e-01
1.347602501737317482e+01 2.241799999999999904e-01
1.349270326615705251e+01 2.243799999999999961e-01
1.350938151494093020e+01 2.244500000000000106e-01
1.352605976372480789e+01 2.242800000000000071e-01
1.354273801250868559e+01 2.244700000000000029e-01
1.355941626129256328e+01 2.245499999999999996e-01
1.357609451007644097e+01 2.247300000000000131e-01
1.359277275886031866e+01 2.251499999999999890e-01
1.360945100764419635e+01 2.252800000000000080e-01
1.362612925642807404e+01 2.252399999999999958e-01
1.364280750521195174e+01 2.255600000000000105e-01
1.365948575399582943e+01 2.255699999999999927e-01
1.367616400277970712e+01 2.259400000000000019e-01
1.369284225156358481e+01 2.259700000000000042e-01
1.370952050034746250e+01 2.261599999999999999e-01
1.372619874913134019e+01 2.261100000000000054e-01
1.374287699791521788e+01 2.261900000000000022e-01
1.375955524669909558e+01 2.262399999999999967e-01
1.377623349548297327e+01 2.264400000000000024e-01
1.379291174426685096e+01 2.267699999999999994e-01
1.380958999305072865e+01 2.269200000000000106e-01
1.382626824183460634e+01 2.272000000000000131e-01
1.384294649061848403e+01 2.271900000000000031e-01
1.385962473940236173e+01 2.273799999999999988e-01
1.387630298818623942e+01 2.271900000000000031e-01
1.389298123697011711e+01 2.274200000000000110e-01
1.390965948575399480e+01 2.278499999999999970e-01
1.392633773453787249e+01 2.278499999999999970e-01
1.394301598332175018e+01 2.279500000000000137e-01
1.395969423210562788e+01 2.280699999999999950e-01
1.397637248088950557e+01 2.277800000000000102e-01
1.399305072967338326e+01 2.278799999999999992e-01
1.400972897845726095e+01 2.279700000000000060e-01
1.402640722724113864e+01 2.278900000000000092e-01
1.404308547602501633e+01 2.278699999999999892e-01
1.405976372480889403e+01 2.278199999999999947e-01
1.407644197359277172e+01 2.280099999999999905e-01
1.409312022237664941e+01 2.280099999999999905e-01
1.410979847116052710e+01 2.283199999999999952e-01
1.412647671994440479e+01 2.282599999999999907e-01
1.414315496872828248e+01 2.286400000000000099e-01
1.415983321751216018e+01 2.286999999999999866e-01
1.417651146629603787e+01 2.287299999999999889e-01
1.419318971507991556e+01 2.288900000000000101e-01
1.420986796386379325e+01 2.292099999999999971e-01
1.422654621264767094e+01 2.294100000000000028e-01
1.424322446143154863e+01 2.295800000000000063e-01
1.425990271021542632e+01 2.299400000000000055e-01
1.427658095899930402e+01 2.302599999999999925e-01
1.429325920778318171e+01 2.304799999999999904e-01
1.430993745656705940e+01 2.306300000000000017e-01
1.432661570535093709e+01 2.303399999999999892e-01
1.434329395413481478e+01 2.303000000000000047e-01
1.435997220291869247e+01 2.303199999999999970e-01
1.437665045170257017e+01 2.304100000000000037e-01
1.439332870048644786e+01 2.303199999999999970e-01
1.441000694927032555e+01 2.304100000000000037e-01
1.442668519805420324e+01 2.301799999999999957e-01
1.444336344683808093e+01 2.298499999999999988e-01
1.446004169562195862e+01 2.296199999999999908e-01
1.447671994440583632e+01 2.293999999999999928e-01
1.449339819318971401e+01 2.291700000000000126e-01
1.451007644197359170e+01 2.291799999999999948e-01
1.452675469075746939e+01 2.290800000000000058e-01
1.454343293954134708e+01 2.288100000000000134e-01
1.456011118832522477e+01 2.287299999999999889e-01
1.457678943710910247e+01 2.289100000000000024e-01
1.459346768589298016e+01 2.285999999999999976e-01
1.461014593467685785e+01 2.286900000000000044e-01
1.462682418346073554e+01 2.287399999999999989e-01
1.464350243224461323e+01 2.286999999999999866e-01
1.466018068102849092e+01 2.286100000000000076e-01
1.467685892981236861e+01 2.285000000000000087e-01
1.469353717859624631e+01 2.284200000000000119e-01
1.471021542738012400e+01 2.283699999999999897e-01
1.472689367616400169e+01 2.281100000000000072e-01
1.474357192494787938e+01 2.284100000000000019e-01
1.476025017373175707e+01 2.286299999999999999e-01
1.477692842251563476e+01 2.287200000000000066e-01
1.479360667129951246e+01 2.288999999999999924e-01
1.481028492008339015e+01 2.286600000000000021e-01
1.482696316886726784e+01 2.281600000000000017e-01
1.484364141765114553e+01 2.286199999999999899e-01
1.486031966643502322e+01 2.288499999999999979e-01
1.487699791521890091e+01 2.285500000000000032e-01
1.489367616400277861e+01 2.286700000000000121e-01
1.491035441278665630e+01 2.284700000000000064e-01
1.492703266157053399e+01 2.285899999999999876e-01
1.494371091035441168e+01 2.289400000000000046e-01
1.496038915913828937e+01 2.290500000000000036e-01
1.497706740792216706e+01 2.288100000000000134e-01
1.499374565670604476e+01 2.284499999999999864e-01
1.501042390548992245e+01 2.283600000000000074e-01
1.502710215427380014e+01 2.285200000000000009e-01
1.504378040305767783e+01 2.287200000000000066e-01
1.506045865184155552e+01 2.286600000000000021e-01
1.507713690062543321e+01 2.288100000000000134e-01
1.509381514940931091e+01 2.285200000000000009e-01
1.511049339819318860e+01 2.280500000000000027e-01
1.512717164697706629e+01 2.279400000000000037e-01
1.514384989576094398e+01 2.279799999999999882e-01
1.516052814454482167e+01 2.279599999999999960e-01
1.517720639332869936e+01 2.277599999999999902e-01
1.519388464211257705e+01 2.276100000000000068e-01
1.521056289089645475e+01 2.272899999999999920e-01
1.522724113968033244e+01 2.269100000000000006e-01
1.524391938846421013e+01 2.268799999999999983e-01
1.526059763724808782e+01 2.269599999999999951e-01
1.527727588603196551e+01 2.270600000000000118e-01
1.529395413481584320e+01 2.267000000000000126e-01
1.531063238359972090e+01 2.266600000000000004e-01
1.532731063238359859e+01 2.266900000000000026e-01
1.534398888116747628e+01 2.265500000000000014e-01
1.536066712995135397e+01 2.263199999999999934e-01
1.537734537873523166e+01 2.258000000000000007e-01
1.539402362751910935e+01 2.260199999999999987e-01
1.541070187630298705e+01 2.256700000000000095e-01
1.542738012508686474e+01 2.254099999999999993e-01
1.544405837387074243e+01 2.251900000000000013e-01
1.546073662265462012e+01 2.250000000000000056e-01
1.547741487143849781e+01 2.248400000000000121e-01
1.549409312022237550e+01 2.246700000000000086e-01
1.551077136900625320e+01 2.247800000000000076e-01
1.552744961779013089e+01 2.245099999999999874e-01
1.554412786657400858e+01 2.249700000000000033e-01
1.556080611535788627e+01 2.245699999999999918e-01
1.557748436414176396e+01 2.244899999999999951e-01
1.559416261292564165e+01 2.244700000000000029e-01
1.561084086170951934e+01 2.244200000000000084e-01
1.562751911049339704e+01 2.244700000000000029e-01
1.564419735927727473e+01 2.244800000000000129e-01
1.566087560806115242e+01 2.247699999999999976e-01
1.567755385684503011e+01 2.253100000000000103e-01
1.569423210562890780e+01 2.250000000000000056e-01
1.571091035441278549e+01 2.253100000000000103e-01
1.572758860319666319e+01 2.252000000000000113e-01
1.574426685198054088e+01 2.249899999999999956e-01
1.576094510076441857e+01 2.249599999999999933e-01
1.577762334954829626e+01 2.248100000000000098e-01
1.579430159833217395e+01 2.251400000000000068e-01
1.581097984711605164e+01 2.248100000000000098e-01
1.582765809589992934e+01 2.241200000000000137e-01
1.584433634468380703e+01 2.243700000000000139e-01
1.586101459346768472e+01 2.244099999999999984e-01
1.587769284225156241e+01 2.245099999999999874e-01
1.589437109103544010e+01 2.246599999999999986e-01
1.591104933981931779e+01 2.245099999999999874e-01
1.592772758860319549e+01 2.247800000000000076e-01
1.594440583738707318e+01 2.248400000000000121e-01
1.596108408617095087e+01 2.248600000000000043e-01
1.597776233495482856e+01 2.252000000000000113e-01
1.599444058373870625e+01 2.253999999999999893e-01
1.601111883252258394e+01 2.255099999999999882e-01
1.602779708130645986e+01 2.259799999999999864e-01
1.604447533009033933e+01 2.263900000000000079e-01
1.606115357887421879e+01 2.269500000000000128e-01
1.607783182765809471e+01 2.270600000000000118e-01
1.609451007644197063e+01 2.273100000000000120e-01
1.611118832522585009e+01 2.277899999999999925e-01
1.612786657400972956e+01 2.279700000000000060e-01
1.614454482279360548e+01 2.282800000000000107e-01
1.616122307157748139e+01 2.288999999999999924e-01
1.617790132036136086e+01 2.292399999999999993e-01
1.619457956914524033e+01 2.294499999999999873e-01
1.621125781792911624e+01 2.298300000000000065e-01
1.622793606671299216e+01 2.303900000000000114e-01
1.624461431549687163e+01 2.305099999999999927e-01
1.626129256428075109e+01 2.309700000000000086e-01
1.627797081306462701e+01 2.308300000000000074e-01
1.629464906184850292e+01 2.309299999999999964e-01
1.631132731063238239e+01 2.307899999999999952e-01
1.632800555941626186e+01 2.310000000000000109e-01
1.634468380820013778e+01 2.312599999999999933e-01
1.636136205698401369e+01 2.312599999999999933e-01
1.637804030576789316e+01 2.316600000000000048e-01
1.639471855455177263e+01 2.325299999999999867e-01
1.641139680333564854e+01 2.326400000000000134e-01
1.642807505211952446e+01 2.326199999999999934e-01
1.644475330090340393e+01 2.328099999999999892e-01
1.646143154968728339e+01 2.330200000000000049e-01
1.647810979847115931e+01 2.333999999999999964e-01
1.649478804725503522e+01 2.337400000000000033e-01
1.651146629603891469e+01 2.336399999999999866e-01
1.652814454482279416e+01 2.339199999999999890e-01
1.654482279360667007e+01 2.340700000000000003e-01
1.656150104239054599e+01 2.345399999999999985e-01
1.657817929117442546e+01 2.346199999999999952e-01
1.659485753995830493e+01 2.343200000000000005e-01
1.661153578874218084e+01 2.344900000000000040e-01
1.662821403752605676e+01 2.351000000000000034e-01
1.664489228630993622e+01 2.354400000000000104e-01
1.666157053509381569e+01 2.355299999999999894e-01
1.667824878387769161e+01 2.353300000000000114e-01
1.669492703266156752e+01 2.357700000000000073e-01
1.671160528144544699e+01 2.358399999999999941e-01
1.672828353022932646e+01 2.359100000000000086e-01
1.674496177901320237e+01 2.364100000000000090e-01
1.676164002779707829e+01 2.364300000000000013e-01
1.677831827658095776e+01 2.368099999999999927e-01
1.679499652536483723e+01 2.373200000000000032e-01
1.681167477414871314e+01 2.376800000000000024e-01
1.682835302293258906e+01 2.376800000000000024e-01
1.684503127171646852e+01 2.370899999999999952e-01
1.686170952050034799e+01 2.370800000000000129e-01
1.687838776928422391e+01 2.371999999999999942e-01
1.689506601806809982e+01 2.376800000000000024e-01
1.691174426685197929e+01 2.379400000000000126e-01
1.692842251563585876e+01 2.377299999999999969e-01
1.694510076441973467e+01 2.380800000000000138e-01
1.696177901320361059e+01 2.384000000000000008e-01
1.697845726198749006e+01 2.389699999999999880e-01
1.699513551077136952e+01 2.390400000000000025e-01
1.701181375955524544e+01 2.389499999999999957e-01
1.702849200833912136e+01 2.389600000000000057e-01
1.704517025712300082e+01 2.385099999999999998e-01
1.706184850590688029e+01 2.386300000000000088e-01
1.707852675469075621e+01 2.390799999999999870e-01
1.709520500347463212e+01 2.391000000000000070e-01
1.711188325225851159e+01 2.390100000000000002e-01
1.712856150104239106e+01 2.389300000000000035e-01
1.714523974982626697e+01 2.394499999999999962e-01
1.716191799861014289e+01 2.398800000000000099e-01
1.717859624739402236e+01 2.399199999999999944e-01
1.719527449617790182e+01 2.399799999999999989e-01
1.721195274496177774e+01 2.399900000000000089e-01
1.722863099374565365e+01 2.399300000000000044e-01
1.724530924252953312e+01 2.404100000000000126e-01
1.726198749131341259e+01 2.404300000000000048e-01
1.727866574009728851e+01 2.408700000000000008e-01
1.729534398888116442e+01 2.411200000000000010e-01
1.731202223766504389e+01 2.416099999999999914e-01
1.732870048644892336e+01 2.418299999999999894e-01
1.734537873523279927e+01 2.416300000000000114e-01
1.736205698401667519e+01 2.420100000000000029e-01
1.737873523280055466e+01 2.420299999999999951e-01
1.739541348158443412e+01 2.421599999999999864e-01
1.741209173036831004e+01 2.429499999999999993e-01
1.742876997915218595e+01 2.433800000000000130e-01
1.744544822793606542e+01 2.442699999999999871e-01
1.746212647671994489e+01 2.448700000000000043e-01
1.747880472550382080e+01 2.450199999999999878e-01
1.749548297428769672e+01 2.454000000000000070e-01
1.751216122307157619e+01 2.457799999999999985e-01
1.752883947185545566e+01 2.462600000000000067e-01
1.754551772063933157e+01 2.460400000000000087e-01
1.756219596942320749e+01 2.462699999999999889e-01
1.757887421820708695e+01 2.468400000000000039e-01
1.759555246699096642e+01 2.471299999999999886e-01
1.761223071577484234e+01 2.476899999999999935e-01
1.762890896455871825e+01 2.480499999999999927e-01
1.764558721334259772e+01 2.484399999999999942e-01
1.766226546212647719e+01 2.490600000000000036e-01
1.767894371091035310e+01 2.491400000000000003e-01
1.769562195969422902e+01 2.494999999999999996e-01
1.771230020847810849e+01 2.499699999999999978e-01
1.772897845726198796e+01 2.502800000000000025e-01
1.774565670604586387e+01 2.509100000000000219e-01
1.776233495482973979e+01 2.509399999999999964e-01
1.777901320361361925e+01 2.511800000000000144e-01
1.779569145239749872e+01 2.514600000000000168e-01
1.781236970118137464e+01 2.520000000000000018e-01
1.782904794996525055e+01 2.520899999999999808e-01
1.784572619874913002e+01 2.528799999999999937e-01
1.786240444753300949e+01 2.530100000000000127e-01
1.787908269631688540e+01 2.534399999999999986e-01
1.789576094510076132e+01 2.540399999999999880e-01
1.791243919388464079e+01 2.536999999999999811e-01
1.792911744266852025e+01 2.543199999999999905e-01
1.794579569145239617e+01 2.548300000000000010e-01
1.796247394023627209e+01 2.557900000000000174e-01
1.797915218902015155e+01 2.560700000000000198e-01
1.799583043780403102e+01 2.566599999999999993e-01
1.801250868658790694e+01 2.569000000000000172e-01
1.802918693537178285e+01 2.574299999999999922e-01
1.804586518415566232e+01 2.580000000000000071e-01
1.806254343293954179e+01 2.584000000000000186e-01
1.807922168172341770e+01 2.585999999999999965e-01
1.809589993050729362e+01 2.587099999999999955e-01
1.811257817929117309e+01 2.592499999999999805e-01
1.812925642807505255e+01 2.594500000000000139e-01
1.814593467685892847e+01 2.595299999999999829e-01
1.816261292564280438e+01 2.595299999999999829e-01
1.817929117442668385e+01 2.600399999999999934e-01
1.819596942321056332e+01 2.604099999999999748e-01
1.821264767199443924e+01 2.605700000000000238e-01
1.822932592077831515e+01 2.603400000000000158e-01
1.824600416956219462e+01 2.605100000000000193e-01
1.826268241834607409e+01 2.605399999999999938e-01
1.827936066712995000e+01 2.609500000000000153e-01
1.829603891591382592e+01 2.612200000000000077e-01
1.831271716469770539e+01 2.615100000000000202e-01
1.832939541348158485e+01 2.612700000000000022e-01
1.834607366226546077e+01 2.616200000000000192e-01
1.836275191104933668e+01 2.621299999999999741e-01
1.837943015983321615e+01 2.617700000000000027e-01
1.839610840861709562e+01 2.618400000000000172e-01
1.841278665740097154e+01 2.620000000000000107e-01
1.842946490618484745e+01 2.620299999999999851e-01
1.844614315496872692e+01 2.622999999999999776e-01
1.846282140375260639e+01 2.621800000000000241e-01
1.847949965253648230e+01 2.624299999999999966e-01
1.849617790132035822e+01 2.624600000000000266e-01
1.851285615010423768e+01 2.632700000000000040e-01
1.852953439888811715e+01 2.634199999999999875e-01
1.854621264767199307e+01 2.639000000000000234e-01
1.856289089645586898e+01 2.635799999999999810e-01
1.857956914523974845e+01 2.641399999999999859e-01
1.859624739402362792e+01 2.644599999999999729e-01
1.861292564280750383e+01 2.645000000000000129e-01
1.862960389159137975e+01 2.641999999999999904e-01
1.864628214037525922e+01 2.645700000000000274e-01
1.866296038915913869e+01 2.646700000000000164e-01
1.867963863794301460e+01 2.649500000000000188e-01
1.869631688672689052e+01 2.655699999999999728e-01
1.871299513551076998e+01 2.657200000000000117e-01
1.872967338429464945e+01 2.664099999999999802e-01
1.874635163307852537e+01 2.666000000000000036e-01
1.876302988186240128e+01 2.669799999999999951e-01
1.877970813064628075e+01 2.676499999999999990e-01
1.879638637943016022e+01 2.685100000000000264e-01
1.881306462821403613e+01 2.691000000000000059e-01
1.882974287699791205e+01 2.696500000000000008e-01
1.884642112578179152e+01 2.696000000000000063e-01
1.886309937456567098e+01 2.696899999999999853e-01
1.887977762334954690e+01 2.701700000000000212e-01
1.889645587213342282e+01 2.707300000000000262e-01
1.891313412091730228e+01 2.708200000000000052e-01
1.892981236970118175e+01 2.712200000000000166e-01
1.894649061848505767e+01 2.718400000000000261e-01
1.896316886726893358e+01 2.719799999999999995e-01
1.897984711605281305e+01 2.721299999999999830e-01
1.899652536483669252e+01 2.727999999999999869e-01
1.901320361362056843e+01 2.732100000000000084e-01
1.902988186240444435e+01 2.737200000000000188e-01
1.904656011118832382e+01 2.736999999999999988e-01
1.906323835997220328e+01 2.739400000000000168e-01
1.907991660875607920e+01 2.742499999999999938e-01
1.909659485753995511e+01 2.744599999999999818e-01
1.911327310632383458e+01 2.747399999999999842e-01
1.912995135510771405e+01 2.748599999999999932e-01
1.914662960389158997e+01 2.752999999999999892e-01
1.916330785267546588e+01 2.753900000000000237e-01
1.917998610145934535e+01 2.761600000000000166e-01
1.919666435024322482e+01 2.768700000000000050e-01
1.921334259902710073e+01 2.768499999999999850e-01
1.923002084781097665e+01 2.773100000000000009e-01
1.924669909659485612e+01 2.779800000000000049e-01
1.926337734537873558e+01 2.785400000000000098e-01
1.928005559416261150e+01 2.794599999999999862e-01
1.929673384294648741e+01 2.800400000000000111e-01
1.931341209173036688e+01 2.802700000000000191e-01
1.933009034051424635e+01 2.806899999999999951e-01
1.934676858929812227e+01 2.812399999999999900e-01
1.936344683808199818e+01 2.813599999999999990e-01
1.938012508686587765e+01 2.815900000000000070e-01
1.939680333564975712e+01 2.818800000000000194e-01
1.941348158443363303e+01 2.824099999999999944e-01
1.943015983321750895e+01 2.831799999999999873e-01
1.944683808200138841e+01 2.837299999999999822e-01
1.946351633078526788e+01 2.837899999999999867e-01
1.948019457956914380e+01 2.844499999999999806e-01
1.949687282835301971e+01 2.845699999999999896e-01
1.951355107713689918e+01 2.847199999999999731e-01
1.953022932592077865e+01 2.849900000000000211e-01
1.954690757470465456e+01 2.855500000000000260e-01
1.956358582348853048e+01 2.852500000000000036e-01
1.958026407227240995e+01 2.854499999999999815e-01
1.959694232105628942e+01 2.858299999999999730e-01
1.961362056984016533e+01 2.861799999999999899e-01
1.963029881862404125e+01 2.864900000000000224e-01
1.964697706740792071e+01 2.866299999999999959e-01
1.966365531619180018e+01 2.872199999999999753e-01
1.968033356497567610e+01 2.877500000000000058e-01
1.969701181375955201e+01 2.879999999999999782e-01
1.971369006254343148e+01 2.882199999999999762e-01
1.973036831132731095e+01 2.889200000000000101e-01
1.974704656011118686e+01 2.887199999999999767e-01
1.976372480889506278e+01 2.890300000000000091e-01
1.978040305767894225e+01 2.893600000000000061e-01
1.979708130646282171e+01 2.892299999999999871e-01
1.981375955524669763e+01 2.896599999999999731e-01
1.983043780403057355e+01 2.892600000000000171e-01
1.984711605281445301e+01 2.891000000000000236e-01
1.986379430159833248e+01 2.896599999999999731e-01
1.988047255038220840e+01 2.896799999999999931e-01
1.989715079916608431e+01 2.899399999999999755e-01
1.991382904794996378e+01 2.901900000000000035e-01
1.993050729673384325e+01 2.903399999999999870e-01
1.994718554551771916e+01 2.908600000000000074e-01
1.996386379430159508e+01 2.910400000000000209e-01
1.998054204308547455e+01 2.913299999999999779e-01
1.999722029186935401e+01 2.912299999999999889e-01
2.001389854065322993e+01 2.909399999999999764e-01
2.003057678943710584e+01 2.914800000000000169e-01
2.004725503822098531e+01 2.913399999999999879e-01
2.006393328700486478e+01 2.913499999999999979e-01
2.008061153578874070e+01 2.911299999999999999e-01
2.009728978457261661e+01 2.915900000000000158e-01
2.011396803335649608e+01 2.914999999999999813e-01
2.013064628214037555e+01 2.913200000000000234e-01
2.014732453092425146e+01 2.913700000000000179e-01
2.016400277970812738e+01 2.916599999999999748e-01
2.018068102849200685e+01 2.922699999999999743e-01
2.019735927727588631e+01 2.924300000000000233e-01
2.021403752605976223e+01 2.929599999999999982e-01
2.023071577484363814e+01 2.929499999999999882e-01
2.024739402362751761e+01 2.932400000000000007e-01
2.026407227241139708e+01 2.938700000000000201e-01
2.028075052119527300e+01 2.937400000000000011e-01
2.029742876997914891e+01 2.939399999999999791e-01
2.031410701876302838e+01 2.942000000000000171e-01
2.033078526754690785e+01 2.943600000000000105e-01
2.034746351633078376e+01 2.952099999999999724e-01
2.036414176511465968e+01 2.956900000000000084e-01
2.038082001389853914e+01 2.966699999999999893e-01
2.039749826268241861e+01 2.969600000000000017e-01
2.041417651146629453e+01 2.970400000000000262e-01
2.043085476025017044e+01 2.975499999999999812e-01
2.044753300903404991e+01 2.978199999999999736e-01
2.046421125781792938e+01 2.983899999999999886e-01
2.048088950660180529e+01 2.987600000000000255e-01
2.049756775538568121e+01 2.994399999999999840e-01
2.051424600416956068e+01 3.001599999999999824e-01
2.053092425295344015e+01 3.004299999999999748e-01
2.054760250173731606e+01 3.008700000000000263e-01
2.056428075052119198e+01 3.012500000000000178e-01
2.058095899930507144e+01 3.019399999999999862e-01
2.059763724808895091e+01 3.024100000000000121e-01
2.061431549687282683e+01 3.024999999999999911e-01
2.063099374565670274e+01 3.031699999999999950e-01
2.064767199444058221e+01 3.035900000000000265e-01
2.066435024322446168e+01 3.040499999999999869e-01
2.068102849200833759e+01 3.041400000000000214e-01
2.069770674079221351e+01 3.044200000000000239e-01
2.071438498957609298e+01 3.042699999999999849e-01
2.073106323835997244e+01 3.048399999999999999e-01
2.074774148714384836e+01 3.051800000000000068e-01
2.076441973592772428e+01 3.053299999999999903e-01
2.078109798471160374e+01 3.065200000000000147e-01
2.079777623349548321e+01 3.070899999999999741e-01
2.081445448227935913e+01 3.073400000000000021e-01
2.083113273106323504e+01 3.074399999999999911e-01
2.084781097984711451e+01 3.082099999999999840e-01
2.086448922863099398e+01 3.086400000000000254e-01
2.088116747741486989e+01 3.088299999999999934e-01
2.089784572619874581e+01 3.092699999999999894e-01
2.091452397498262528e+01 3.100800000000000223e-01
2.093120222376650474e+01 3.104500000000000037e-01
2.094788047255038066e+01 3.104700000000000237e-01
2.096455872133425657e+01 3.110399999999999832e-01
2.098123697011813604e+01 3.109000000000000097e-01
2.099791521890201551e+01 3.111499999999999821e-01
2.101459346768589143e+01 3.114100000000000201e-01
2.103127171646976734e+01 3.116399999999999726e-01
2.104794996525364681e+01 3.122599999999999820e-01
2.106462821403752628e+01 3.126999999999999780e-01
2.108130646282140219e+01 3.131300000000000194e-01
2.109798471160527811e+01 3.135899999999999799e-01
2.111466296038915758e+01 3.134299999999999864e-01
2.113134120917303704e+01 3.138099999999999778e-01
2.114801945795691296e+01 3.144299999999999873e-01
2.116469770674078887e+01 3.151900000000000257e-01
2.118137595552466834e+01 3.155499999999999972e-01
2.119805420430854781e+01 3.159699999999999731e-01
2.121473245309242373e+01 3.168599999999999750e-01
2.123141070187629964e+01 3.170700000000000185e-01
2.124808895066017911e+01 3.176999999999999824e-01
2.126476719944405858e+01 3.180100000000000149e-01
2.128144544822793449e+01 3.186300000000000243e-01
2.129812369701181041e+01 3.193799999999999972e-01
2.131480194579568987e+01 3.200799999999999756e-01
2.133148019457956934e+01 3.201200000000000156e-01
2.134815844336344526e+01 3.205700000000000216e-01
2.136483669214732117e+01 3.209899999999999975e-01
2.138151494093120064e+01 3.213300000000000045e-01
2.139819318971508011e+01 3.217800000000000105e-01
2.141487143849895602e+01 3.219799999999999884e-01
2.143154968728283194e+01 3.228699999999999903e-01
2.144822793606671141e+01 3.229299999999999948e-01
2.146490618485059088e+01 3.233599999999999808e-01
2.148158443363446679e+01 3.237599999999999922e-01
2.149826268241834271e+01 3.240600000000000147e-01
2.151494093120222217e+01 3.245299999999999851e-01
2.153161917998610164e+01 3.254400000000000071e-01
2.154829742876997756e+01 3.260000000000000120e-01
2.156497567755385347e+01 3.269299999999999984e-01
2.158165392633773294e+01 3.274599999999999733e-01
2.159833217512161241e+01 3.275299999999999878e-01
2.161501042390548832e+01 3.279799999999999938e-01
2.163168867268936424e+01 3.288200000000000012e-01
2.164836692147324371e+01 3.298200000000000021e-01
2.166504517025712317e+01 3.301799999999999735e-01
2.168172341904099909e+01 3.306700000000000195e-01
2.169840166782487501e+01 3.312700000000000089e-01
2.171507991660875447e+01 3.320100000000000273e-01
2.173175816539263394e+01 3.331899999999999862e-01
2.174843641417650986e+01 3.343700000000000006e-01
2.176511466296038577e+01 3.350799999999999890e-01
2.178179291174426524e+01 3.356700000000000239e-01
2.179847116052814471e+01 3.366000000000000103e-01
2.181514940931202062e+01 3.372399999999999842e-01
2.183182765809589654e+01 3.380400000000000071e-01
2.184850590687977601e+01 3.387800000000000256e-01
2.186518415566365547e+01 3.392899999999999805e-01
2.188186240444753139e+01 3.397800000000000264e-01
2.189854065323140730e+01 3.405799999999999939e-01
2.191521890201528677e+01 3.412200000000000233e-01
2.193189715079916624e+01 3.415699999999999847e-01
2.194857539958304216e+01 3.419900000000000162e-01
2.196525364836691807e+01 3.425199999999999911e-01
2.198193189715079754e+01 3.429200000000000026e-01
2.199861014593467701e+01 3.438100000000000045e-01
2.201528839471855292e+01 3.444300000000000139e-01
2.203196664350242884e+01 3.450599999999999778e-01
2.204864489228630831e+01 3.451299999999999923e-01
2.206532314107018777e+01 3.456099999999999728e-01
2.208200138985406369e+01 3.459900000000000198e-01
2.209867963863793960e+01 3.463499999999999912e-01
2.211535788742181907e+01 3.468999999999999861e-01
2.213203613620569854e+01 3.475199999999999956e-01
2.214871438498957446e+01 3.479200000000000070e-01
2.216539263377345037e+01 3.479400000000000270e-01
2.218207088255732984e+01 3.481000000000000205e-01
2.219874913134120931e+01 3.488100000000000089e-01
2.221542738012508522e+01 3.496000000000000218e-01
2.223210562890896114e+01 3.502399999999999958e-01
2.224878387769284060e+01 3.510499999999999732e-01
2.226546212647672007e+01 3.511500000000000177e-01
2.228214037526059599e+01 3.514800000000000146e-01
2.229881862404447190e+01 3.520400000000000196e-01
2.231549687282835137e+01 3.521400000000000086e-01
2.233217512161223084e+01 3.520599999999999841e-01
2.234885337039610675e+01 3.524200000000000110e-01
2.236553161917998267e+01 3.527299999999999880e-01
2.238220986796386214e+01 3.537000000000000144e-01
2.239888811674774161e+01 3.547299999999999898e-01
2.241556636553161752e+01 3.554899999999999727e-01
2.243224461431549344e+01 3.563999999999999946e-01
2.244892286309937290e+01 3.575999999999999734e-01
2.246560111188325237e+01 3.579300000000000259e-01
2.248227936066712829e+01 3.585800000000000098e-01
2.249895760945100420e+01 3.588000000000000078e-01
2.251563585823488367e+01 3.593100000000000183e-01
2.253231410701876314e+01 3.599100000000000077e-01
2.254899235580263905e+01 3.603500000000000036e-01
2.256567060458651497e+01 3.611900000000000110e-01
2.258234885337039444e+01 3.622799999999999909e-01
2.259902710215427390e+01 3.632199999999999873e-01
2.261570535093814982e+01 3.639600000000000057e-01
2.263238359972202574e+01 3.644000000000000017e-01
2.264906184850590520e+01 3.649999999999999911e-01
2.266574009728978467e+01 3.654200000000000226e-01
2.268241834607366059e+01 3.659700000000000175e-01
2.269909659485753650e+01 3.673000000000000154e-01
2.271577484364141597e+01 3.677699999999999858e-01
2.273245309242529544e+01 3.682699999999999863e-01
2.274913134120917135e+01 3.688000000000000167e-01
2.276580958999304727e+01 3.693699999999999761e-01
2.278248783877692674e+01 3.705700000000000105e-01
2.279916608756080620e+01 3.715300000000000269e-01
2.281584433634468212e+01 3.724899999999999878e-01
2.283252258512855803e+01 3.737099999999999866e-01
2.284920083391243750e+01 3.748699999999999810e-01
2.286587908269631697e+01 3.760200000000000209e-01
2.288255733148019289e+01 3.769299999999999873e-01
2.289923558026406880e+01 3.779299999999999882e-01
2.291591382904794827e+01 3.793500000000000205e-01
2.293259207783182774e+01 3.801999999999999824e-01
2.294927032661570365e+01 3.810799999999999743e-01
2.296594857539957957e+01 3.820000000000000062e-01
2.298262682418345904e+01 3.827599999999999891e-01
2.299930507296733850e+01 3.839099999999999735e-01
2.301598332175121442e+01 3.845899999999999874e-01
2.303266157053509033e+01 3.852900000000000214e-01
2.304933981931896980e+01 3.858199999999999963e-01
2.306601806810284927e+01 3.865100000000000202e-01
2.308269631688672519e+01 3.871499999999999941e-01
2.309937456567060110e+01 3.876499999999999946e-01
2.311605281445448057e+01 3.886100000000000110e-01
2.313273106323836004e+01 3.893099999999999894e-01
2.314940931202223595e+01 3.900500000000000078e-01
2.316608756080611187e+01 3.905799999999999828e-01
2.318276580958999133e+01 3.911700000000000177e-01
2.319944405837387080e+01 3.918599999999999861e-01
2.321612230715774672e+01 3.920199999999999796e-01
2.323280055594162263e+01 3.923400000000000221e-01
2.324947880472550210e+01 3.931700000000000195e-01
2.326615705350938157e+01 3.938900000000000179e-01
2.328283530229325748e+01 3.941100000000000159e-01
2.329951355107713340e+01 3.948900000000000188e-01
2.331619179986101287e+01 3.953099999999999947e-01
2.333287004864489234e+01 3.959699999999999886e-01
2.334954829742876825e+01 3.962399999999999811e-01
2.336622654621264417e+01 3.966799999999999771e-01
2.338290479499652363e+01 3.967499999999999916e-01
2.339958304378040310e+01 3.971000000000000085e-01
2.341626129256427902e+01 3.972399999999999820e-01
2.343293954134815493e+01 3.978200000000000069e-01
2.344961779013203440e+01 3.981799999999999784e-01
2.346629603891591387e+01 3.989800000000000013e-01
2.348297428769978978e+01 3.991700000000000248e-01
2.349965253648366570e+01 3.995400000000000063e-01
2.351633078526754517e+01 4.004199999999999982e-01
2.353300903405142463e+01 4.011000000000000121e-01
2.354968728283530055e+01 4.015599999999999725e-01
2.356636553161917647e+01 4.015000000000000235e-01
2.358304378040305593e+01 4.016799999999999815e-01
2.359972202918693540e+01 4.019300000000000095e-01
2.361640027797081132e+01 4.025000000000000244e-01
2.363307852675468723e+01 4.033300000000000218e-01
2.364975677553856670e+01 4.038499999999999868e-01
2.366643502432244617e+01 4.041000000000000147e-01
2.368311327310632208e+01 4.042600000000000082e-01
2.369979152189019800e+01 4.052000000000000046e-01
2.371646977067407747e+01 4.060500000000000220e-01
2.373314801945795693e+01 4.064900000000000180e-01
2.374982626824183285e+01 4.065300000000000025e-01
2.376650451702570876e+01 4.069699999999999984e-01
2.378318276580958823e+01 4.073300000000000254e-01
2.379986101459346770e+01 4.073100000000000054e-01
2.381653926337734362e+01 4.076600000000000223e-01
2.383321751216121953e+01 4.087500000000000022e-01
2.384989576094509900e+01 4.095199999999999951e-01
2.386657400972897847e+01 4.098300000000000276e-01
2.388325225851285438e+01 4.110599999999999810e-01
2.389993050729673030e+01 4.116099999999999759e-01
2.391660875608060977e+01 4.120599999999999818e-01
2.393328700486448923e+01 4.122600000000000153e-01
2.394996525364836515e+01 4.128800000000000248e-01
2.396664350243224106e+01 4.135499999999999732e-01
2.398332175121612053e+01 4.139100000000000001e-01
2.400000000000000000e+01 4.145800000000000041e-01


==> DataFigures/AggCons1000.0.txt <==
0.000000000000000000e+00 3.789399999999999991e-01
1.667824878387769161e-02 3.792300000000000115e-01
3.335649756775538322e-02 3.785800000000000276e-01
5.003474635163307482e-02 3.780100000000000127e-01
6.671299513551076643e-02 3.777800000000000047e-01
8.339124391938845804e-02 3.770999999999999908e-01
1.000694927032661496e-01 3.763699999999999823e-01
1.167477414871438413e-01 3.758900000000000019e-01
1.334259902710215329e-01 3.753500000000000170e-01
1.501042390548992245e-01 3.746499999999999830e-01
1.667824878387769161e-01 3.740499999999999936e-01
1.834607366226546077e-01 3.734600000000000142e-01
2.001389854065322993e-01 3.725200000000000178e-01
2.168172341904099909e-01 3.717900000000000094e-01
2.334954829742876825e-01 3.708699999999999775e-01
2.501737317581653741e-01 3.699500000000000011e-01
2.668519805420430657e-01 3.693899999999999961e-01
2.835302293259207573e-01 3.688100000000000267e-01
3.002084781097984489e-01 3.679799999999999738e-01
3.168867268936761405e-01 3.675300000000000233e-01
3.335649756775538322e-01 3.671400000000000219e-01
3.502432244614315238e-01 3.664399999999999880e-01
3.669214732453092154e-01 3.660999999999999810e-01
3.835997220291869070e-01 3.653600000000000181e-01
4.002779708130645986e-01 3.644700000000000162e-01
4.169562195969422902e-01 3.637900000000000023e-01
4.336344683808199818e-01 3.631900000000000128e-01
4.503127171646976734e-01 3.625599999999999934e-01
4.669909659485753650e-01 3.618199999999999750e-01
4.836692147324530566e-01 3.611900000000000110e-01
5.003474635163307482e-01 3.602000000000000202e-01
5.170257123002084398e-01 3.594999999999999862e-01
5.337039610840861315e-01 3.586300000000000043e-01
5.503822098679638231e-01 3.579399999999999804e-01
5.670604586518415147e-01 3.568600000000000105e-01
5.837387074357192063e-01 3.563200000000000256e-01
6.004169562195968979e-01 3.552299999999999902e-01
6.170952050034745895e-01 3.550499999999999767e-01
6.337734537873522811e-01 3.541900000000000048e-01
6.504517025712299727e-01 3.533299999999999774e-01
6.671299513551076643e-01 3.527199999999999780e-01
6.838082001389853559e-01 3.522799999999999820e-01
7.004864489228630475e-01 3.519599999999999951e-01
7.171646977067407391e-01 3.515499999999999736e-01
7.338429464906184307e-01 3.510599999999999832e-01
7.505211952744961224e-01 3.504700000000000037e-01
7.671994440583738140e-01 3.498800000000000243e-01
7.838776928422515056e-01 3.492000000000000104e-01
8.005559416261291972e-01 3.491099999999999759e-01
8.172341904100068888e-01 3.486400000000000055e-01
8.339124391938845804e-01 3.481799999999999895e-01
8.505906879777622720e-01 3.477399999999999936e-01
8.672689367616399636e-01 3.472999999999999976e-01
8.839471855455176552e-01 3.467899999999999872e-01
9.006254343293953468e-01 3.460199999999999942e-01
9.173036831132730384e-01 3.453499999999999903e-01
9.339819318971507300e-01 3.447799999999999754e-01
9.506601806810284216e-01 3.438700000000000090e-01
9.673384294649061133e-01 3.432000000000000051e-01
9.840166782487838049e-01 3.426600000000000201e-01
1.000694927032661496e+00 3.422700000000000187e-01
1.017373175816539188e+00 3.415799999999999947e-01
1.034051424600416880e+00 3.408499999999999863e-01
1.050729673384294571e+00 3.404200000000000004e-01
1.067407922168172263e+00 3.395900000000000030e-01
1.084086170952049955e+00 3.389900000000000135e-01
1.100764419735927646e+00 3.382899999999999796e-01
1.117442668519805338e+00 3.380299999999999971e-01
1.134120917303683029e+00 3.373099999999999987e-01
1.150799166087560721e+00 3.366700000000000248e-01
1.167477414871438413e+00 3.357299999999999729e-01
1.184155663655316104e+00 3.352499999999999925e-01
1.200833912439193796e+00 3.346299999999999830e-01
1.217512161223071487e+00 3.342700000000000116e-01
1.234190410006949179e+00 3.338900000000000201e-01
1.250868658790826871e+00 3.336500000000000021e-01
1.267546907574704562e+00 3.333099999999999952e-01
1.284225156358582254e+00 3.328599999999999892e-01
1.300903405142459945e+00 3.328800000000000092e-01
1.317581653926337637e+00 3.324599999999999778e-01
1.334259902710215329e+00 3.316399999999999904e-01
1.350938151494093020e+00 3.308800000000000074e-01
1.367616400277970712e+00 3.307399999999999785e-01
1.384294649061848403e+00 3.307999999999999829e-01
1.400972897845726095e+00 3.308300000000000129e-01
1.417651146629603787e+00 3.296799999999999731e-01
1.434329395413481478e+00 3.296399999999999886e-01
1.451007644197359170e+00 3.288499999999999757e-01
1.467685892981236861e+00 3.285600000000000187e-01
1.484364141765114553e+00 3.278099999999999903e-01
1.501042390548992245e+00 3.273300000000000098e-01
1.517720639332869936e+00 3.271100000000000119e-01
1.534398888116747628e+00 3.267599999999999949e-01
1.551077136900625320e+00 3.261299999999999755e-01
1.567755385684503011e+00 3.259900000000000020e-01
1.584433634468380703e+00 3.257999999999999785e-01
1.601111883252258394e+00 3.257599999999999940e-01
1.617790132036136086e+00 3.255199999999999760e-01
1.634468380820013778e+00 3.252700000000000036e-01
1.651146629603891469e+00 3.251899999999999791e-01
1.667824878387769161e+00 3.248800000000000021e-01
1.684503127171646852e+00 3.247499999999999831e-01
1.701181375955524544e+00 3.248599999999999821e-01
1.717859624739402236e+00 3.246800000000000241e-01
1.734537873523279927e+00 3.244299999999999962e-01
1.751216122307157619e+00 3.243300000000000072e-01
1.767894371091035310e+00 3.244900000000000007e-01
1.784572619874913002e+00 3.242800000000000127e-01
1.801250868658790694e+00 3.241200000000000192e-01
1.817929117442668385e+00 3.234600000000000253e-01
1.834607366226546077e+00 3.230299999999999838e-01
1.851285615010423768e+00 3.227599999999999913e-01
1.867963863794301460e+00 3.225700000000000234e-01
1.884642112578179152e+00 3.225700000000000234e-01
1.901320361362056843e+00 3.222300000000000164e-01
1.917998610145934535e+00 3.224600000000000244e-01
1.934676858929812227e+00 3.223400000000000154e-01
1.951355107713689918e+00 3.221300000000000274e-01
1.968033356497567610e+00 3.217499999999999805e-01
1.984711605281445301e+00 3.211499999999999910e-01
2.001389854065322993e+00 3.207699999999999996e-01
2.018068102849200685e+00 3.204699999999999771e-01
2.034746351633078376e+00 3.201600000000000001e-01
2.051424600416956068e+00 3.197099999999999942e-01
2.068102849200833759e+00 3.194400000000000017e-01
2.084781097984711451e+00 3.191700000000000093e-01
2.101459346768589143e+00 3.189600000000000213e-01
2.118137595552466834e+00 3.186499999999999888e-01
2.134815844336344526e+00 3.183799999999999963e-01
2.151494093120222217e+00 3.179400000000000004e-01
2.168172341904099909e+00 3.173900000000000055e-01
2.184850590687977601e+00 3.170000000000000040e-01
2.201528839471855292e+00 3.167499999999999760e-01
2.218207088255732984e+00 3.162499999999999756e-01
2.234885337039610675e+00 3.164500000000000091e-01
2.251563585823488367e+00 3.160200000000000231e-01
2.268241834607366059e+00 3.155700000000000172e-01
2.284920083391243750e+00 3.153599999999999737e-01
2.301598332175121442e+00 3.155100000000000127e-01
2.318276580958999133e+00 3.152499999999999747e-01
2.334954829742876825e+00 3.150499999999999967e-01
2.351633078526754517e+00 3.148500000000000187e-01
2.368311327310632208e+00 3.146900000000000253e-01
2.384989576094509900e+00 3.150100000000000122e-01
2.401667824878387592e+00 3.149399999999999977e-01
2.418346073662265283e+00 3.147300000000000098e-01
2.435024322446142975e+00 3.149799999999999822e-01
2.451702571230020666e+00 3.151499999999999857e-01
2.468380820013898358e+00 3.151200000000000112e-01
2.485059068797776050e+00 3.149600000000000177e-01
2.501737317581653741e+00 3.145999999999999908e-01
2.518415566365531433e+00 3.143599999999999728e-01
2.535093815149409124e+00 3.145299999999999763e-01
2.551772063933286816e+00 3.138099999999999778e-01
2.568450312717164508e+00 3.141599999999999948e-01
2.585128561501042199e+00 3.141100000000000003e-01
2.601806810284919891e+00 3.140399999999999858e-01
2.618485059068797582e+00 3.139500000000000068e-01
2.635163307852675274e+00 3.135800000000000254e-01
2.651841556636552966e+00 3.136200000000000099e-01
2.668519805420430657e+00 3.135200000000000209e-01
2.685198054204308349e+00 3.132400000000000184e-01
2.701876302988186040e+00 3.126399999999999735e-01
2.718554551772063732e+00 3.128600000000000270e-01
2.735232800555941424e+00 3.123299999999999965e-01
2.751911049339819115e+00 3.121399999999999730e-01
2.768589298123696807e+00 3.122500000000000275e-01
2.785267546907574499e+00 3.127499999999999725e-01
2.801945795691452190e+00 3.124100000000000210e-01
2.818624044475329882e+00 3.122800000000000020e-01
2.835302293259207573e+00 3.125000000000000000e-01
2.851980542043085265e+00 3.122099999999999875e-01
2.868658790826962957e+00 3.116599999999999926e-01
2.885337039610840648e+00 3.111499999999999821e-01
2.902015288394718340e+00 3.108099999999999752e-01
2.918693537178596031e+00 3.104799999999999782e-01
2.935371785962473723e+00 3.096800000000000108e-01
2.952050034746351415e+00 3.088600000000000234e-01
2.968728283530229106e+00 3.078400000000000025e-01
2.985406532314106798e+00 3.070800000000000196e-01
3.002084781097984489e+00 3.081999999999999740e-01
3.018763029881862181e+00 3.082599999999999785e-01
3.035441278665739873e+00 3.083199999999999830e-01
3.052119527449617564e+00 3.083600000000000230e-01
3.068797776233495256e+00 3.087500000000000244e-01
3.085476025017372947e+00 3.089500000000000024e-01
3.102154273801250639e+00 3.086999999999999744e-01
3.118832522585128331e+00 3.082599999999999785e-01
3.135510771369006022e+00 3.078699999999999770e-01
3.152189020152883714e+00 3.073299999999999921e-01
3.168867268936761405e+00 3.073500000000000121e-01
3.185545517720639097e+00 3.068000000000000171e-01
3.202223766504516789e+00 3.060300000000000242e-01
3.218902015288394480e+00 3.056099999999999928e-01
3.235580264072272172e+00 3.049100000000000144e-01
3.252258512856149864e+00 3.047099999999999809e-01
3.268936761640027555e+00 3.041900000000000159e-01
3.285615010423905247e+00 3.042099999999999804e-01
3.302293259207782938e+00 3.038699999999999735e-01
3.318971507991660630e+00 3.033899999999999930e-01
3.335649756775538322e+00 3.030200000000000116e-01
3.352328005559416013e+00 3.025599999999999956e-01
3.369006254343293705e+00 3.024200000000000221e-01
3.385684503127171396e+00 3.022400000000000087e-01
3.402362751911049088e+00 3.019399999999999862e-01
3.419041000694926780e+00 3.016800000000000037e-01
3.435719249478804471e+00 3.018500000000000072e-01
3.452397498262682163e+00 3.016800000000000037e-01
3.469075747046559854e+00 3.014399999999999857e-01
3.485753995830437546e+00 3.014200000000000212e-01
3.502432244614315238e+00 3.014999999999999902e-01
3.519110493398192929e+00 3.011300000000000088e-01
3.535788742182070621e+00 3.004100000000000104e-01
3.552466990965948312e+00 2.999499999999999944e-01
3.569145239749826004e+00 2.998500000000000054e-01
3.585823488533703696e+00 2.995200000000000085e-01
3.602501737317581387e+00 2.993600000000000150e-01
3.619179986101459079e+00 2.991099999999999870e-01
3.635858234885336771e+00 2.992299999999999960e-01
3.652536483669214462e+00 2.984800000000000231e-01
3.669214732453092154e+00 2.981099999999999861e-01
3.685892981236969845e+00 2.977799999999999891e-01
3.702571230020847537e+00 2.973500000000000032e-01
3.719249478804725229e+00 2.970400000000000262e-01
3.735927727588602920e+00 2.963999999999999968e-01
3.752605976372480612e+00 2.961400000000000143e-01
3.769284225156358303e+00 2.954600000000000004e-01
3.785962473940235995e+00 2.951500000000000234e-01
3.802640722724113687e+00 2.943200000000000260e-01
3.819318971507991378e+00 2.937600000000000211e-01
3.835997220291869070e+00 2.936400000000000121e-01
3.852675469075746761e+00 2.929200000000000137e-01
3.869353717859624453e+00 2.924399999999999777e-01
3.886031966643502145e+00 2.922399999999999998e-01
3.902710215427379836e+00 2.923499999999999988e-01
3.919388464211257528e+00 2.917799999999999838e-01
3.936066712995135219e+00 2.912199999999999789e-01
3.952744961779012911e+00 2.912899999999999934e-01
3.969423210562890603e+00 2.916099999999999803e-01
3.986101459346768294e+00 2.909700000000000064e-01
4.002779708130645986e+00 2.902600000000000180e-01
4.019457956914523677e+00 2.897899999999999920e-01
4.036136205698401369e+00 2.893299999999999761e-01
4.052814454482279061e+00 2.888600000000000056e-01
4.069492703266156752e+00 2.886099999999999777e-01
4.086170952050034444e+00 2.881400000000000072e-01
4.102849200833912136e+00 2.884900000000000242e-01
4.119527449617789827e+00 2.884999999999999787e-01
4.136205698401667519e+00 2.885199999999999987e-01
4.152883947185545210e+00 2.878000000000000003e-01
4.169562195969422902e+00 2.880199999999999982e-01
4.186240444753300594e+00 2.876600000000000268e-01
4.202918693537178285e+00 2.871699999999999808e-01
4.219596942321055977e+00 2.866600000000000259e-01
4.236275191104933668e+00 2.862500000000000044e-01
4.252953439888811360e+00 2.855300000000000060e-01
4.269631688672689052e+00 2.850800000000000001e-01
4.286309937456566743e+00 2.846500000000000141e-01
4.302988186240444435e+00 2.840799999999999992e-01
4.319666435024322126e+00 2.836099999999999732e-01
4.336344683808199818e+00 2.833200000000000163e-01
4.353022932592077510e+00 2.827000000000000068e-01
4.369701181375955201e+00 2.820900000000000074e-01
4.386379430159832893e+00 2.810699999999999865e-01
4.403057678943710584e+00 2.803200000000000136e-01
4.419735927727588276e+00 2.797999999999999932e-01
4.436414176511465968e+00 2.787600000000000078e-01
4.453092425295343659e+00 2.781699999999999728e-01
4.469770674079221351e+00 2.776000000000000134e-01
4.486448922863099043e+00 2.775699999999999834e-01
4.503127171646976734e+00 2.765500000000000180e-01
4.519805420430854426e+00 2.759699999999999931e-01
4.536483669214732117e+00 2.753900000000000237e-01
4.553161917998609809e+00 2.749300000000000077e-01
4.569840166782487501e+00 2.743700000000000028e-01
4.586518415566365192e+00 2.738999999999999768e-01
4.603196664350242884e+00 2.730099999999999749e-01
4.619874913134120575e+00 2.723999999999999755e-01
4.636553161917998267e+00 2.716799999999999771e-01
4.653231410701875959e+00 2.709400000000000142e-01
4.669909659485753650e+00 2.704199999999999937e-01
4.686587908269631342e+00 2.700199999999999823e-01
4.703266157053509033e+00 2.692399999999999793e-01
4.719944405837386725e+00 2.693900000000000183e-01
4.736622654621264417e+00 2.684000000000000274e-01
4.753300903405142108e+00 2.677899999999999725e-01
4.769979152189019800e+00 2.670500000000000096e-01
4.786657400972897491e+00 2.666299999999999781e-01
4.803335649756775183e+00 2.664900000000000047e-01
4.820013898540652875e+00 2.658400000000000207e-01
4.836692147324530566e+00 2.649299999999999988e-01
4.853370396108408258e+00 2.638900000000000134e-01
4.870048644892285949e+00 2.628800000000000026e-01
4.886726893676163641e+00 2.619699999999999807e-01
4.903405142460041333e+00 2.616999999999999882e-01
4.920083391243919024e+00 2.614799999999999902e-01
4.936761640027796716e+00 2.611899999999999777e-01
4.953439888811674408e+00 2.602499999999999813e-01
4.970118137595552099e+00 2.596300000000000274e-01
4.986796386379429791e+00 2.592499999999999805e-01
5.003474635163307482e+00 2.586499999999999910e-01
5.020152883947185174e+00 2.579400000000000026e-01
5.036831132731062866e+00 2.576300000000000257e-01
5.053509381514940557e+00 2.573699999999999877e-01
5.070187630298818249e+00 2.572699999999999987e-01
5.086865879082695940e+00 2.571100000000000052e-01
5.103544127866573632e+00 2.575399999999999912e-01
5.120222376650451324e+00 2.574899999999999967e-01
5.136900625434329015e+00 2.571700000000000097e-01
5.153578874218206707e+00 2.564000000000000168e-01
5.170257123002084398e+00 2.554400000000000004e-01
5.186935371785962090e+00 2.553300000000000014e-01
5.203613620569839782e+00 2.550000000000000044e-01
5.220291869353717473e+00 2.543099999999999805e-01
5.236970118137595165e+00 2.539199999999999791e-01
5.253648366921472856e+00 2.534100000000000241e-01
5.270326615705350548e+00 2.531399999999999761e-01
5.287004864489228240e+00 2.526100000000000012e-01
5.303683113273105931e+00 2.518900000000000028e-01
5.320361362056983623e+00 2.519799999999999818e-01
5.337039610840861315e+00 2.515100000000000113e-01
5.353717859624739006e+00 2.514299999999999868e-01
5.370396108408616698e+00 2.514299999999999868e-01
5.387074357192494389e+00 2.513599999999999723e-01
5.403752605976372081e+00 2.507699999999999929e-01
5.420430854760249773e+00 2.508500000000000174e-01
5.437109103544127464e+00 2.507599999999999829e-01
5.453787352328005156e+00 2.503099999999999770e-01
5.470465601111882847e+00 2.494000000000000106e-01
5.487143849895760539e+00 2.493599999999999983e-01
5.503822098679638231e+00 2.493900000000000006e-01
5.520500347463515922e+00 2.492300000000000071e-01
5.537178596247393614e+00 2.492499999999999993e-01
5.553856845031271305e+00 2.492699999999999916e-01
5.570535093815148997e+00 2.487000000000000044e-01
5.587213342599026689e+00 2.489399999999999946e-01
5.603891591382904380e+00 2.485900000000000054e-01
5.620569840166782072e+00 2.487699999999999911e-01
5.637248088950659763e+00 2.488700000000000079e-01
5.653926337734537455e+00 2.488100000000000034e-01
5.670604586518415147e+00 2.483899999999999997e-01
5.687282835302292838e+00 2.479999999999999982e-01
5.703961084086170530e+00 2.481500000000000095e-01
5.720639332870048221e+00 2.485199999999999909e-01
5.737317581653925913e+00 2.488499999999999879e-01
5.753995830437803605e+00 2.483400000000000052e-01
5.770674079221681296e+00 2.475600000000000023e-01
5.787352328005558988e+00 2.477199999999999958e-01
5.804030576789436680e+00 2.472300000000000053e-01
5.820708825573314371e+00 2.474500000000000033e-01
5.837387074357192063e+00 2.473700000000000065e-01
5.854065323141069754e+00 2.470299999999999996e-01
5.870743571924947446e+00 2.470299999999999996e-01
5.887421820708825138e+00 2.467999999999999916e-01
5.904100069492702829e+00 2.466800000000000104e-01
5.920778318276580521e+00 2.470299999999999996e-01
5.937456567060458212e+00 2.471399999999999986e-01
5.954134815844335904e+00 2.474800000000000055e-01
5.970813064628213596e+00 2.470900000000000041e-01
5.987491313412091287e+00 2.469500000000000028e-01
6.004169562195968979e+00 2.470799999999999941e-01
6.020847810979846670e+00 2.464200000000000002e-01
6.037526059763724362e+00 2.461099999999999954e-01
6.054204308547602054e+00 2.456500000000000072e-01
6.070882557331479745e+00 2.455299999999999983e-01
6.087560806115357437e+00 2.452300000000000035e-01
6.104239054899235128e+00 2.454800000000000038e-01
6.120917303683112820e+00 2.452999999999999903e-01
6.137595552466990512e+00 2.454099999999999893e-01
6.154273801250868203e+00 2.449000000000000066e-01
6.170952050034745895e+00 2.447000000000000008e-01
6.187630298818623586e+00 2.448899999999999966e-01
6.204308547602501278e+00 2.444900000000000129e-01
6.220986796386378970e+00 2.442499999999999949e-01
6.237665045170256661e+00 2.437600000000000044e-01
6.254343293954134353e+00 2.435799999999999910e-01
6.271021542738012045e+00 2.434399999999999897e-01
6.287699791521889736e+00 2.432499999999999940e-01
6.304378040305767428e+00 2.438099999999999989e-01
6.321056289089645119e+00 2.435199999999999865e-01
6.337734537873522811e+00 2.432400000000000118e-01
6.354412786657400503e+00 2.426699999999999968e-01
6.371091035441278194e+00 2.424499999999999988e-01
6.387769284225155886e+00 2.421200000000000019e-01
6.404447533009033577e+00 2.422199999999999909e-01
6.421125781792911269e+00 2.424199999999999966e-01
6.437804030576788961e+00 2.424900000000000111e-01
6.454482279360666652e+00 2.424699999999999911e-01
6.471160528144544344e+00 2.427199999999999913e-01
6.487838776928422035e+00 2.426000000000000101e-01
6.504517025712299727e+00 2.424999999999999933e-01
6.521195274496177419e+00 2.426000000000000101e-01
6.537873523280055110e+00 2.420400000000000051e-01
6.554551772063932802e+00 2.413399999999999990e-01
6.571230020847810493e+00 2.411500000000000032e-01
6.587908269631688185e+00 2.411099999999999910e-01
6.604586518415565877e+00 2.409999999999999920e-01
6.621264767199443568e+00 2.410499999999999865e-01
6.637943015983321260e+00 2.407299999999999995e-01
6.654621264767198952e+00 2.412499999999999922e-01
6.671299513551076643e+00 2.404999999999999916e-01
6.687977762334954335e+00 2.399799999999999989e-01
6.704656011118832026e+00 2.395899999999999974e-01
6.721334259902709718e+00 2.395700000000000052e-01
6.738012508686587410e+00 2.394100000000000117e-01
6.754690757470465101e+00 2.390799999999999870e-01
6.771369006254342793e+00 2.388800000000000090e-01
6.788047255038220484e+00 2.386500000000000010e-01
6.804725503822098176e+00 2.388000000000000123e-01
6.821403752605975868e+00 2.385700000000000043e-01
6.838082001389853559e+00 2.391399999999999915e-01
6.854760250173731251e+00 2.389199999999999935e-01
6.871438498957608942e+00 2.382799999999999918e-01
6.888116747741486634e+00 2.377700000000000091e-01
6.904794996525364326e+00 2.373699999999999977e-01
6.921473245309242017e+00 2.366699999999999915e-01
6.938151494093119709e+00 2.366199999999999970e-01
6.954829742876997400e+00 2.360299999999999898e-01
6.971507991660875092e+00 2.359999999999999876e-01
6.988186240444752784e+00 2.353200000000000014e-01
7.004864489228630475e+00 2.351300000000000057e-01
7.021542738012508167e+00 2.348200000000000010e-01
7.038220986796385858e+00 2.348899999999999877e-01
7.054899235580263550e+00 2.346300000000000052e-01
7.071577484364141242e+00 2.346799999999999997e-01
7.088255733148018933e+00 2.347400000000000042e-01
7.104933981931896625e+00 2.343899999999999872e-01
7.121612230715774317e+00 2.341300000000000048e-01
7.138290479499652008e+00 2.333199999999999996e-01
7.154968728283529700e+00 2.327500000000000124e-01
7.171646977067407391e+00 2.323199999999999987e-01
7.188325225851285083e+00 2.322099999999999997e-01
7.205003474635162775e+00 2.317299999999999915e-01
7.221681723419040466e+00 2.313399999999999901e-01
7.238359972202918158e+00 2.309900000000000009e-01
7.255038220986795849e+00 2.302800000000000125e-01
7.271716469770673541e+00 2.300699999999999967e-01
7.288394718554551233e+00 2.301799999999999957e-01
7.305072967338428924e+00 2.297899999999999943e-01
7.321751216122306616e+00 2.297899999999999943e-01
7.338429464906184307e+00 2.298699999999999910e-01
7.355107713690061999e+00 2.291600000000000026e-01
7.371785962473939691e+00 2.297099999999999975e-01
7.388464211257817382e+00 2.297700000000000020e-01
7.405142460041695074e+00 2.299499999999999877e-01
7.421820708825572765e+00 2.299100000000000033e-01
7.438498957609450457e+00 2.295599999999999863e-01
7.455177206393328149e+00 2.292599999999999916e-01
7.471855455177205840e+00 2.291499999999999926e-01
7.488533703961083532e+00 2.292899999999999938e-01
7.505211952744961224e+00 2.291499999999999926e-01
7.521890201528838915e+00 2.289400000000000046e-01
7.538568450312716607e+00 2.292099999999999971e-01
7.555246699096594298e+00 2.291600000000000026e-01
7.571924947880471990e+00 2.292299999999999893e-01
7.588603196664349682e+00 2.291100000000000081e-01
7.605281445448227373e+00 2.288199999999999956e-01
7.621959694232105065e+00 2.287700000000000011e-01
7.638637943015982756e+00 2.293800000000000006e-01
7.655316191799860448e+00 2.295200000000000018e-01
7.671994440583738140e+00 2.291900000000000048e-01
7.688672689367615831e+00 2.293699999999999906e-01
7.705350938151493523e+00 2.295599999999999863e-01
7.722029186935371214e+00 2.295599999999999863e-01
7.738707435719248906e+00 2.294400000000000051e-01
7.755385684503126598e+00 2.298600000000000088e-01
7.772063933287004289e+00 2.299599999999999977e-01
7.788742182070881981e+00 2.298199999999999965e-01
7.805420430854759672e+00 2.299400000000000055e-01
7.822098679638637364e+00 2.300500000000000045e-01
7.838776928422515056e+00 2.300099999999999922e-01
7.855455177206392747e+00 2.302899999999999947e-01
7.872133425990270439e+00 2.303900000000000114e-01
7.888811674774148130e+00 2.304200000000000137e-01
7.905489923558025822e+00 2.304499999999999882e-01
7.922168172341903514e+00 2.309100000000000041e-01
7.938846421125781205e+00 2.309900000000000009e-01
7.955524669909658897e+00 2.308099999999999874e-01
7.972202918693536589e+00 2.308900000000000119e-01
7.988881167477414280e+00 2.312200000000000089e-01
8.005559416261291972e+00 2.315699999999999981e-01
8.022237665045169663e+00 2.320299999999999863e-01
8.038915913829047355e+00 2.321000000000000008e-01
8.055594162612925047e+00 2.322200000000000097e-01
8.072272411396802738e+00 2.324600000000000000e-01
8.088950660180680430e+00 2.317800000000000138e-01
8.105628908964558121e+00 2.317800000000000138e-01
8.122307157748435813e+00 2.322299999999999920e-01
8.138985406532313505e+00 2.320200000000000040e-01
8.155663655316191196e+00 2.321799999999999975e-01
8.172341904100068888e+00 2.326400000000000134e-01
8.189020152883946579e+00 2.328500000000000014e-01
8.205698401667824271e+00 2.328999999999999959e-01
8.222376650451701963e+00 2.328999999999999959e-01
8.239054899235579654e+00 2.329100000000000059e-01
8.255733148019457346e+00 2.325599999999999890e-01
8.272411396803335037e+00 2.324100000000000055e-01
8.289089645587212729e+00 2.323800000000000032e-01
8.305767894371090421e+00 2.325200000000000045e-01
8.322446143154968112e+00 2.325099999999999945e-01
8.339124391938845804e+00 2.327700000000000047e-01
8.355802640722723496e+00 2.324600000000000000e-01
8.372480889506601187e+00 2.323699999999999932e-01
8.389159138290478879e+00 2.323099999999999887e-01
8.405837387074356570e+00 2.322700000000000042e-01
8.422515635858234262e+00 2.324400000000000077e-01
8.439193884642111954e+00 2.327100000000000002e-01
8.455872133425989645e+00 2.328399999999999914e-01
8.472550382209867337e+00 2.325699999999999990e-01
8.489228630993745028e+00 2.328500000000000014e-01
8.505906879777622720e+00 2.334199999999999886e-01
8.522585128561500412e+00 2.336900000000000088e-01
8.539263377345378103e+00 2.332100000000000006e-01
8.555941626129255795e+00 2.331399999999999861e-01
8.572619874913133486e+00 2.330000000000000127e-01
8.589298123697011178e+00 2.327799999999999869e-01
8.605976372480888870e+00 2.325399999999999967e-01
8.622654621264766561e+00 2.324100000000000055e-01
8.639332870048644253e+00 2.325299999999999867e-01
8.656011118832521944e+00 2.326400000000000134e-01
8.672689367616399636e+00 2.325800000000000090e-01
8.689367616400277328e+00 2.325099999999999945e-01
8.706045865184155019e+00 2.323099999999999887e-01
8.722724113968032711e+00 2.325000000000000122e-01
8.739402362751910402e+00 2.327500000000000124e-01
8.756080611535788094e+00 2.323999999999999955e-01
8.772758860319665786e+00 2.325399999999999967e-01
8.789437109103543477e+00 2.325000000000000122e-01
8.806115357887421169e+00 2.326600000000000057e-01
8.822793606671298861e+00 2.323300000000000087e-01
8.839471855455176552e+00 2.318199999999999983e-01
8.856150104239054244e+00 2.321499999999999952e-01
8.872828353022931935e+00 2.324400000000000077e-01
8.889506601806809627e+00 2.323099999999999887e-01
8.906184850590687319e+00 2.327400000000000024e-01
8.922863099374565010e+00 2.328000000000000069e-01
8.939541348158442702e+00 2.321999999999999897e-01
8.956219596942320393e+00 2.327599999999999947e-01
8.972897845726198085e+00 2.332700000000000051e-01
8.989576094510075777e+00 2.331999999999999906e-01
9.006254343293953468e+00 2.334199999999999886e-01
9.022932592077831160e+00 2.332100000000000006e-01
9.039610840861708851e+00 2.330000000000000127e-01
9.056289089645586543e+00 2.331600000000000061e-01
9.072967338429464235e+00 2.331999999999999906e-01
9.089645587213341926e+00 2.335599999999999898e-01
9.106323835997219618e+00 2.341000000000000025e-01
9.123002084781097309e+00 2.341100000000000125e-01
9.139680333564975001e+00 2.341900000000000093e-01
9.156358582348852693e+00 2.342400000000000038e-01
9.173036831132730384e+00 2.335800000000000098e-01
9.189715079916608076e+00 2.337299999999999933e-01
9.206393328700485768e+00 2.340599999999999903e-01
9.223071577484363459e+00 2.340000000000000135e-01
9.239749826268241151e+00 2.341499999999999970e-01
9.256428075052118842e+00 2.341000000000000025e-01
9.273106323835996534e+00 2.339700000000000113e-01
9.289784572619874226e+00 2.342500000000000138e-01
9.306462821403751917e+00 2.344199999999999895e-01
9.323141070187629609e+00 2.341900000000000093e-01
9.339819318971507300e+00 2.341799999999999993e-01
9.356497567755384992e+00 2.343300000000000105e-01
9.373175816539262684e+00 2.341799999999999993e-01
9.389854065323140375e+00 2.342599999999999960e-01
9.406532314107018067e+00 2.340399999999999980e-01
9.423210562890895758e+00 2.337100000000000011e-01
9.439888811674773450e+00 2.333199999999999996e-01
9.456567060458651142e+00 2.332299999999999929e-01
9.473245309242528833e+00 2.328800000000000037e-01
9.489923558026406525e+00 2.324400000000000077e-01
9.506601806810284216e+00 2.321799999999999975e-01
9.523280055594161908e+00 2.326600000000000057e-01
9.539958304378039600e+00 2.322899999999999965e-01
9.556636553161917291e+00 2.324100000000000055e-01
9.573314801945794983e+00 2.316699999999999871e-01
9.589993050729672674e+00 2.308499999999999996e-01
9.606671299513550366e+00 2.304900000000000004e-01
9.623349548297428058e+00 2.303999999999999937e-01
9.640027797081305749e+00 2.301600000000000035e-01
9.656706045865183441e+00 2.299700000000000077e-01
9.673384294649061133e+00 2.293699999999999906e-01
9.690062543432938824e+00 2.294499999999999873e-01
9.706740792216816516e+00 2.285999999999999976e-01
9.723419041000694207e+00 2.280600000000000127e-01
9.740097289784571899e+00 2.283399999999999874e-01
9.756775538568449591e+00 2.277200000000000057e-01
9.773453787352327282e+00 2.268799999999999983e-01
9.790132036136204974e+00 2.266100000000000059e-01
9.806810284920082665e+00 2.262500000000000067e-01
9.823488533703960357e+00 2.258199999999999930e-01
9.840166782487838049e+00 2.254599999999999937e-01
9.856845031271715740e+00 2.247000000000000108e-01
9.873523280055593432e+00 2.240099999999999869e-01
9.890201528839471123e+00 2.235600000000000087e-01
9.906879777623348815e+00 2.231899999999999995e-01
9.923558026407226507e+00 2.223700000000000121e-01
9.940236275191104198e+00 2.217899999999999872e-01
9.956914523974981890e+00 2.211200000000000110e-01
9.973592772758859581e+00 2.209099999999999953e-01
9.990271021542737273e+00 2.202900000000000136e-01
1.000694927032661496e+01 2.201799999999999868e-01
1.002362751911049266e+01 2.201400000000000023e-01
1.004030576789437035e+01 2.197600000000000109e-01
1.005698401667824804e+01 2.194899999999999907e-01
1.007366226546212573e+01 2.193599999999999994e-01
1.009034051424600342e+01 2.190199999999999925e-01
1.010701876302988111e+01 2.186200000000000088e-01
1.012369701181375881e+01 2.183499999999999885e-01
1.014037526059763650e+01 2.177999999999999936e-01
1.015705350938151419e+01 2.175300000000000011e-01
1.017373175816539188e+01 2.170799999999999952e-01
1.019041000694926957e+01 2.163899999999999990e-01
1.020708825573314726e+01 2.158200000000000118e-01
1.022376650451702496e+01 2.154600000000000126e-01
1.024044475330090265e+01 2.153500000000000136e-01
1.025712300208478034e+01 2.148799999999999877e-01
1.027380125086865803e+01 2.141299999999999870e-01
1.029047949965253572e+01 2.138799999999999868e-01
1.030715774843641341e+01 2.133700000000000041e-01
1.032383599722029111e+01 2.133500000000000119e-01
1.034051424600416880e+01 2.130799999999999916e-01
1.035719249478804649e+01 2.127699999999999869e-01
1.037387074357192418e+01 2.124099999999999877e-01
1.039054899235580187e+01 2.121500000000000052e-01
1.040722724113967956e+01 2.118400000000000005e-01
1.042390548992355725e+01 2.114000000000000046e-01
1.044058373870743495e+01 2.109399999999999886e-01
1.045726198749131264e+01 2.102400000000000102e-01
1.047394023627519033e+01 2.098200000000000065e-01
1.049061848505906802e+01 2.097299999999999998e-01
1.050729673384294571e+01 2.088700000000000001e-01
1.052397498262682340e+01 2.084399999999999864e-01
1.054065323141070110e+01 2.081899999999999862e-01
1.055733148019457879e+01 2.075899999999999967e-01
1.057400972897845648e+01 2.071900000000000130e-01
1.059068797776233417e+01 2.065400000000000014e-01
1.060736622654621186e+01 2.058599999999999874e-01
1.062404447533008955e+01 2.049499999999999933e-01
1.064072272411396725e+01 2.041300000000000059e-01
1.065740097289784494e+01 2.033600000000000130e-01
1.067407922168172263e+01 2.030800000000000105e-01
1.069075747046560032e+01 2.025500000000000078e-01
1.070743571924947801e+01 2.020099999999999951e-01
1.072411396803335570e+01 2.017500000000000127e-01
1.074079221681723340e+01 2.013600000000000112e-01
1.075747046560111109e+01 2.007799999999999863e-01
1.077414871438498878e+01 2.005200000000000038e-01
1.079082696316886647e+01 2.005899999999999905e-01
1.080750521195274416e+01 2.002800000000000136e-01
1.082418346073662185e+01 2.002299999999999913e-01
1.084086170952049955e+01 1.998800000000000021e-01
1.085753995830437724e+01 1.998399999999999899e-01
1.087421820708825493e+01 1.996799999999999964e-01
1.089089645587213262e+01 1.992700000000000027e-01
1.090757470465601031e+01 1.987800000000000122e-01
1.092425295343988800e+01 1.987599999999999922e-01
1.094093120222376569e+01 1.984400000000000053e-01
1.095760945100764339e+01 1.981300000000000006e-01
1.097428769979152108e+01 1.978999999999999926e-01
1.099096594857539877e+01 1.976700000000000124e-01
1.100764419735927646e+01 1.973000000000000032e-01
1.102432244614315415e+01 1.970999999999999974e-01
1.104100069492703184e+01 1.968300000000000050e-01
1.105767894371090954e+01 1.961400000000000088e-01
1.107435719249478723e+01 1.959200000000000108e-01
1.109103544127866492e+01 1.954100000000000004e-01
1.110771369006254261e+01 1.952299999999999869e-01
1.112439193884642030e+01 1.948799999999999977e-01
1.114107018763029799e+01 1.941799999999999915e-01
1.115774843641417569e+01 1.939700000000000035e-01
1.117442668519805338e+01 1.934500000000000108e-01
1.119110493398193107e+01 1.927899999999999892e-01
1.120778318276580876e+01 1.921299999999999952e-01
1.122446143154968645e+01 1.918400000000000105e-01
1.124113968033356414e+01 1.916100000000000025e-01
1.125781792911744184e+01 1.913199999999999901e-01
1.127449617790131953e+01 1.904399999999999982e-01
1.129117442668519722e+01 1.896100000000000008e-01
1.130785267546907491e+01 1.888700000000000101e-01
1.132453092425295260e+01 1.883599999999999997e-01
1.134120917303683029e+01 1.880799999999999972e-01
1.135788742182070798e+01 1.876099999999999990e-01
1.137456567060458568e+01 1.870600000000000041e-01
1.139124391938846337e+01 1.866500000000000103e-01
1.140792216817234106e+01 1.857900000000000107e-01
1.142460041695621875e+01 1.853400000000000047e-01
1.144127866574009644e+01 1.847499999999999976e-01
1.145795691452397413e+01 1.839899999999999869e-01
1.147463516330785183e+01 1.837199999999999944e-01
1.149131341209172952e+01 1.836000000000000132e-01
1.150799166087560721e+01 1.832300000000000040e-01
1.152466990965948490e+01 1.829300000000000093e-01
1.154134815844336259e+01 1.826000000000000123e-01
1.155802640722724028e+01 1.822199999999999931e-01
1.157470465601111798e+01 1.819699999999999929e-01
1.159138290479499567e+01 1.813299999999999912e-01
1.160806115357887336e+01 1.808400000000000007e-01
1.162473940236275105e+01 1.802900000000000058e-01
1.164141765114662874e+01 1.801200000000000023e-01
1.165809589993050643e+01 1.797799999999999954e-01
1.167477414871438413e+01 1.792600000000000027e-01
1.169145239749826182e+01 1.789199999999999957e-01
1.170813064628213951e+01 1.782299999999999995e-01
1.172480889506601720e+01 1.776200000000000001e-01
1.174148714384989489e+01 1.769600000000000062e-01
1.175816539263377258e+01 1.761800000000000033e-01
1.177484364141765028e+01 1.755500000000000116e-01
1.179152189020152797e+01 1.746000000000000052e-01
1.180820013898540566e+01 1.739300000000000013e-01
1.182487838776928335e+01 1.733999999999999986e-01
1.184155663655316104e+01 1.724199999999999899e-01
1.185823488533703873e+01 1.716499999999999970e-01
1.187491313412091642e+01 1.710200000000000053e-01
1.189159138290479412e+01 1.701999999999999902e-01
1.190826963168867181e+01 1.693800000000000028e-01
1.192494788047254950e+01 1.686999999999999889e-01
1.194162612925642719e+01 1.680300000000000127e-01
1.195830437804030488e+01 1.671300000000000008e-01
1.197498262682418257e+01 1.668399999999999883e-01
1.199166087560806027e+01 1.659400000000000042e-01
1.200833912439193796e+01 1.651700000000000113e-01
1.202501737317581565e+01 1.646199999999999886e-01
1.204169562195969334e+01 1.639100000000000001e-01
1.205837387074357103e+01 1.631499999999999895e-01
1.207505211952744872e+01 1.625699999999999923e-01
1.209173036831132642e+01 1.623600000000000043e-01
1.210840861709520411e+01 1.618400000000000116e-01
1.212508686587908180e+01 1.614400000000000002e-01
1.214176511466295949e+01 1.611100000000000032e-01
1.215844336344683718e+01 1.606700000000000073e-01
1.217512161223071487e+01 1.599200000000000066e-01
1.219179986101459257e+01 1.591500000000000137e-01
1.220847810979847026e+01 1.585199999999999942e-01
1.222515635858234795e+01 1.576100000000000001e-01
1.224183460736622564e+01 1.569899999999999907e-01
1.225851285615010333e+01 1.562999999999999945e-01
1.227519110493398102e+01 1.561500000000000110e-01
1.229186935371785871e+01 1.556299999999999906e-01
1.230854760250173641e+01 1.548799999999999899e-01
1.232522585128561410e+01 1.540700000000000125e-01
1.234190410006949179e+01 1.534200000000000008e-01
1.235858234885336948e+01 1.527699999999999891e-01
1.237526059763724717e+01 1.522199999999999942e-01
1.239193884642112486e+01 1.515799999999999925e-01
1.240861709520500256e+01 1.509399999999999908e-01
1.242529534398888025e+01 1.501800000000000079e-01
1.244197359277275794e+01 1.494600000000000095e-01
1.245865184155663563e+01 1.486300000000000121e-01
1.247533009034051332e+01 1.482600000000000029e-01
1.249200833912439101e+01 1.479199999999999959e-01
1.250868658790826871e+01 1.473399999999999987e-01
1.252536483669214640e+01 1.467400000000000093e-01
1.254204308547602409e+01 1.460700000000000054e-01
1.255872133425990178e+01 1.457100000000000062e-01
1.257539958304377947e+01 1.455799999999999872e-01
1.259207783182765716e+01 1.448699999999999988e-01
1.260875608061153486e+01 1.444400000000000128e-01
1.262543432939541255e+01 1.439000000000000001e-01
1.264211257817929024e+01 1.435500000000000109e-01
1.265879082696316793e+01 1.429199999999999915e-01
1.267546907574704562e+01 1.424199999999999910e-01
1.269214732453092331e+01 1.417599999999999971e-01
1.270882557331480101e+01 1.413099999999999912e-01
1.272550382209867870e+01 1.406399999999999872e-01
1.274218207088255639e+01 1.400500000000000078e-01
1.275886031966643408e+01 1.396199999999999941e-01
1.277553856845031177e+01 1.393000000000000071e-01
1.279221681723418946e+01 1.390000000000000124e-01
1.280889506601806715e+01 1.386000000000000010e-01
1.282557331480194485e+01 1.381699999999999873e-01
1.284225156358582254e+01 1.378199999999999981e-01
1.285892981236970023e+01 1.376999999999999891e-01
1.287560806115357792e+01 1.374299999999999966e-01
1.289228630993745561e+01 1.372500000000000109e-01
1.290896455872133330e+01 1.369400000000000062e-01
1.292564280750521100e+01 1.364499999999999880e-01
1.294232105628908869e+01 1.358099999999999863e-01
1.295899930507296638e+01 1.356400000000000106e-01
1.297567755385684407e+01 1.353999999999999926e-01
1.299235580264072176e+01 1.354200000000000126e-01
1.300903405142459945e+01 1.352800000000000114e-01
1.302571230020847715e+01 1.352299999999999891e-01
1.304239054899235484e+01 1.352899999999999936e-01
1.305906879777623253e+01 1.351199999999999901e-01
1.307574704656011022e+01 1.349499999999999866e-01
1.309242529534398791e+01 1.349499999999999866e-01
1.310910354412786560e+01 1.346799999999999942e-01
1.312578179291174330e+01 1.349200000000000121e-01
1.314246004169562099e+01 1.348000000000000032e-01
1.315913829047949868e+01 1.347500000000000087e-01
1.317581653926337637e+01 1.350600000000000134e-01
1.319249478804725406e+01 1.351700000000000124e-01
1.320917303683113175e+01 1.355000000000000093e-01
1.322585128561500944e+01 1.354499999999999871e-01
1.324252953439888714e+01 1.354499999999999871e-01
1.325920778318276483e+01 1.355600000000000138e-01
1.327588603196664252e+01 1.356900000000000051e-01
1.329256428075052021e+01 1.358699999999999908e-01
1.330924252953439790e+01 1.358099999999999863e-01
1.332592077831827559e+01 1.359700000000000075e-01
1.334259902710215329e+01 1.361999999999999877e-01
1.335927727588603098e+01 1.362500000000000100e-01
1.337595552466990867e+01 1.365200000000000025e-01
1.339263377345378636e+01 1.367200000000000082e-01
1.340931202223766405e+01 1.369900000000000007e-01
1.342599027102154174e+01 1.374599999999999989e-01
1.344266851980541944e+01 1.376799999999999968e-01
1.345934676858929713e+01 1.379199999999999871e-01
1.347602501737317482e+01 1.379799999999999915e-01
1.349270326615705251e+01 1.385699999999999987e-01
1.350938151494093020e+01 1.386900000000000077e-01
1.352605976372480789e+01 1.390699999999999992e-01
1.354273801250868559e+01 1.395399999999999974e-01
1.355941626129256328e+01 1.396900000000000086e-01
1.357609451007644097e+01 1.400099999999999956e-01
1.359277275886031866e+01 1.404499999999999915e-01
1.360945100764419635e+01 1.407599999999999962e-01
1.362612925642807404e+01 1.409900000000000042e-01
1.364280750521195174e+01 1.414799999999999947e-01
1.365948575399582943e+01 1.416600000000000081e-01
1.367616400277970712e+01 1.418300000000000116e-01
1.369284225156358481e+01 1.423800000000000066e-01
1.370952050034746250e+01 1.428899999999999892e-01
1.372619874913134019e+01 1.434100000000000097e-01
1.374287699791521788e+01 1.437199999999999867e-01
1.375955524669909558e+01 1.441399999999999904e-01
1.377623349548297327e+01 1.446099999999999886e-01
1.379291174426685096e+01 1.451999999999999957e-01
1.380958999305072865e+01 1.457400000000000084e-01
1.382626824183460634e+01 1.463099999999999956e-01
1.384294649061848403e+01 1.470700000000000063e-01
1.385962473940236173e+01 1.472299999999999998e-01
1.387630298818623942e+01 1.475899999999999990e-01
1.389298123697011711e+01 1.484399999999999886e-01
1.390965948575399480e+01 1.491099999999999925e-01
1.392633773453787249e+01 1.499000000000000055e-01
1.394301598332175018e+01 1.503700000000000037e-01
1.395969423210562788e+01 1.509199999999999986e-01
1.397637248088950557e+01 1.514000000000000068e-01
1.399305072967338326e+01 1.516099999999999948e-01
1.400972897845726095e+01 1.520199999999999885e-01
1.402640722724113864e+01 1.529699999999999949e-01
1.404308547602501633e+01 1.537699999999999900e-01
1.405976372480889403e+01 1.543299999999999950e-01
1.407644197359277172e+01 1.550199999999999911e-01
1.409312022237664941e+01 1.558100000000000041e-01
1.410979847116052710e+01 1.564899999999999902e-01
1.412647671994440479e+01 1.570499999999999952e-01
1.414315496872828248e+01 1.576299999999999923e-01
1.415983321751216018e+01 1.579899999999999916e-01
1.417651146629603787e+01 1.584699999999999998e-01
1.419318971507991556e+01 1.590100000000000124e-01
1.420986796386379325e+01 1.595399999999999874e-01
1.422654621264767094e+01 1.602300000000000113e-01
1.424322446143154863e+01 1.609500000000000097e-01
1.425990271021542632e+01 1.615999999999999936e-01
1.427658095899930402e+01 1.622599999999999876e-01
1.429325920778318171e+01 1.631199999999999872e-01
1.430993745656705940e+01 1.641199999999999881e-01
1.432661570535093709e+01 1.648100000000000120e-01
1.434329395413481478e+01 1.653900000000000092e-01
1.435997220291869247e+01 1.663499999999999979e-01
1.437665045170257017e+01 1.669899999999999995e-01
1.439332870048644786e+01 1.678300000000000070e-01
1.441000694927032555e+01 1.685200000000000031e-01
1.442668519805420324e+01 1.692899999999999960e-01
1.444336344683808093e+01 1.699900000000000022e-01
1.446004169562195862e+01 1.708500000000000019e-01
1.447671994440583632e+01 1.713200000000000001e-01
1.449339819318971401e+01 1.715899999999999925e-01
1.451007644197359170e+01 1.724600000000000022e-01
1.452675469075746939e+01 1.736000000000000043e-01
1.454343293954134708e+01 1.745099999999999985e-01
1.456011118832522477e+01 1.753699999999999981e-01
1.457678943710910247e+01 1.759799999999999975e-01
1.459346768589298016e+01 1.767400000000000082e-01
1.461014593467685785e+01 1.777600000000000013e-01
1.462682418346073554e+01 1.783700000000000008e-01
1.464350243224461323e+01 1.790200000000000125e-01
1.466018068102849092e+01 1.801599999999999868e-01
1.467685892981236861e+01 1.806000000000000105e-01
1.469353717859624631e+01 1.814500000000000002e-01
1.471021542738012400e+01 1.822999999999999898e-01
1.472689367616400169e+01 1.837199999999999944e-01
1.474357192494787938e+01 1.845499999999999918e-01
1.476025017373175707e+01 1.853899999999999992e-01
1.477692842251563476e+01 1.865900000000000059e-01
1.479360667129951246e+01 1.875000000000000000e-01
1.481028492008339015e+01 1.884599999999999886e-01
1.482696316886726784e+01 1.892500000000000016e-01
1.484364141765114553e+01 1.902699999999999947e-01
1.486031966643502322e+01 1.915100000000000136e-01
1.487699791521890091e+01 1.923100000000000087e-01
1.489367616400277861e+01 1.928999999999999881e-01
1.491035441278665630e+01 1.936299999999999966e-01
1.492703266157053399e+01 1.946100000000000052e-01
1.494371091035441168e+01 1.959400000000000031e-01
1.496038915913828937e+01 1.967500000000000082e-01
1.497706740792216706e+01 1.977399999999999991e-01
1.499374565670604476e+01 1.987899999999999945e-01
1.501042390548992245e+01 1.997200000000000086e-01
1.502710215427380014e+01 2.006300000000000028e-01
1.504378040305767783e+01 2.017299999999999927e-01
1.506045865184155552e+01 2.026499999999999968e-01
1.507713690062543321e+01 2.037499999999999867e-01
1.509381514940931091e+01 2.047499999999999876e-01
1.511049339819318860e+01 2.058000000000000107e-01
1.512717164697706629e+01 2.068699999999999983e-01
1.514384989576094398e+01 2.077400000000000080e-01
1.516052814454482167e+01 2.088800000000000101e-01
1.517720639332869936e+01 2.099399999999999877e-01
1.519388464211257705e+01 2.107900000000000051e-01
1.521056289089645475e+01 2.114900000000000113e-01
1.522724113968033244e+01 2.123700000000000032e-01
1.524391938846421013e+01 2.131899999999999906e-01
1.526059763724808782e+01 2.142900000000000083e-01
1.527727588603196551e+01 2.149000000000000077e-01
1.529395413481584320e+01 2.157900000000000096e-01
1.531063238359972090e+01 2.173599999999999977e-01
1.532731063238359859e+01 2.185999999999999888e-01
1.534398888116747628e+01 2.192600000000000104e-01
1.536066712995135397e+01 2.200000000000000011e-01
1.537734537873523166e+01 2.206500000000000128e-01
1.539402362751910935e+01 2.217200000000000004e-01
1.541070187630298705e+01 2.226599999999999968e-01
1.542738012508686474e+01 2.237200000000000022e-01
1.544405837387074243e+01 2.245900000000000118e-01
1.546073662265462012e+01 2.256299999999999972e-01
1.547741487143849781e+01 2.267899999999999916e-01
1.549409312022237550e+01 2.276600000000000013e-01
1.551077136900625320e+01 2.291600000000000026e-01
1.552744961779013089e+01 2.296900000000000053e-01
1.554412786657400858e+01 2.305699999999999972e-01
1.556080611535788627e+01 2.316300000000000026e-01
1.557748436414176396e+01 2.327100000000000002e-01
1.559416261292564165e+01 2.337599999999999956e-01
1.561084086170951934e+01 2.344700000000000117e-01
1.562751911049339704e+01 2.355099999999999971e-01
1.564419735927727473e+01 2.362900000000000000e-01
1.566087560806115242e+01 2.371399999999999897e-01
1.567755385684503011e+01 2.380599999999999938e-01
1.569423210562890780e+01 2.386600000000000110e-01
1.571091035441278549e+01 2.392799999999999927e-01
1.572758860319666319e+01 2.404199999999999948e-01
1.574426685198054088e+01 2.415499999999999869e-01
1.576094510076441857e+01 2.422400000000000109e-01
1.577762334954829626e+01 2.429099999999999870e-01
1.579430159833217395e+01 2.438599999999999934e-01
1.581097984711605164e+01 2.444399999999999906e-01
1.582765809589992934e+01 2.451699999999999990e-01
1.584433634468380703e+01 2.461899999999999922e-01
1.586101459346768472e+01 2.468899999999999983e-01
1.587769284225156241e+01 2.483499999999999874e-01
1.589437109103544010e+01 2.492699999999999916e-01
1.591104933981931779e+01 2.500100000000000100e-01
1.592772758860319549e+01 2.507699999999999929e-01
1.594440583738707318e+01 2.513599999999999723e-01
1.596108408617095087e+01 2.524500000000000077e-01
1.597776233495482856e+01 2.536599999999999966e-01
1.599444058373870625e+01 2.544899999999999940e-01
1.601111883252258394e+01 2.556100000000000039e-01
1.602779708130645986e+01 2.566999999999999837e-01
1.604447533009033933e+01 2.575200000000000267e-01
1.606115357887421879e+01 2.586200000000000165e-01
1.607783182765809471e+01 2.593400000000000150e-01
1.609451007644197063e+01 2.597800000000000109e-01
1.611118832522585009e+01 2.601100000000000079e-01
1.612786657400972956e+01 2.610299999999999843e-01
1.614454482279360548e+01 2.616999999999999882e-01
1.616122307157748139e+01 2.624799999999999911e-01
1.617790132036136086e+01 2.633499999999999730e-01
1.619457956914524033e+01 2.638499999999999734e-01
1.621125781792911624e+01 2.642700000000000049e-01
1.622793606671299216e+01 2.652999999999999803e-01
1.624461431549687163e+01 2.661600000000000077e-01
1.626129256428075109e+01 2.664500000000000202e-01
1.627797081306462701e+01 2.674500000000000210e-01
1.629464906184850292e+01 2.680199999999999805e-01
1.631132731063238239e+01 2.688800000000000079e-01
1.632800555941626186e+01 2.699900000000000078e-01
1.634468380820013778e+01 2.707399999999999807e-01
1.636136205698401369e+01 2.715299999999999936e-01
1.637804030576789316e+01 2.719699999999999895e-01
1.639471855455177263e+01 2.729500000000000259e-01
1.641139680333564854e+01 2.733800000000000119e-01
1.642807505211952446e+01 2.732399999999999829e-01
1.644475330090340393e+01 2.742299999999999738e-01
1.646143154968728339e+01 2.755199999999999871e-01
1.647810979847115931e+01 2.763499999999999845e-01
1.649478804725503522e+01 2.772299999999999764e-01
1.651146629603891469e+01 2.779200000000000004e-01
1.652814454482279416e+01 2.785000000000000253e-01
1.654482279360667007e+01 2.786600000000000188e-01
1.656150104239054599e+01 2.795099999999999807e-01
1.657817929117442546e+01 2.802999999999999936e-01
1.659485753995830493e+01 2.802899999999999836e-01
1.661153578874218084e+01 2.802499999999999991e-01
1.662821403752605676e+01 2.805099999999999816e-01
1.664489228630993622e+01 2.813499999999999890e-01
1.666157053509381569e+01 2.812799999999999745e-01
1.667824878387769161e+01 2.818100000000000049e-01
1.669492703266156752e+01 2.826000000000000179e-01
1.671160528144544699e+01 2.831699999999999773e-01
1.672828353022932646e+01 2.839099999999999957e-01
1.674496177901320237e+01 2.840400000000000147e-01
1.676164002779707829e+01 2.849499999999999811e-01
1.677831827658095776e+01 2.857700000000000240e-01
1.679499652536483723e+01 2.863800000000000234e-01
1.681167477414871314e+01 2.864900000000000224e-01
1.682835302293258906e+01 2.869300000000000184e-01
1.684503127171646852e+01 2.877700000000000258e-01
1.686170952050034799e+01 2.884200000000000097e-01
1.687838776928422391e+01 2.886099999999999777e-01
1.689506601806809982e+01 2.896500000000000186e-01
1.691174426685197929e+01 2.898999999999999910e-01
1.692842251563585876e+01 2.908999999999999919e-01
1.694510076441973467e+01 2.916599999999999748e-01
1.696177901320361059e+01 2.924700000000000077e-01
1.697845726198749006e+01 2.926400000000000112e-01
1.699513551077136952e+01 2.937100000000000266e-01
1.701181375955524544e+01 2.948200000000000265e-01
1.702849200833912136e+01 2.955900000000000194e-01
1.704517025712300082e+01 2.957500000000000129e-01
1.706184850590688029e+01 2.963199999999999723e-01
1.707852675469075621e+01 2.972000000000000197e-01
1.709520500347463212e+01 2.981400000000000161e-01
1.711188325225851159e+01 2.991599999999999815e-01
1.712856150104239106e+01 2.994700000000000140e-01
1.714523974982626697e+01 3.003700000000000259e-01
1.716191799861014289e+01 3.012699999999999823e-01
1.717859624739402236e+01 3.017799999999999927e-01
1.719527449617790182e+01 3.024100000000000121e-01
1.721195274496177774e+01 3.030499999999999861e-01
1.722863099374565365e+01 3.032900000000000040e-01
1.724530924252953312e+01 3.039200000000000235e-01
1.726198749131341259e+01 3.043299999999999894e-01
1.727866574009728851e+01 3.041800000000000059e-01
1.729534398888116442e+01 3.045800000000000174e-01
1.731202223766504389e+01 3.047699999999999854e-01
1.732870048644892336e+01 3.051699999999999968e-01
1.734537873523279927e+01 3.055499999999999883e-01
1.736205698401667519e+01 3.058100000000000263e-01
1.737873523280055466e+01 3.062199999999999922e-01
1.739541348158443412e+01 3.071900000000000186e-01
1.741209173036831004e+01 3.078199999999999825e-01
1.742876997915218595e+01 3.083400000000000030e-01
1.744544822793606542e+01 3.088000000000000189e-01
1.746212647671994489e+01 3.097699999999999898e-01
1.747880472550382080e+01 3.098799999999999888e-01
1.749548297428769672e+01 3.102400000000000158e-01
1.751216122307157619e+01 3.104299999999999837e-01
1.752883947185545566e+01 3.109199999999999742e-01
1.754551772063933157e+01 3.108400000000000052e-01
1.756219596942320749e+01 3.113299999999999956e-01
1.757887421820708695e+01 3.117199999999999971e-01
1.759555246699096642e+01 3.119100000000000206e-01
1.761223071577484234e+01 3.119199999999999751e-01
1.762890896455871825e+01 3.125499999999999945e-01
1.764558721334259772e+01 3.131800000000000139e-01
1.766226546212647719e+01 3.131200000000000094e-01
1.767894371091035310e+01 3.134199999999999764e-01
1.769562195969422902e+01 3.142499999999999738e-01
1.771230020847810849e+01 3.147800000000000042e-01
1.772897845726198796e+01 3.149500000000000077e-01
1.774565670604586387e+01 3.156300000000000217e-01
1.776233495482973979e+01 3.159000000000000141e-01
1.777901320361361925e+01 3.168000000000000260e-01
1.779569145239749872e+01 3.168799999999999950e-01
1.781236970118137464e+01 3.173000000000000265e-01
1.782904794996525055e+01 3.179899999999999949e-01
1.784572619874913002e+01 3.184100000000000263e-01
1.786240444753300949e+01 3.185700000000000198e-01
1.787908269631688540e+01 3.191700000000000093e-01
1.789576094510076132e+01 3.193699999999999872e-01
1.791243919388464079e+01 3.197099999999999942e-01
1.792911744266852025e+01 3.199899999999999967e-01
1.794579569145239617e+01 3.201600000000000001e-01
1.796247394023627209e+01 3.209799999999999875e-01
1.797915218902015155e+01 3.208400000000000141e-01
1.799583043780403102e+01 3.210799999999999765e-01
1.801250868658790694e+01 3.215000000000000080e-01
1.802918693537178285e+01 3.219899999999999984e-01
1.804586518415566232e+01 3.224099999999999744e-01
1.806254343293954179e+01 3.225399999999999934e-01
1.807922168172341770e+01 3.226299999999999724e-01
1.809589993050729362e+01 3.225100000000000189e-01
1.811257817929117309e+01 3.227099999999999969e-01
1.812925642807505255e+01 3.230100000000000193e-01
1.814593467685892847e+01 3.230799999999999783e-01
1.816261292564280438e+01 3.229799999999999893e-01
1.817929117442668385e+01 3.236999999999999877e-01
1.819596942321056332e+01 3.238599999999999812e-01
1.821264767199443924e+01 3.242999999999999772e-01
1.822932592077831515e+01 3.249600000000000266e-01
1.824600416956219462e+01 3.253199999999999981e-01
1.826268241834607409e+01 3.261000000000000010e-01
1.827936066712995000e+01 3.266299999999999759e-01
1.829603891591382592e+01 3.270600000000000174e-01
1.831271716469770539e+01 3.276999999999999913e-01
1.832939541348158485e+01 3.283400000000000207e-01
1.834607366226546077e+01 3.286499999999999977e-01
1.836275191104933668e+01 3.293800000000000061e-01
1.837943015983321615e+01 3.296700000000000186e-01
1.839610840861709562e+01 3.306100000000000150e-01
1.841278665740097154e+01 3.315199999999999814e-01
1.842946490618484745e+01 3.322100000000000053e-01
1.844614315496872692e+01 3.329400000000000137e-01
1.846282140375260639e+01 3.330500000000000127e-01
1.847949965253648230e+01 3.339300000000000046e-01
1.849617790132035822e+01 3.344699999999999895e-01
1.851285615010423768e+01 3.349400000000000155e-01
1.852953439888811715e+01 3.353300000000000169e-01
1.854621264767199307e+01 3.353200000000000069e-01
1.856289089645586898e+01 3.353800000000000114e-01
1.857956914523974845e+01 3.354900000000000104e-01
1.859624739402362792e+01 3.356700000000000239e-01
1.861292564280750383e+01 3.356999999999999984e-01
1.862960389159137975e+01 3.355699999999999794e-01
1.864628214037525922e+01 3.359400000000000164e-01
1.866296038915913869e+01 3.359800000000000009e-01
1.867963863794301460e+01 3.362700000000000133e-01
1.869631688672689052e+01 3.364500000000000268e-01
1.871299513551076998e+01 3.368700000000000028e-01
1.872967338429464945e+01 3.372899999999999787e-01
1.874635163307852537e+01 3.374300000000000077e-01
1.876302988186240128e+01 3.373099999999999987e-01
1.877970813064628075e+01 3.371600000000000152e-01
1.879638637943016022e+01 3.378099999999999992e-01
1.881306462821403613e+01 3.380600000000000271e-01
1.882974287699791205e+01 3.384699999999999931e-01
1.884642112578179152e+01 3.384499999999999731e-01
1.886309937456567098e+01 3.380500000000000171e-01
1.887977762334954690e+01 3.381700000000000261e-01
1.889645587213342282e+01 3.388200000000000101e-01
1.891313412091730228e+01 3.392200000000000215e-01
1.892981236970118175e+01 3.394499999999999740e-01
1.894649061848505767e+01 3.398100000000000009e-01
1.896316886726893358e+01 3.406399999999999983e-01
1.897984711605281305e+01 3.407000000000000028e-01
1.899652536483669252e+01 3.411399999999999988e-01
1.901320361362056843e+01 3.413900000000000268e-01
1.902988186240444435e+01 3.413100000000000023e-01
1.904656011118832382e+01 3.412499999999999978e-01
1.906323835997220328e+01 3.414300000000000113e-01
1.907991660875607920e+01 3.415799999999999947e-01
1.909659485753995511e+01 3.413200000000000123e-01
1.911327310632383458e+01 3.414599999999999858e-01
1.912995135510771405e+01 3.411399999999999988e-01
1.914662960389158997e+01 3.406600000000000183e-01
1.916330785267546588e+01 3.412000000000000033e-01
1.917998610145934535e+01 3.413900000000000268e-01
1.919666435024322482e+01 3.412399999999999878e-01
1.921334259902710073e+01 3.407100000000000128e-01
1.923002084781097665e+01 3.404400000000000204e-01
1.924669909659485612e+01 3.405199999999999894e-01
1.926337734537873558e+01 3.406399999999999983e-01
1.928005559416261150e+01 3.407600000000000073e-01
1.929673384294648741e+01 3.413499999999999868e-01
1.931341209173036688e+01 3.414800000000000058e-01
1.933009034051424635e+01 3.420900000000000052e-01
1.934676858929812227e+01 3.420500000000000207e-01
1.936344683808199818e+01 3.422600000000000087e-01
1.938012508686587765e+01 3.417299999999999782e-01
1.939680333564975712e+01 3.414099999999999913e-01
1.941348158443363303e+01 3.417000000000000037e-01
1.943015983321750895e+01 3.417999999999999927e-01
1.944683808200138841e+01 3.415400000000000102e-01
1.946351633078526788e+01 3.410599999999999743e-01
1.948019457956914380e+01 3.406500000000000083e-01
1.949687282835301971e+01 3.406000000000000139e-01
1.951355107713689918e+01 3.406000000000000139e-01
1.953022932592077865e+01 3.402000000000000024e-01
1.954690757470465456e+01 3.401799999999999824e-01
1.956358582348853048e+01 3.396799999999999820e-01
1.958026407227240995e+01 3.393399999999999750e-01
1.959694232105628942e+01 3.391000000000000125e-01
1.961362056984016533e+01 3.389900000000000135e-01
1.963029881862404125e+01 3.386799999999999811e-01
1.964697706740792071e+01 3.388200000000000101e-01
1.966365531619180018e+01 3.391000000000000125e-01
1.968033356497567610e+01 3.390099999999999780e-01
1.969701181375955201e+01 3.390400000000000080e-01
1.971369006254343148e+01 3.389300000000000090e-01
1.973036831132731095e+01 3.397499999999999964e-01
1.974704656011118686e+01 3.394099999999999895e-01
1.976372480889506278e+01 3.395799999999999930e-01
1.978040305767894225e+01 3.396700000000000275e-01
1.979708130646282171e+01 3.398100000000000009e-01
1.981375955524669763e+01 3.396600000000000175e-01
1.983043780403057355e+01 3.395199999999999885e-01
1.984711605281445301e+01 3.393200000000000105e-01
1.986379430159833248e+01 3.395699999999999830e-01
1.988047255038220840e+01 3.394199999999999995e-01
1.989715079916608431e+01 3.388900000000000245e-01
1.991382904794996378e+01 3.388599999999999945e-01
1.993050729673384325e+01 3.380600000000000271e-01
1.994718554551771916e+01 3.377800000000000247e-01
1.996386379430159508e+01 3.374599999999999822e-01
1.998054204308547455e+01 3.366799999999999793e-01
1.999722029186935401e+01 3.363200000000000078e-01
2.001389854065322993e+01 3.359800000000000009e-01
2.003057678943710584e+01 3.354099999999999859e-01
2.004725503822098531e+01 3.351500000000000035e-01
2.006393328700486478e+01 3.345699999999999785e-01
2.008061153578874070e+01 3.343700000000000006e-01
2.009728978457261661e+01 3.346399999999999930e-01
2.011396803335649608e+01 3.343599999999999905e-01
2.013064628214037555e+01 3.345699999999999785e-01
2.014732453092425146e+01 3.339099999999999846e-01
2.016400277970812738e+01 3.334900000000000087e-01
2.018068102849200685e+01 3.329599999999999782e-01
2.019735927727588631e+01 3.327300000000000257e-01
2.021403752605976223e+01 3.324099999999999833e-01
2.023071577484363814e+01 3.323400000000000243e-01
2.024739402362751761e+01 3.322300000000000253e-01
2.026407227241139708e+01 3.318200000000000038e-01
2.028075052119527300e+01 3.317499999999999893e-01
2.029742876997914891e+01 3.316399999999999904e-01
2.031410701876302838e+01 3.311899999999999844e-01
2.033078526754690785e+01 3.305299999999999905e-01
2.034746351633078376e+01 3.296999999999999931e-01
2.036414176511465968e+01 3.299000000000000266e-01
2.038082001389853914e+01 3.297300000000000231e-01
2.039749826268241861e+01 3.292499999999999871e-01
2.041417651146629453e+01 3.288400000000000212e-01
2.043085476025017044e+01 3.284900000000000042e-01
2.044753300903404991e+01 3.284199999999999897e-01
2.046421125781792938e+01 3.280799999999999828e-01
2.048088950660180529e+01 3.274199999999999888e-01
2.049756775538568121e+01 3.266399999999999859e-01
2.051424600416956068e+01 3.260799999999999810e-01
2.053092425295344015e+01 3.258099999999999885e-01
2.054760250173731606e+01 3.247700000000000031e-01
2.056428075052119198e+01 3.242499999999999827e-01
2.058095899930507144e+01 3.239699999999999802e-01
2.059763724808895091e+01 3.235799999999999788e-01
2.061431549687282683e+01 3.233400000000000163e-01
2.063099374565670274e+01 3.224600000000000244e-01
2.064767199444058221e+01 3.220500000000000029e-01
2.066435024322446168e+01 3.217499999999999805e-01
2.068102849200833759e+01 3.210399999999999920e-01
2.069770674079221351e+01 3.204699999999999771e-01
2.071438498957609298e+01 3.202300000000000146e-01
2.073106323835997244e+01 3.199299999999999922e-01
2.074774148714384836e+01 3.191700000000000093e-01
2.076441973592772428e+01 3.187999999999999723e-01
2.078109798471160374e+01 3.182300000000000129e-01
2.079777623349548321e+01 3.175799999999999734e-01
2.081445448227935913e+01 3.168300000000000005e-01
2.083113273106323504e+01 3.164199999999999791e-01
2.084781097984711451e+01 3.162699999999999956e-01
2.086448922863099398e+01 3.156100000000000017e-01
2.088116747741486989e+01 3.151999999999999802e-01
2.089784572619874581e+01 3.148500000000000187e-01
2.091452397498262528e+01 3.145600000000000063e-01
2.093120222376650474e+01 3.146999999999999797e-01
2.094788047255038066e+01 3.146700000000000053e-01
2.096455872133425657e+01 3.143000000000000238e-01
2.098123697011813604e+01 3.140200000000000213e-01
2.099791521890201551e+01 3.137499999999999734e-01
2.101459346768589143e+01 3.133400000000000074e-01
2.103127171646976734e+01 3.133000000000000229e-01
2.104794996525364681e+01 3.132499999999999729e-01
2.106462821403752628e+01 3.129000000000000115e-01
2.108130646282140219e+01 3.127300000000000080e-01
2.109798471160527811e+01 3.119299999999999851e-01
2.111466296038915758e+01 3.116900000000000226e-01
2.113134120917303704e+01 3.112900000000000111e-01
2.114801945795691296e+01 3.106099999999999972e-01
2.116469770674078887e+01 3.102400000000000158e-01
2.118137595552466834e+01 3.096800000000000108e-01
2.119805420430854781e+01 3.094899999999999873e-01
2.121473245309242373e+01 3.092799999999999994e-01
2.123141070187629964e+01 3.091099999999999959e-01
2.124808895066017911e+01 3.087099999999999844e-01
2.126476719944405858e+01 3.086599999999999899e-01
2.128144544822793449e+01 3.079799999999999760e-01
2.129812369701181041e+01 3.077500000000000235e-01
2.131480194579568987e+01 3.077099999999999835e-01
2.133148019457956934e+01 3.069500000000000006e-01
2.134815844336344526e+01 3.066900000000000182e-01
2.136483669214732117e+01 3.062900000000000067e-01
2.138151494093120064e+01 3.061900000000000177e-01
2.139819318971508011e+01 3.056699999999999973e-01
2.141487143849895602e+01 3.054100000000000148e-01
2.143154968728283194e+01 3.051499999999999768e-01
2.144822793606671141e+01 3.048899999999999944e-01
2.146490618485059088e+01 3.045399999999999774e-01
2.148158443363446679e+01 3.041400000000000214e-01
2.149826268241834271e+01 3.039100000000000135e-01
2.151494093120222217e+01 3.036499999999999755e-01
2.153161917998610164e+01 3.028100000000000236e-01
2.154829742876997756e+01 3.027500000000000191e-01
2.156497567755385347e+01 3.026599999999999846e-01
2.158165392633773294e+01 3.021199999999999997e-01
2.159833217512161241e+01 3.018700000000000272e-01
2.161501042390548832e+01 3.019200000000000217e-01
2.163168867268936424e+01 3.020900000000000252e-01
2.164836692147324371e+01 3.019299999999999762e-01
2.166504517025712317e+01 3.017099999999999782e-01
2.168172341904099909e+01 3.016499999999999737e-01
2.169840166782487501e+01 3.017099999999999782e-01
2.171507991660875447e+01 3.018199999999999772e-01
2.173175816539263394e+01 3.020700000000000052e-01
2.174843641417650986e+01 3.015999999999999792e-01
2.176511466296038577e+01 3.015200000000000102e-01
2.178179291174426524e+01 3.015100000000000002e-01
2.179847116052814471e+01 3.015999999999999792e-01
2.181514940931202062e+01 3.012199999999999878e-01
2.183182765809589654e+01 3.019299999999999762e-01
2.184850590687977601e+01 3.021300000000000097e-01
2.186518415566365547e+01 3.022000000000000242e-01
2.188186240444753139e+01 3.023600000000000176e-01
2.189854065323140730e+01 3.019999999999999907e-01
2.191521890201528677e+01 3.022000000000000242e-01
2.193189715079916624e+01 3.020700000000000052e-01
2.194857539958304216e+01 3.019999999999999907e-01
2.196525364836691807e+01 3.015800000000000147e-01
2.198193189715079754e+01 3.012500000000000178e-01
2.199861014593467701e+01 3.013500000000000068e-01
2.201528839471855292e+01 3.014299999999999757e-01
2.203196664350242884e+01 3.015700000000000047e-01
2.204864489228630831e+01 3.013500000000000068e-01
2.206532314107018777e+01 3.010800000000000143e-01
2.208200138985406369e+01 3.009100000000000108e-01
2.209867963863793960e+01 3.008000000000000118e-01
2.211535788742181907e+01 3.013100000000000223e-01
2.213203613620569854e+01 3.015200000000000102e-01
2.214871438498957446e+01 3.017500000000000182e-01
2.216539263377345037e+01 3.014999999999999902e-01
2.218207088255732984e+01 3.020599999999999952e-01
2.219874913134120931e+01 3.021699999999999942e-01
2.221542738012508522e+01 3.026200000000000001e-01
2.223210562890896114e+01 3.022900000000000031e-01
2.224878387769284060e+01 3.018799999999999817e-01
2.226546212647672007e+01 3.021599999999999842e-01
2.228214037526059599e+01 3.021900000000000142e-01
2.229881862404447190e+01 3.018399999999999972e-01
2.231549687282835137e+01 3.019100000000000117e-01
2.233217512161223084e+01 3.020200000000000107e-01
2.234885337039610675e+01 3.017299999999999982e-01
2.236553161917998267e+01 3.023100000000000231e-01
2.238220986796386214e+01 3.022900000000000031e-01
2.239888811674774161e+01 3.026599999999999846e-01
2.241556636553161752e+01 3.027000000000000246e-01
2.243224461431549344e+01 3.028199999999999781e-01
2.244892286309937290e+01 3.029200000000000226e-01
2.246560111188325237e+01 3.028000000000000136e-01
2.248227936066712829e+01 3.028500000000000081e-01
2.249895760945100420e+01 3.030499999999999861e-01
2.251563585823488367e+01 3.029600000000000071e-01
2.253231410701876314e+01 3.032799999999999940e-01
2.254899235580263905e+01 3.037300000000000000e-01
2.256567060458651497e+01 3.040599999999999969e-01
2.258234885337039444e+01 3.045499999999999874e-01
2.259902710215427390e+01 3.055100000000000038e-01
2.261570535093814982e+01 3.059799999999999742e-01
2.263238359972202574e+01 3.064399999999999902e-01
2.264906184850590520e+01 3.074600000000000111e-01
2.266574009728978467e+01 3.075899999999999745e-01
2.268241834607366059e+01 3.078899999999999970e-01
2.269909659485753650e+01 3.081300000000000150e-01
2.271577484364141597e+01 3.082400000000000140e-01
2.273245309242529544e+01 3.079100000000000170e-01
2.274913134120917135e+01 3.081599999999999895e-01
2.276580958999304727e+01 3.085300000000000264e-01
2.278248783877692674e+01 3.089500000000000024e-01
2.279916608756080620e+01 3.094100000000000183e-01
2.281584433634468212e+01 3.098600000000000243e-01
2.283252258512855803e+01 3.101900000000000213e-01
2.284920083391243750e+01 3.104000000000000092e-01
2.286587908269631697e+01 3.109199999999999742e-01
2.288255733148019289e+01 3.113600000000000256e-01
2.289923558026406880e+01 3.121300000000000185e-01
2.291591382904794827e+01 3.124899999999999900e-01
2.293259207783182774e+01 3.130600000000000049e-01
2.294927032661570365e+01 3.132400000000000184e-01
2.296594857539957957e+01 3.135399999999999854e-01
2.298262682418345904e+01 3.139899999999999913e-01
2.299930507296733850e+01 3.140899999999999803e-01
2.301598332175121442e+01 3.145899999999999808e-01
2.303266157053509033e+01 3.148099999999999787e-01
2.304933981931896980e+01 3.152499999999999747e-01
2.306601806810284927e+01 3.158099999999999796e-01
2.308269631688672519e+01 3.158199999999999896e-01
2.309937456567060110e+01 3.159100000000000241e-01
2.311605281445448057e+01 3.166200000000000125e-01
2.313273106323836004e+01 3.168799999999999950e-01
2.314940931202223595e+01 3.170799999999999730e-01
2.316608756080611187e+01 3.173599999999999755e-01
2.318276580958999133e+01 3.176999999999999824e-01
2.319944405837387080e+01 3.182099999999999929e-01
2.321612230715774672e+01 3.187800000000000078e-01
2.323280055594162263e+01 3.190799999999999748e-01
2.324947880472550210e+01 3.193300000000000027e-01
2.326615705350938157e+01 3.199000000000000177e-01
2.328283530229325748e+01 3.205299999999999816e-01
2.329951355107713340e+01 3.210500000000000020e-01
2.331619179986101287e+01 3.215999999999999970e-01
2.333287004864489234e+01 3.220100000000000184e-01
2.334954829742876825e+01 3.224799999999999889e-01
2.336622654621264417e+01 3.227400000000000269e-01
2.338290479499652363e+01 3.232200000000000073e-01
2.339958304378040310e+01 3.233500000000000263e-01
2.341626129256427902e+01 3.238300000000000067e-01
2.343293954134815493e+01 3.245399999999999952e-01
2.344961779013203440e+01 3.255000000000000115e-01
2.346629603891591387e+01 3.256200000000000205e-01
2.348297428769978978e+01 3.263699999999999934e-01
2.349965253648366570e+01 3.273499999999999743e-01
2.351633078526754517e+01 3.281399999999999872e-01
2.353300903405142463e+01 3.284799999999999942e-01
2.354968728283530055e+01 3.290500000000000091e-01
2.356636553161917647e+01 3.294300000000000006e-01
2.358304378040305593e+01 3.301000000000000045e-01
2.359972202918693540e+01 3.307499999999999885e-01
2.361640027797081132e+01 3.315000000000000169e-01
2.363307852675468723e+01 3.322100000000000053e-01
2.364975677553856670e+01 3.329300000000000037e-01
2.366643502432244617e+01 3.338499999999999801e-01
2.368311327310632208e+01 3.344400000000000150e-01
2.369979152189019800e+01 3.354699999999999904e-01
2.371646977067407747e+01 3.367299999999999738e-01
2.373314801945795693e+01 3.377800000000000247e-01
2.374982626824183285e+01 3.387899999999999801e-01
2.376650451702570876e+01 3.396399999999999975e-01
2.378318276580958823e+01 3.404499999999999749e-01
2.379986101459346770e+01 3.407700000000000173e-01
2.381653926337734362e+01 3.415099999999999802e-01
2.383321751216121953e+01 3.423399999999999777e-01
2.384989576094509900e+01 3.430300000000000016e-01
2.386657400972897847e+01 3.437500000000000000e-01
2.388325225851285438e+01 3.444999999999999729e-01
2.389993050729673030e+01 3.453899999999999748e-01
2.391660875608060977e+01 3.462100000000000177e-01
2.393328700486448923e+01 3.469499999999999806e-01
2.394996525364836515e+01 3.479400000000000270e-01
2.396664350243224106e+01 3.485500000000000265e-01
2.398332175121612053e+01 3.489200000000000079e-01
2.400000000000000000e+01 3.496900000000000008e-01


==> DataFigures/Cost.txt <==
0.000000000000000000e+00 -5.000000000000000000e+00
1.667824878387769161e-02 -5.000000000000000000e+00
3.335649756775538322e-02 -5.000000000000000000e+00
5.003474635163307482e-02 -5.000000000000000000e+00
6.671299513551076643e-02 -5.000000000000000000e+00
8.339124391938845804e-02 -5.000000000000000000e+00
1.000694927032661496e-01 -5.000000000000000000e+00
1.167477414871438413e-01 -5.000000000000000000e+00
1.334259902710215329e-01 -5.000000000000000000e+00
1.501042390548992245e-01 -5.000000000000000000e+00
1.667824878387769161e-01 -5.000000000000000000e+00
1.834607366226546077e-01 -5.000000000000000000e+00
2.001389854065322993e-01 -5.000000000000000000e+00
2.168172341904099909e-01 -5.000000000000000000e+00
2.334954829742876825e-01 -5.000000000000000000e+00
2.501737317581653741e-01 -5.000000000000000000e+00
2.668519805420430657e-01 -5.000000000000000000e+00
2.835302293259207573e-01 -5.000000000000000000e+00
3.002084781097984489e-01 -5.000000000000000000e+00
3.168867268936761405e-01 -5.000000000000000000e+00
3.335649756775538322e-01 -5.000000000000000000e+00
3.502432244614315238e-01 -5.000000000000000000e+00
3.669214732453092154e-01 -5.000000000000000000e+00
3.835997220291869070e-01 -5.000000000000000000e+00
4.002779708130645986e-01 -5.000000000000000000e+00
4.169562195969422902e-01 -5.000000000000000000e+00
4.336344683808199818e-01 -5.000000000000000000e+00
4.503127171646976734e-01 -5.000000000000000000e+00
4.669909659485753650e-01 -5.000000000000000000e+00
4.836692147324530566e-01 -5.000000000000000000e+00
5.003474635163307482e-01 -5.000000000000000000e+00
5.170257123002084398e-01 -5.000000000000000000e+00
5.337039610840861315e-01 -5.000000000000000000e+00
5.503822098679638231e-01 -5.000000000000000000e+00
5.670604586518415147e-01 -5.000000000000000000e+00
5.837387074357192063e-01 -5.000000000000000000e+00
6.004169562195968979e-01 -5.000000000000000000e+00
6.170952050034745895e-01 -5.000000000000000000e+00
6.337734537873522811e-01 -5.000000000000000000e+00
6.504517025712299727e-01 -5.000000000000000000e+00
6.671299513551076643e-01 -5.000000000000000000e+00
6.838082001389853559e-01 -5.000000000000000000e+00
7.004864489228630475e-01 -5.000000000000000000e+00
7.171646977067407391e-01 -5.000000000000000000e+00
7.338429464906184307e-01 -5.000000000000000000e+00
7.505211952744961224e-01 -5.000000000000000000e+00
7.671994440583738140e-01 -5.000000000000000000e+00
7.838776928422515056e-01 -5.000000000000000000e+00
8.005559416261291972e-01 -5.000000000000000000e+00
8.172341904100068888e-01 -5.000000000000000000e+00
8.339124391938845804e-01 -5.000000000000000000e+00
8.505906879777622720e-01 -5.000000000000000000e+00
8.672689367616399636e-01 -5.000000000000000000e+00
8.839471855455176552e-01 -5.000000000000000000e+00
9.006254343293953468e-01 -5.000000000000000000e+00
9.173036831132730384e-01 -5.000000000000000000e+00
9.339819318971507300e-01 -5.000000000000000000e+00
9.506601806810284216e-01 -5.000000000000000000e+00
9.673384294649061133e-01 -5.000000000000000000e+00
9.840166782487838049e-01 -5.000000000000000000e+00
1.000694927032661496e+00 -5.000000000000000000e+00
1.017373175816539188e+00 -5.000000000000000000e+00
1.034051424600416880e+00 -5.000000000000000000e+00
1.050729673384294571e+00 -5.000000000000000000e+00
1.067407922168172263e+00 -5.000000000000000000e+00
1.084086170952049955e+00 -5.000000000000000000e+00
1.100764419735927646e+00 -5.000000000000000000e+00
1.117442668519805338e+00 -5.000000000000000000e+00
1.134120917303683029e+00 -5.000000000000000000e+00
1.150799166087560721e+00 -5.000000000000000000e+00
1.167477414871438413e+00 -5.000000000000000000e+00
1.184155663655316104e+00 -5.000000000000000000e+00
1.200833912439193796e+00 -5.000000000000000000e+00
1.217512161223071487e+00 -5.000000000000000000e+00
1.234190410006949179e+00 -5.000000000000000000e+00
1.250868658790826871e+00 -5.000000000000000000e+00
1.267546907574704562e+00 -5.000000000000000000e+00
1.284225156358582254e+00 -5.000000000000000000e+00
1.300903405142459945e+00 -5.000000000000000000e+00
1.317581653926337637e+00 -5.000000000000000000e+00
1.334259902710215329e+00 -5.000000000000000000e+00
1.350938151494093020e+00 -5.000000000000000000e+00
1.367616400277970712e+00 -5.000000000000000000e+00
1.384294649061848403e+00 -5.000000000000000000e+00
1.400972897845726095e+00 -5.000000000000000000e+00
1.417651146629603787e+00 -5.000000000000000000e+00
1.434329395413481478e+00 -5.000000000000000000e+00
1.451007644197359170e+00 -5.000000000000000000e+00
1.467685892981236861e+00 -5.000000000000000000e+00
1.484364141765114553e+00 -5.000000000000000000e+00
1.501042390548992245e+00 -5.000000000000000000e+00
1.517720639332869936e+00 -5.000000000000000000e+00
1.534398888116747628e+00 -5.000000000000000000e+00
1.551077136900625320e+00 -5.000000000000000000e+00
1.567755385684503011e+00 -5.000000000000000000e+00
1.584433634468380703e+00 -5.000000000000000000e+00
1.601111883252258394e+00 -5.000000000000000000e+00
1.617790132036136086e+00 -5.000000000000000000e+00
1.634468380820013778e+00 -5.000000000000000000e+00
1.651146629603891469e+00 -5.000000000000000000e+00
1.667824878387769161e+00 -5.000000000000000000e+00
1.684503127171646852e+00 -5.000000000000000000e+00
1.701181375955524544e+00 -5.000000000000000000e+00
1.717859624739402236e+00 -5.000000000000000000e+00
1.734537873523279927e+00 -5.000000000000000000e+00
1.751216122307157619e+00 -5.000000000000000000e+00
1.767894371091035310e+00 -5.000000000000000000e+00
1.784572619874913002e+00 -5.000000000000000000e+00
1.801250868658790694e+00 -5.000000000000000000e+00
1.817929117442668385e+00 -5.000000000000000000e+00
1.834607366226546077e+00 -5.000000000000000000e+00
1.851285615010423768e+00 -5.000000000000000000e+00
1.867963863794301460e+00 -5.000000000000000000e+00
1.884642112578179152e+00 -5.000000000000000000e+00
1.901320361362056843e+00 -5.000000000000000000e+00
1.917998610145934535e+00 -5.000000000000000000e+00
1.934676858929812227e+00 -5.000000000000000000e+00
1.951355107713689918e+00 -5.000000000000000000e+00
1.968033356497567610e+00 -5.000000000000000000e+00
1.984711605281445301e+00 -5.000000000000000000e+00
2.001389854065322993e+00 -5.000000000000000000e+00
2.018068102849200685e+00 -5.000000000000000000e+00
2.034746351633078376e+00 -5.000000000000000000e+00
2.051424600416956068e+00 -5.000000000000000000e+00
2.068102849200833759e+00 -5.000000000000000000e+00
2.084781097984711451e+00 -5.000000000000000000e+00
2.101459346768589143e+00 -5.000000000000000000e+00
2.118137595552466834e+00 -5.000000000000000000e+00
2.134815844336344526e+00 -5.000000000000000000e+00
2.151494093120222217e+00 -5.000000000000000000e+00
2.168172341904099909e+00 -5.000000000000000000e+00
2.184850590687977601e+00 -5.000000000000000000e+00
2.201528839471855292e+00 -5.000000000000000000e+00
2.218207088255732984e+00 -5.000000000000000000e+00
2.234885337039610675e+00 -5.000000000000000000e+00
2.251563585823488367e+00 -5.000000000000000000e+00
2.268241834607366059e+00 -5.000000000000000000e+00
2.284920083391243750e+00 -5.000000000000000000e+00
2.301598332175121442e+00 -5.000000000000000000e+00
2.318276580958999133e+00 -5.000000000000000000e+00
2.334954829742876825e+00 -5.000000000000000000e+00
2.351633078526754517e+00 -5.000000000000000000e+00
2.368311327310632208e+00 -5.000000000000000000e+00
2.384989576094509900e+00 -5.000000000000000000e+00
2.401667824878387592e+00 -5.000000000000000000e+00
2.418346073662265283e+00 -5.000000000000000000e+00
2.435024322446142975e+00 -5.000000000000000000e+00
2.451702571230020666e+00 -5.000000000000000000e+00
2.468380820013898358e+00 -5.000000000000000000e+00
2.485059068797776050e+00 -5.000000000000000000e+00
2.501737317581653741e+00 -5.000000000000000000e+00
2.518415566365531433e+00 -5.000000000000000000e+00
2.535093815149409124e+00 -5.000000000000000000e+00
2.551772063933286816e+00 -5.000000000000000000e+00
2.568450312717164508e+00 -5.000000000000000000e+00
2.585128561501042199e+00 -5.000000000000000000e+00
2.601806810284919891e+00 -5.000000000000000000e+00
2.618485059068797582e+00 -5.000000000000000000e+00
2.635163307852675274e+00 -5.000000000000000000e+00
2.651841556636552966e+00 -5.000000000000000000e+00
2.668519805420430657e+00 -5.000000000000000000e+00
2.685198054204308349e+00 -5.000000000000000000e+00
2.701876302988186040e+00 -5.000000000000000000e+00
2.718554551772063732e+00 -5.000000000000000000e+00
2.735232800555941424e+00 -5.000000000000000000e+00
2.751911049339819115e+00 -5.000000000000000000e+00
2.768589298123696807e+00 -5.000000000000000000e+00
2.785267546907574499e+00 -5.000000000000000000e+00
2.801945795691452190e+00 -5.000000000000000000e+00
2.818624044475329882e+00 -5.000000000000000000e+00
2.835302293259207573e+00 -5.000000000000000000e+00
2.851980542043085265e+00 -5.000000000000000000e+00
2.868658790826962957e+00 -5.000000000000000000e+00
2.885337039610840648e+00 -5.000000000000000000e+00
2.902015288394718340e+00 -5.000000000000000000e+00
2.918693537178596031e+00 -5.000000000000000000e+00
2.935371785962473723e+00 -5.000000000000000000e+00
2.952050034746351415e+00 -5.000000000000000000e+00
2.968728283530229106e+00 -5.000000000000000000e+00
2.985406532314106798e+00 -5.000000000000000000e+00
3.002084781097984489e+00 -5.000000000000000000e+00
3.018763029881862181e+00 -5.000000000000000000e+00
3.035441278665739873e+00 -5.000000000000000000e+00
3.052119527449617564e+00 -5.000000000000000000e+00
3.068797776233495256e+00 -5.000000000000000000e+00
3.085476025017372947e+00 -5.000000000000000000e+00
3.102154273801250639e+00 -5.000000000000000000e+00
3.118832522585128331e+00 -5.000000000000000000e+00
3.135510771369006022e+00 -5.000000000000000000e+00
3.152189020152883714e+00 -5.000000000000000000e+00
3.168867268936761405e+00 -5.000000000000000000e+00
3.185545517720639097e+00 -5.000000000000000000e+00
3.202223766504516789e+00 -5.000000000000000000e+00
3.218902015288394480e+00 -5.000000000000000000e+00
3.235580264072272172e+00 -5.000000000000000000e+00
3.252258512856149864e+00 -5.000000000000000000e+00
3.268936761640027555e+00 -5.000000000000000000e+00
3.285615010423905247e+00 -5.000000000000000000e+00
3.302293259207782938e+00 -5.000000000000000000e+00
3.318971507991660630e+00 -5.000000000000000000e+00
3.335649756775538322e+00 -5.000000000000000000e+00
3.352328005559416013e+00 -5.000000000000000000e+00
3.369006254343293705e+00 -5.000000000000000000e+00
3.385684503127171396e+00 -5.000000000000000000e+00
3.402362751911049088e+00 -5.000000000000000000e+00
3.419041000694926780e+00 -5.000000000000000000e+00
3.435719249478804471e+00 -5.000000000000000000e+00
3.452397498262682163e+00 -5.000000000000000000e+00
3.469075747046559854e+00 -5.000000000000000000e+00
3.485753995830437546e+00 -5.000000000000000000e+00
3.502432244614315238e+00 -5.000000000000000000e+00
3.519110493398192929e+00 -5.000000000000000000e+00
3.535788742182070621e+00 -5.000000000000000000e+00
3.552466990965948312e+00 -5.000000000000000000e+00
3.569145239749826004e+00 -5.000000000000000000e+00
3.585823488533703696e+00 -5.000000000000000000e+00
3.602501737317581387e+00 -5.000000000000000000e+00
3.619179986101459079e+00 -5.000000000000000000e+00
3.635858234885336771e+00 -5.000000000000000000e+00
3.652536483669214462e+00 -5.000000000000000000e+00
3.669214732453092154e+00 -5.000000000000000000e+00
3.685892981236969845e+00 -5.000000000000000000e+00
3.702571230020847537e+00 -5.000000000000000000e+00
3.719249478804725229e+00 -5.000000000000000000e+00
3.735927727588602920e+00 -5.000000000000000000e+00
3.752605976372480612e+00 -5.000000000000000000e+00
3.769284225156358303e+00 -5.000000000000000000e+00
3.785962473940235995e+00 -5.000000000000000000e+00
3.802640722724113687e+00 -5.000000000000000000e+00
3.819318971507991378e+00 -5.000000000000000000e+00
3.835997220291869070e+00 -5.000000000000000000e+00
3.852675469075746761e+00 -5.000000000000000000e+00
3.869353717859624453e+00 -5.000000000000000000e+00
3.886031966643502145e+00 -5.000000000000000000e+00
3.902710215427379836e+00 -5.000000000000000000e+00
3.919388464211257528e+00 -5.000000000000000000e+00
3.936066712995135219e+00 -5.000000000000000000e+00
3.952744961779012911e+00 -5.000000000000000000e+00
3.969423210562890603e+00 -5.000000000000000000e+00
3.986101459346768294e+00 -5.000000000000000000e+00
4.002779708130645986e+00 -5.000000000000000000e+00
4.019457956914523677e+00 -5.000000000000000000e+00
4.036136205698401369e+00 -5.000000000000000000e+00
4.052814454482279061e+00 -5.000000000000000000e+00
4.069492703266156752e+00 -5.000000000000000000e+00
4.086170952050034444e+00 -5.000000000000000000e+00
4.102849200833912136e+00 -5.000000000000000000e+00
4.119527449617789827e+00 -5.000000000000000000e+00
4.136205698401667519e+00 -5.000000000000000000e+00
4.152883947185545210e+00 -5.000000000000000000e+00
4.169562195969422902e+00 -5.000000000000000000e+00
4.186240444753300594e+00 -5.000000000000000000e+00
4.202918693537178285e+00 -5.000000000000000000e+00
4.219596942321055977e+00 -5.000000000000000000e+00
4.236275191104933668e+00 -5.000000000000000000e+00
4.252953439888811360e+00 -5.000000000000000000e+00
4.269631688672689052e+00 -5.000000000000000000e+00
4.286309937456566743e+00 -5.000000000000000000e+00
4.302988186240444435e+00 -5.000000000000000000e+00
4.319666435024322126e+00 -5.000000000000000000e+00
4.336344683808199818e+00 -5.000000000000000000e+00
4.353022932592077510e+00 -5.000000000000000000e+00
4.369701181375955201e+00 -5.000000000000000000e+00
4.386379430159832893e+00 -5.000000000000000000e+00
4.403057678943710584e+00 -5.000000000000000000e+00
4.419735927727588276e+00 -5.000000000000000000e+00
4.436414176511465968e+00 -5.000000000000000000e+00
4.453092425295343659e+00 -5.000000000000000000e+00
4.469770674079221351e+00 -5.000000000000000000e+00
4.486448922863099043e+00 -5.000000000000000000e+00
4.503127171646976734e+00 -5.000000000000000000e+00
4.519805420430854426e+00 -5.000000000000000000e+00
4.536483669214732117e+00 -5.000000000000000000e+00
4.553161917998609809e+00 -5.000000000000000000e+00
4.569840166782487501e+00 -5.000000000000000000e+00
4.586518415566365192e+00 -5.000000000000000000e+00
4.603196664350242884e+00 -5.000000000000000000e+00
4.619874913134120575e+00 -5.000000000000000000e+00
4.636553161917998267e+00 -5.000000000000000000e+00
4.653231410701875959e+00 -5.000000000000000000e+00
4.669909659485753650e+00 -5.000000000000000000e+00
4.686587908269631342e+00 -5.000000000000000000e+00
4.703266157053509033e+00 -5.000000000000000000e+00
4.719944405837386725e+00 -5.000000000000000000e+00
4.736622654621264417e+00 -5.000000000000000000e+00
4.753300903405142108e+00 -5.000000000000000000e+00
4.769979152189019800e+00 -5.000000000000000000e+00
4.786657400972897491e+00 -5.000000000000000000e+00
4.803335649756775183e+00 -5.000000000000000000e+00
4.820013898540652875e+00 -5.000000000000000000e+00
4.836692147324530566e+00 -5.000000000000000000e+00
4.853370396108408258e+00 -5.000000000000000000e+00
4.870048644892285949e+00 -5.000000000000000000e+00
4.886726893676163641e+00 -5.000000000000000000e+00
4.903405142460041333e+00 -5.000000000000000000e+00
4.920083391243919024e+00 -5.000000000000000000e+00
4.936761640027796716e+00 -5.000000000000000000e+00
4.953439888811674408e+00 -5.000000000000000000e+00
4.970118137595552099e+00 -5.000000000000000000e+00
4.986796386379429791e+00 -5.000000000000000000e+00
5.003474635163307482e+00 -5.000000000000000000e+00
5.020152883947185174e+00 -5.000000000000000000e+00
5.036831132731062866e+00 -5.000000000000000000e+00
5.053509381514940557e+00 -5.000000000000000000e+00
5.070187630298818249e+00 -5.000000000000000000e+00
5.086865879082695940e+00 -5.000000000000000000e+00
5.103544127866573632e+00 -5.000000000000000000e+00
5.120222376650451324e+00 -5.000000000000000000e+00
5.136900625434329015e+00 -5.000000000000000000e+00
5.153578874218206707e+00 -5.000000000000000000e+00
5.170257123002084398e+00 -5.000000000000000000e+00
5.186935371785962090e+00 -5.000000000000000000e+00
5.203613620569839782e+00 -5.000000000000000000e+00
5.220291869353717473e+00 -5.000000000000000000e+00
5.236970118137595165e+00 -5.000000000000000000e+00
5.253648366921472856e+00 -5.000000000000000000e+00
5.270326615705350548e+00 -5.000000000000000000e+00
5.287004864489228240e+00 -5.000000000000000000e+00
5.303683113273105931e+00 -5.000000000000000000e+00
5.320361362056983623e+00 -5.000000000000000000e+00
5.337039610840861315e+00 -5.000000000000000000e+00
5.353717859624739006e+00 -5.000000000000000000e+00
5.370396108408616698e+00 -5.000000000000000000e+00
5.387074357192494389e+00 -5.000000000000000000e+00
5.403752605976372081e+00 -5.000000000000000000e+00
5.420430854760249773e+00 -5.000000000000000000e+00
5.437109103544127464e+00 -5.000000000000000000e+00
5.453787352328005156e+00 -5.000000000000000000e+00
5.470465601111882847e+00 -5.000000000000000000e+00
5.487143849895760539e+00 -5.000000000000000000e+00
5.503822098679638231e+00 -5.000000000000000000e+00
5.520500347463515922e+00 -5.000000000000000000e+00
5.537178596247393614e+00 -5.000000000000000000e+00
5.553856845031271305e+00 -5.000000000000000000e+00
5.570535093815148997e+00 -5.000000000000000000e+00
5.587213342599026689e+00 -5.000000000000000000e+00
5.603891591382904380e+00 -5.000000000000000000e+00
5.620569840166782072e+00 -5.000000000000000000e+00
5.637248088950659763e+00 -5.000000000000000000e+00
5.653926337734537455e+00 -5.000000000000000000e+00
5.670604586518415147e+00 -5.000000000000000000e+00
5.687282835302292838e+00 -5.000000000000000000e+00
5.703961084086170530e+00 -5.000000000000000000e+00
5.720639332870048221e+00 -5.000000000000000000e+00
5.737317581653925913e+00 -5.000000000000000000e+00
5.753995830437803605e+00 -5.000000000000000000e+00
5.770674079221681296e+00 -5.000000000000000000e+00
5.787352328005558988e+00 -5.000000000000000000e+00
5.804030576789436680e+00 -5.000000000000000000e+00
5.820708825573314371e+00 -5.000000000000000000e+00
5.837387074357192063e+00 -5.000000000000000000e+00
5.854065323141069754e+00 -5.000000000000000000e+00
5.870743571924947446e+00 -5.000000000000000000e+00
5.887421820708825138e+00 -5.000000000000000000e+00
5.904100069492702829e+00 -5.000000000000000000e+00
5.920778318276580521e+00 -5.000000000000000000e+00
5.937456567060458212e+00 -5.000000000000000000e+00
5.954134815844335904e+00 -5.000000000000000000e+00
5.970813064628213596e+00 -5.000000000000000000e+00
5.987491313412091287e+00 -5.000000000000000000e+00
6.004169562195968979e+00 -5.000000000000000000e+00
6.020847810979846670e+00 -5.000000000000000000e+00
6.037526059763724362e+00 -5.000000000000000000e+00
6.054204308547602054e+00 -5.000000000000000000e+00
6.070882557331479745e+00 -5.000000000000000000e+00
6.087560806115357437e+00 -5.000000000000000000e+00
6.104239054899235128e+00 -5.000000000000000000e+00
6.120917303683112820e+00 -5.000000000000000000e+00
6.137595552466990512e+00 -5.000000000000000000e+00
6.154273801250868203e+00 -5.000000000000000000e+00
6.170952050034745895e+00 -5.000000000000000000e+00
6.187630298818623586e+00 -5.000000000000000000e+00
6.204308547602501278e+00 -5.000000000000000000e+00
6.220986796386378970e+00 -5.000000000000000000e+00
6.237665045170256661e+00 -5.000000000000000000e+00
6.254343293954134353e+00 -5.000000000000000000e+00
6.271021542738012045e+00 -5.000000000000000000e+00
6.287699791521889736e+00 -5.000000000000000000e+00
6.304378040305767428e+00 -5.000000000000000000e+00
6.321056289089645119e+00 -5.000000000000000000e+00
6.337734537873522811e+00 -5.000000000000000000e+00
6.354412786657400503e+00 -5.000000000000000000e+00
6.371091035441278194e+00 -5.000000000000000000e+00
6.387769284225155886e+00 -5.000000000000000000e+00
6.404447533009033577e+00 -5.000000000000000000e+00
6.421125781792911269e+00 -5.000000000000000000e+00
6.437804030576788961e+00 -5.000000000000000000e+00
6.454482279360666652e+00 -5.000000000000000000e+00
6.471160528144544344e+00 -5.000000000000000000e+00
6.487838776928422035e+00 -5.000000000000000000e+00
6.504517025712299727e+00 -5.000000000000000000e+00
6.521195274496177419e+00 -5.000000000000000000e+00
6.537873523280055110e+00 -5.000000000000000000e+00
6.554551772063932802e+00 -5.000000000000000000e+00
6.571230020847810493e+00 -5.000000000000000000e+00
6.587908269631688185e+00 -5.000000000000000000e+00
6.604586518415565877e+00 -5.000000000000000000e+00
6.621264767199443568e+00 -5.000000000000000000e+00
6.637943015983321260e+00 -5.000000000000000000e+00
6.654621264767198952e+00 -5.000000000000000000e+00
6.671299513551076643e+00 -5.000000000000000000e+00
6.687977762334954335e+00 -5.000000000000000000e+00
6.704656011118832026e+00 -5.000000000000000000e+00
6.721334259902709718e+00 -5.000000000000000000e+00
6.738012508686587410e+00 -5.000000000000000000e+00
6.754690757470465101e+00 -5.000000000000000000e+00
6.771369006254342793e+00 -5.000000000000000000e+00
6.788047255038220484e+00 -5.000000000000000000e+00
6.804725503822098176e+00 -5.000000000000000000e+00
6.821403752605975868e+00 -5.000000000000000000e+00
6.838082001389853559e+00 -5.000000000000000000e+00
6.854760250173731251e+00 -5.000000000000000000e+00
6.871438498957608942e+00 -5.000000000000000000e+00
6.888116747741486634e+00 -5.000000000000000000e+00
6.904794996525364326e+00 -5.000000000000000000e+00
6.921473245309242017e+00 -5.000000000000000000e+00
6.938151494093119709e+00 -5.000000000000000000e+00
6.954829742876997400e+00 -5.000000000000000000e+00
6.971507991660875092e+00 -5.000000000000000000e+00
6.988186240444752784e+00 -5.000000000000000000e+00
7.004864489228630475e+00 -5.000000000000000000e+00
7.021542738012508167e+00 -5.000000000000000000e+00
7.038220986796385858e+00 -5.000000000000000000e+00
7.054899235580263550e+00 -5.000000000000000000e+00
7.071577484364141242e+00 -5.000000000000000000e+00
7.088255733148018933e+00 -5.000000000000000000e+00
7.104933981931896625e+00 -5.000000000000000000e+00
7.121612230715774317e+00 -5.000000000000000000e+00
7.138290479499652008e+00 -5.000000000000000000e+00
7.154968728283529700e+00 -5.000000000000000000e+00
7.171646977067407391e+00 -5.000000000000000000e+00
7.188325225851285083e+00 -5.000000000000000000e+00
7.205003474635162775e+00 -5.000000000000000000e+00
7.221681723419040466e+00 -5.000000000000000000e+00
7.238359972202918158e+00 -5.000000000000000000e+00
7.255038220986795849e+00 -5.000000000000000000e+00
7.271716469770673541e+00 -5.000000000000000000e+00
7.288394718554551233e+00 -5.000000000000000000e+00
7.305072967338428924e+00 -5.000000000000000000e+00
7.321751216122306616e+00 -5.000000000000000000e+00
7.338429464906184307e+00 -5.000000000000000000e+00
7.355107713690061999e+00 -5.000000000000000000e+00
7.371785962473939691e+00 -5.000000000000000000e+00
7.388464211257817382e+00 -5.000000000000000000e+00
7.405142460041695074e+00 -5.000000000000000000e+00
7.421820708825572765e+00 -5.000000000000000000e+00
7.438498957609450457e+00 -5.000000000000000000e+00
7.455177206393328149e+00 -5.000000000000000000e+00
7.471855455177205840e+00 -5.000000000000000000e+00
7.488533703961083532e+00 -5.000000000000000000e+00
7.505211952744961224e+00 -5.000000000000000000e+00
7.521890201528838915e+00 -5.000000000000000000e+00
7.538568450312716607e+00 -5.000000000000000000e+00
7.555246699096594298e+00 -5.000000000000000000e+00
7.571924947880471990e+00 -5.000000000000000000e+00
7.588603196664349682e+00 -5.000000000000000000e+00
7.605281445448227373e+00 -5.000000000000000000e+00
7.621959694232105065e+00 -5.000000000000000000e+00
7.638637943015982756e+00 -5.000000000000000000e+00
7.655316191799860448e+00 -5.000000000000000000e+00
7.671994440583738140e+00 -5.000000000000000000e+00
7.688672689367615831e+00 -5.000000000000000000e+00
7.705350938151493523e+00 -5.000000000000000000e+00
7.722029186935371214e+00 -5.000000000000000000e+00
7.738707435719248906e+00 -5.000000000000000000e+00
7.755385684503126598e+00 -5.000000000000000000e+00
7.772063933287004289e+00 -5.000000000000000000e+00
7.788742182070881981e+00 -5.000000000000000000e+00
7.805420430854759672e+00 -5.000000000000000000e+00
7.822098679638637364e+00 -5.000000000000000000e+00
7.838776928422515056e+00 -5.000000000000000000e+00
7.855455177206392747e+00 -5.000000000000000000e+00
7.872133425990270439e+00 -5.000000000000000000e+00
7.888811674774148130e+00 -5.000000000000000000e+00
7.905489923558025822e+00 -5.000000000000000000e+00
7.922168172341903514e+00 -5.000000000000000000e+00
7.938846421125781205e+00 -5.000000000000000000e+00
7.955524669909658897e+00 -5.000000000000000000e+00
7.972202918693536589e+00 -5.000000000000000000e+00
7.988881167477414280e+00 -5.000000000000000000e+00
8.005559416261291972e+00 5.000000000000000000e+00
8.022237665045169663e+00 5.000000000000000000e+00
8.038915913829047355e+00 5.000000000000000000e+00
8.055594162612925047e+00 5.000000000000000000e+00
8.072272411396802738e+00 5.000000000000000000e+00
8.088950660180680430e+00 5.000000000000000000e+00
8.105628908964558121e+00 5.000000000000000000e+00
8.122307157748435813e+00 5.000000000000000000e+00
8.138985406532313505e+00 5.000000000000000000e+00
8.155663655316191196e+00 5.000000000000000000e+00
8.172341904100068888e+00 5.000000000000000000e+00
8.189020152883946579e+00 5.000000000000000000e+00
8.205698401667824271e+00 5.000000000000000000e+00
8.222376650451701963e+00 5.000000000000000000e+00
8.239054899235579654e+00 5.000000000000000000e+00
8.255733148019457346e+00 5.000000000000000000e+00
8.272411396803335037e+00 5.000000000000000000e+00
8.289089645587212729e+00 5.000000000000000000e+00
8.305767894371090421e+00 5.000000000000000000e+00
8.322446143154968112e+00 5.000000000000000000e+00
8.339124391938845804e+00 5.000000000000000000e+00
8.355802640722723496e+00 5.000000000000000000e+00
8.372480889506601187e+00 5.000000000000000000e+00
8.389159138290478879e+00 5.000000000000000000e+00
8.405837387074356570e+00 5.000000000000000000e+00
8.422515635858234262e+00 5.000000000000000000e+00
8.439193884642111954e+00 5.000000000000000000e+00
8.455872133425989645e+00 5.000000000000000000e+00
8.472550382209867337e+00 5.000000000000000000e+00
8.489228630993745028e+00 5.000000000000000000e+00
8.505906879777622720e+00 5.000000000000000000e+00
8.522585128561500412e+00 5.000000000000000000e+00
8.539263377345378103e+00 5.000000000000000000e+00
8.555941626129255795e+00 5.000000000000000000e+00
8.572619874913133486e+00 5.000000000000000000e+00
8.589298123697011178e+00 5.000000000000000000e+00
8.605976372480888870e+00 5.000000000000000000e+00
8.622654621264766561e+00 5.000000000000000000e+00
8.639332870048644253e+00 5.000000000000000000e+00
8.656011118832521944e+00 5.000000000000000000e+00
8.672689367616399636e+00 5.000000000000000000e+00
8.689367616400277328e+00 5.000000000000000000e+00
8.706045865184155019e+00 5.000000000000000000e+00
8.722724113968032711e+00 5.000000000000000000e+00
8.739402362751910402e+00 5.000000000000000000e+00
8.756080611535788094e+00 5.000000000000000000e+00
8.772758860319665786e+00 5.000000000000000000e+00
8.789437109103543477e+00 5.000000000000000000e+00
8.806115357887421169e+00 5.000000000000000000e+00
8.822793606671298861e+00 5.000000000000000000e+00
8.839471855455176552e+00 5.000000000000000000e+00
8.856150104239054244e+00 5.000000000000000000e+00
8.872828353022931935e+00 5.000000000000000000e+00
8.889506601806809627e+00 5.000000000000000000e+00
8.906184850590687319e+00 5.000000000000000000e+00
8.922863099374565010e+00 5.000000000000000000e+00
8.939541348158442702e+00 5.000000000000000000e+00
8.956219596942320393e+00 5.000000000000000000e+00
8.972897845726198085e+00 5.000000000000000000e+00
8.989576094510075777e+00 5.000000000000000000e+00
9.006254343293953468e+00 5.000000000000000000e+00
9.022932592077831160e+00 5.000000000000000000e+00
9.039610840861708851e+00 5.000000000000000000e+00
9.056289089645586543e+00 5.000000000000000000e+00
9.072967338429464235e+00 5.000000000000000000e+00
9.089645587213341926e+00 5.000000000000000000e+00
9.106323835997219618e+00 5.000000000000000000e+00
9.123002084781097309e+00 5.000000000000000000e+00
9.139680333564975001e+00 5.000000000000000000e+00
9.156358582348852693e+00 5.000000000000000000e+00
9.173036831132730384e+00 5.000000000000000000e+00
9.189715079916608076e+00 5.000000000000000000e+00
9.206393328700485768e+00 5.000000000000000000e+00
9.223071577484363459e+00 5.000000000000000000e+00
9.239749826268241151e+00 5.000000000000000000e+00
9.256428075052118842e+00 5.000000000000000000e+00
9.273106323835996534e+00 5.000000000000000000e+00
9.289784572619874226e+00 5.000000000000000000e+00
9.306462821403751917e+00 5.000000000000000000e+00
9.323141070187629609e+00 5.000000000000000000e+00
9.339819318971507300e+00 5.000000000000000000e+00
9.356497567755384992e+00 5.000000000000000000e+00
9.373175816539262684e+00 5.000000000000000000e+00
9.389854065323140375e+00 5.000000000000000000e+00
9.406532314107018067e+00 5.000000000000000000e+00
9.423210562890895758e+00 5.000000000000000000e+00
9.439888811674773450e+00 5.000000000000000000e+00
9.456567060458651142e+00 5.000000000000000000e+00
9.473245309242528833e+00 5.000000000000000000e+00
9.489923558026406525e+00 5.000000000000000000e+00
9.506601806810284216e+00 5.000000000000000000e+00
9.523280055594161908e+00 5.000000000000000000e+00
9.539958304378039600e+00 5.000000000000000000e+00
9.556636553161917291e+00 5.000000000000000000e+00
9.573314801945794983e+00 5.000000000000000000e+00
9.589993050729672674e+00 5.000000000000000000e+00
9.606671299513550366e+00 5.000000000000000000e+00
9.623349548297428058e+00 5.000000000000000000e+00
9.640027797081305749e+00 5.000000000000000000e+00
9.656706045865183441e+00 5.000000000000000000e+00
9.673384294649061133e+00 5.000000000000000000e+00
9.690062543432938824e+00 5.000000000000000000e+00
9.706740792216816516e+00 5.000000000000000000e+00
9.723419041000694207e+00 5.000000000000000000e+00
9.740097289784571899e+00 5.000000000000000000e+00
9.756775538568449591e+00 5.000000000000000000e+00
9.773453787352327282e+00 5.000000000000000000e+00
9.790132036136204974e+00 5.000000000000000000e+00
9.806810284920082665e+00 5.000000000000000000e+00
9.823488533703960357e+00 5.000000000000000000e+00
9.840166782487838049e+00 5.000000000000000000e+00
9.856845031271715740e+00 5.000000000000000000e+00
9.873523280055593432e+00 5.000000000000000000e+00
9.890201528839471123e+00 5.000000000000000000e+00
9.906879777623348815e+00 5.000000000000000000e+00
9.923558026407226507e+00 5.000000000000000000e+00
9.940236275191104198e+00 5.000000000000000000e+00
9.956914523974981890e+00 5.000000000000000000e+00
9.973592772758859581e+00 5.000000000000000000e+00
9.990271021542737273e+00 5.000000000000000000e+00
1.000694927032661496e+01 5.000000000000000000e+00
1.002362751911049266e+01 5.000000000000000000e+00
1.004030576789437035e+01 5.000000000000000000e+00
1.005698401667824804e+01 5.000000000000000000e+00
1.007366226546212573e+01 5.000000000000000000e+00
1.009034051424600342e+01 5.000000000000000000e+00
1.010701876302988111e+01 5.000000000000000000e+00
1.012369701181375881e+01 5.000000000000000000e+00
1.014037526059763650e+01 5.000000000000000000e+00
1.015705350938151419e+01 5.000000000000000000e+00
1.017373175816539188e+01 5.000000000000000000e+00
1.019041000694926957e+01 5.000000000000000000e+00
1.020708825573314726e+01 5.000000000000000000e+00
1.022376650451702496e+01 5.000000000000000000e+00
1.024044475330090265e+01 5.000000000000000000e+00
1.025712300208478034e+01 5.000000000000000000e+00
1.027380125086865803e+01 5.000000000000000000e+00
1.029047949965253572e+01 5.000000000000000000e+00
1.030715774843641341e+01 5.000000000000000000e+00
1.032383599722029111e+01 5.000000000000000000e+00
1.034051424600416880e+01 5.000000000000000000e+00
1.035719249478804649e+01 5.000000000000000000e+00
1.037387074357192418e+01 5.000000000000000000e+00
1.039054899235580187e+01 5.000000000000000000e+00
1.040722724113967956e+01 5.000000000000000000e+00
1.042390548992355725e+01 5.000000000000000000e+00
1.044058373870743495e+01 5.000000000000000000e+00
1.045726198749131264e+01 5.000000000000000000e+00
1.047394023627519033e+01 5.000000000000000000e+00
1.049061848505906802e+01 5.000000000000000000e+00
1.050729673384294571e+01 5.000000000000000000e+00
1.052397498262682340e+01 5.000000000000000000e+00
1.054065323141070110e+01 5.000000000000000000e+00
1.055733148019457879e+01 5.000000000000000000e+00
1.057400972897845648e+01 5.000000000000000000e+00
1.059068797776233417e+01 5.000000000000000000e+00
1.060736622654621186e+01 5.000000000000000000e+00
1.062404447533008955e+01 5.000000000000000000e+00
1.064072272411396725e+01 5.000000000000000000e+00
1.065740097289784494e+01 5.000000000000000000e+00
1.067407922168172263e+01 5.000000000000000000e+00
1.069075747046560032e+01 5.000000000000000000e+00
1.070743571924947801e+01 5.000000000000000000e+00
1.072411396803335570e+01 5.000000000000000000e+00
1.074079221681723340e+01 5.000000000000000000e+00
1.075747046560111109e+01 5.000000000000000000e+00
1.077414871438498878e+01 5.000000000000000000e+00
1.079082696316886647e+01 5.000000000000000000e+00
1.080750521195274416e+01 5.000000000000000000e+00
1.082418346073662185e+01 5.000000000000000000e+00
1.084086170952049955e+01 5.000000000000000000e+00
1.085753995830437724e+01 5.000000000000000000e+00
1.087421820708825493e+01 5.000000000000000000e+00
1.089089645587213262e+01 5.000000000000000000e+00
1.090757470465601031e+01 5.000000000000000000e+00
1.092425295343988800e+01 5.000000000000000000e+00
1.094093120222376569e+01 5.000000000000000000e+00
1.095760945100764339e+01 5.000000000000000000e+00
1.097428769979152108e+01 5.000000000000000000e+00
1.099096594857539877e+01 5.000000000000000000e+00
1.100764419735927646e+01 5.000000000000000000e+00
1.102432244614315415e+01 5.000000000000000000e+00
1.104100069492703184e+01 5.000000000000000000e+00
1.105767894371090954e+01 5.000000000000000000e+00
1.107435719249478723e+01 5.000000000000000000e+00
1.109103544127866492e+01 5.000000000000000000e+00
1.110771369006254261e+01 5.000000000000000000e+00
1.112439193884642030e+01 5.000000000000000000e+00
1.114107018763029799e+01 5.000000000000000000e+00
1.115774843641417569e+01 5.000000000000000000e+00
1.117442668519805338e+01 5.000000000000000000e+00
1.119110493398193107e+01 5.000000000000000000e+00
1.120778318276580876e+01 5.000000000000000000e+00
1.122446143154968645e+01 5.000000000000000000e+00
1.124113968033356414e+01 5.000000000000000000e+00
1.125781792911744184e+01 5.000000000000000000e+00
1.127449617790131953e+01 5.000000000000000000e+00
1.129117442668519722e+01 5.000000000000000000e+00
1.130785267546907491e+01 5.000000000000000000e+00
1.132453092425295260e+01 5.000000000000000000e+00
1.134120917303683029e+01 5.000000000000000000e+00
1.135788742182070798e+01 5.000000000000000000e+00
1.137456567060458568e+01 5.000000000000000000e+00
1.139124391938846337e+01 5.000000000000000000e+00
1.140792216817234106e+01 5.000000000000000000e+00
1.142460041695621875e+01 5.000000000000000000e+00
1.144127866574009644e+01 5.000000000000000000e+00
1.145795691452397413e+01 5.000000000000000000e+00
1.147463516330785183e+01 5.000000000000000000e+00
1.149131341209172952e+01 5.000000000000000000e+00
1.150799166087560721e+01 5.000000000000000000e+00
1.152466990965948490e+01 5.000000000000000000e+00
1.154134815844336259e+01 5.000000000000000000e+00
1.155802640722724028e+01 5.000000000000000000e+00
1.157470465601111798e+01 5.000000000000000000e+00
1.159138290479499567e+01 5.000000000000000000e+00
1.160806115357887336e+01 5.000000000000000000e+00
1.162473940236275105e+01 5.000000000000000000e+00
1.164141765114662874e+01 5.000000000000000000e+00
1.165809589993050643e+01 5.000000000000000000e+00
1.167477414871438413e+01 5.000000000000000000e+00
1.169145239749826182e+01 5.000000000000000000e+00
1.170813064628213951e+01 5.000000000000000000e+00
1.172480889506601720e+01 5.000000000000000000e+00
1.174148714384989489e+01 5.000000000000000000e+00
1.175816539263377258e+01 5.000000000000000000e+00
1.177484364141765028e+01 5.000000000000000000e+00
1.179152189020152797e+01 5.000000000000000000e+00
1.180820013898540566e+01 5.000000000000000000e+00
1.182487838776928335e+01 5.000000000000000000e+00
1.184155663655316104e+01 5.000000000000000000e+00
1.185823488533703873e+01 5.000000000000000000e+00
1.187491313412091642e+01 5.000000000000000000e+00
1.189159138290479412e+01 5.000000000000000000e+00
1.190826963168867181e+01 5.000000000000000000e+00
1.192494788047254950e+01 5.000000000000000000e+00
1.194162612925642719e+01 5.000000000000000000e+00
1.195830437804030488e+01 5.000000000000000000e+00
1.197498262682418257e+01 5.000000000000000000e+00
1.199166087560806027e+01 5.000000000000000000e+00
1.200833912439193796e+01 5.000000000000000000e+00
1.202501737317581565e+01 5.000000000000000000e+00
1.204169562195969334e+01 5.000000000000000000e+00
1.205837387074357103e+01 5.000000000000000000e+00
1.207505211952744872e+01 5.000000000000000000e+00
1.209173036831132642e+01 5.000000000000000000e+00
1.210840861709520411e+01 5.000000000000000000e+00
1.212508686587908180e+01 5.000000000000000000e+00
1.214176511466295949e+01 5.000000000000000000e+00
1.215844336344683718e+01 5.000000000000000000e+00
1.217512161223071487e+01 5.000000000000000000e+00
1.219179986101459257e+01 5.000000000000000000e+00
1.220847810979847026e+01 5.000000000000000000e+00
1.222515635858234795e+01 5.000000000000000000e+00
1.224183460736622564e+01 5.000000000000000000e+00
1.225851285615010333e+01 5.000000000000000000e+00
1.227519110493398102e+01 5.000000000000000000e+00
1.229186935371785871e+01 5.000000000000000000e+00
1.230854760250173641e+01 5.000000000000000000e+00
1.232522585128561410e+01 5.000000000000000000e+00
1.234190410006949179e+01 5.000000000000000000e+00
1.235858234885336948e+01 5.000000000000000000e+00
1.237526059763724717e+01 5.000000000000000000e+00
1.239193884642112486e+01 5.000000000000000000e+00
1.240861709520500256e+01 5.000000000000000000e+00
1.242529534398888025e+01 5.000000000000000000e+00
1.244197359277275794e+01 5.000000000000000000e+00
1.245865184155663563e+01 5.000000000000000000e+00
1.247533009034051332e+01 5.000000000000000000e+00
1.249200833912439101e+01 5.000000000000000000e+00
1.250868658790826871e+01 5.000000000000000000e+00
1.252536483669214640e+01 5.000000000000000000e+00
1.254204308547602409e+01 5.000000000000000000e+00
1.255872133425990178e+01 5.000000000000000000e+00
1.257539958304377947e+01 5.000000000000000000e+00
1.259207783182765716e+01 5.000000000000000000e+00
1.260875608061153486e+01 5.000000000000000000e+00
1.262543432939541255e+01 5.000000000000000000e+00
1.264211257817929024e+01 5.000000000000000000e+00
1.265879082696316793e+01 5.000000000000000000e+00
1.267546907574704562e+01 5.000000000000000000e+00
1.269214732453092331e+01 5.000000000000000000e+00
1.270882557331480101e+01 5.000000000000000000e+00
1.272550382209867870e+01 5.000000000000000000e+00
1.274218207088255639e+01 5.000000000000000000e+00
1.275886031966643408e+01 5.000000000000000000e+00
1.277553856845031177e+01 5.000000000000000000e+00
1.279221681723418946e+01 5.000000000000000000e+00
1.280889506601806715e+01 5.000000000000000000e+00
1.282557331480194485e+01 5.000000000000000000e+00
1.284225156358582254e+01 5.000000000000000000e+00
1.285892981236970023e+01 5.000000000000000000e+00
1.287560806115357792e+01 5.000000000000000000e+00
1.289228630993745561e+01 5.000000000000000000e+00
1.290896455872133330e+01 5.000000000000000000e+00
1.292564280750521100e+01 5.000000000000000000e+00
1.294232105628908869e+01 5.000000000000000000e+00
1.295899930507296638e+01 5.000000000000000000e+00
1.297567755385684407e+01 5.000000000000000000e+00
1.299235580264072176e+01 5.000000000000000000e+00
1.300903405142459945e+01 5.000000000000000000e+00
1.302571230020847715e+01 5.000000000000000000e+00
1.304239054899235484e+01 5.000000000000000000e+00
1.305906879777623253e+01 5.000000000000000000e+00
1.307574704656011022e+01 5.000000000000000000e+00
1.309242529534398791e+01 5.000000000000000000e+00
1.310910354412786560e+01 5.000000000000000000e+00
1.312578179291174330e+01 5.000000000000000000e+00
1.314246004169562099e+01 5.000000000000000000e+00
1.315913829047949868e+01 5.000000000000000000e+00
1.317581653926337637e+01 5.000000000000000000e+00
1.319249478804725406e+01 5.000000000000000000e+00
1.320917303683113175e+01 5.000000000000000000e+00
1.322585128561500944e+01 5.000000000000000000e+00
1.324252953439888714e+01 5.000000000000000000e+00
1.325920778318276483e+01 5.000000000000000000e+00
1.327588603196664252e+01 5.000000000000000000e+00
1.329256428075052021e+01 5.000000000000000000e+00
1.330924252953439790e+01 5.000000000000000000e+00
1.332592077831827559e+01 5.000000000000000000e+00
1.334259902710215329e+01 5.000000000000000000e+00
1.335927727588603098e+01 5.000000000000000000e+00
1.337595552466990867e+01 5.000000000000000000e+00
1.339263377345378636e+01 5.000000000000000000e+00
1.340931202223766405e+01 5.000000000000000000e+00
1.342599027102154174e+01 5.000000000000000000e+00
1.344266851980541944e+01 5.000000000000000000e+00
1.345934676858929713e+01 5.000000000000000000e+00
1.347602501737317482e+01 5.000000000000000000e+00
1.349270326615705251e+01 5.000000000000000000e+00
1.350938151494093020e+01 5.000000000000000000e+00
1.352605976372480789e+01 5.000000000000000000e+00
1.354273801250868559e+01 5.000000000000000000e+00
1.355941626129256328e+01 5.000000000000000000e+00
1.357609451007644097e+01 5.000000000000000000e+00
1.359277275886031866e+01 5.000000000000000000e+00
1.360945100764419635e+01 5.000000000000000000e+00
1.362612925642807404e+01 5.000000000000000000e+00
1.364280750521195174e+01 5.000000000000000000e+00
1.365948575399582943e+01 5.000000000000000000e+00
1.367616400277970712e+01 5.000000000000000000e+00
1.369284225156358481e+01 5.000000000000000000e+00
1.370952050034746250e+01 5.000000000000000000e+00
1.372619874913134019e+01 5.000000000000000000e+00
1.374287699791521788e+01 5.000000000000000000e+00
1.375955524669909558e+01 5.000000000000000000e+00
1.377623349548297327e+01 5.000000000000000000e+00
1.379291174426685096e+01 5.000000000000000000e+00
1.380958999305072865e+01 5.000000000000000000e+00
1.382626824183460634e+01 5.000000000000000000e+00
1.384294649061848403e+01 5.000000000000000000e+00
1.385962473940236173e+01 5.000000000000000000e+00
1.387630298818623942e+01 5.000000000000000000e+00
1.389298123697011711e+01 5.000000000000000000e+00
1.390965948575399480e+01 5.000000000000000000e+00
1.392633773453787249e+01 5.000000000000000000e+00
1.394301598332175018e+01 5.000000000000000000e+00
1.395969423210562788e+01 5.000000000000000000e+00
1.397637248088950557e+01 5.000000000000000000e+00
1.399305072967338326e+01 5.000000000000000000e+00
1.400972897845726095e+01 5.000000000000000000e+00
1.402640722724113864e+01 5.000000000000000000e+00
1.404308547602501633e+01 5.000000000000000000e+00
1.405976372480889403e+01 5.000000000000000000e+00
1.407644197359277172e+01 5.000000000000000000e+00
1.409312022237664941e+01 5.000000000000000000e+00
1.410979847116052710e+01 5.000000000000000000e+00
1.412647671994440479e+01 5.000000000000000000e+00
1.414315496872828248e+01 5.000000000000000000e+00
1.415983321751216018e+01 5.000000000000000000e+00
1.417651146629603787e+01 5.000000000000000000e+00
1.419318971507991556e+01 5.000000000000000000e+00
1.420986796386379325e+01 5.000000000000000000e+00
1.422654621264767094e+01 5.000000000000000000e+00
1.424322446143154863e+01 5.000000000000000000e+00
1.425990271021542632e+01 5.000000000000000000e+00
1.427658095899930402e+01 5.000000000000000000e+00
1.429325920778318171e+01 5.000000000000000000e+00
1.430993745656705940e+01 5.000000000000000000e+00
1.432661570535093709e+01 5.000000000000000000e+00
1.434329395413481478e+01 5.000000000000000000e+00
1.435997220291869247e+01 5.000000000000000000e+00
1.437665045170257017e+01 5.000000000000000000e+00
1.439332870048644786e+01 5.000000000000000000e+00
1.441000694927032555e+01 5.000000000000000000e+00
1.442668519805420324e+01 5.000000000000000000e+00
1.444336344683808093e+01 5.000000000000000000e+00
1.446004169562195862e+01 5.000000000000000000e+00
1.447671994440583632e+01 5.000000000000000000e+00
1.449339819318971401e+01 5.000000000000000000e+00
1.451007644197359170e+01 5.000000000000000000e+00
1.452675469075746939e+01 5.000000000000000000e+00
1.454343293954134708e+01 5.000000000000000000e+00
1.456011118832522477e+01 5.000000000000000000e+00
1.457678943710910247e+01 5.000000000000000000e+00
1.459346768589298016e+01 5.000000000000000000e+00
1.461014593467685785e+01 5.000000000000000000e+00
1.462682418346073554e+01 5.000000000000000000e+00
1.464350243224461323e+01 5.000000000000000000e+00
1.466018068102849092e+01 5.000000000000000000e+00
1.467685892981236861e+01 5.000000000000000000e+00
1.469353717859624631e+01 5.000000000000000000e+00
1.471021542738012400e+01 5.000000000000000000e+00
1.472689367616400169e+01 5.000000000000000000e+00
1.474357192494787938e+01 5.000000000000000000e+00
1.476025017373175707e+01 5.000000000000000000e+00
1.477692842251563476e+01 5.000000000000000000e+00
1.479360667129951246e+01 5.000000000000000000e+00
1.481028492008339015e+01 5.000000000000000000e+00
1.482696316886726784e+01 5.000000000000000000e+00
1.484364141765114553e+01 5.000000000000000000e+00
1.486031966643502322e+01 5.000000000000000000e+00
1.487699791521890091e+01 5.000000000000000000e+00
1.489367616400277861e+01 5.000000000000000000e+00
1.491035441278665630e+01 5.000000000000000000e+00
1.492703266157053399e+01 5.000000000000000000e+00
1.494371091035441168e+01 5.000000000000000000e+00
1.496038915913828937e+01 5.000000000000000000e+00
1.497706740792216706e+01 5.000000000000000000e+00
1.499374565670604476e+01 5.000000000000000000e+00
1.501042390548992245e+01 5.000000000000000000e+00
1.502710215427380014e+01 5.000000000000000000e+00
1.504378040305767783e+01 5.000000000000000000e+00
1.506045865184155552e+01 5.000000000000000000e+00
1.507713690062543321e+01 5.000000000000000000e+00
1.509381514940931091e+01 5.000000000000000000e+00
1.511049339819318860e+01 5.000000000000000000e+00
1.512717164697706629e+01 5.000000000000000000e+00
1.514384989576094398e+01 5.000000000000000000e+00
1.516052814454482167e+01 5.000000000000000000e+00
1.517720639332869936e+01 5.000000000000000000e+00
1.519388464211257705e+01 5.000000000000000000e+00
1.521056289089645475e+01 5.000000000000000000e+00
1.522724113968033244e+01 5.000000000000000000e+00
1.524391938846421013e+01 5.000000000000000000e+00
1.526059763724808782e+01 5.000000000000000000e+00
1.527727588603196551e+01 5.000000000000000000e+00
1.529395413481584320e+01 5.000000000000000000e+00
1.531063238359972090e+01 5.000000000000000000e+00
1.532731063238359859e+01 5.000000000000000000e+00
1.534398888116747628e+01 5.000000000000000000e+00
1.536066712995135397e+01 5.000000000000000000e+00
1.537734537873523166e+01 5.000000000000000000e+00
1.539402362751910935e+01 5.000000000000000000e+00
1.541070187630298705e+01 5.000000000000000000e+00
1.542738012508686474e+01 5.000000000000000000e+00
1.544405837387074243e+01 5.000000000000000000e+00
1.546073662265462012e+01 5.000000000000000000e+00
1.547741487143849781e+01 5.000000000000000000e+00
1.549409312022237550e+01 5.000000000000000000e+00
1.551077136900625320e+01 5.000000000000000000e+00
1.552744961779013089e+01 5.000000000000000000e+00
1.554412786657400858e+01 5.000000000000000000e+00
1.556080611535788627e+01 5.000000000000000000e+00
1.557748436414176396e+01 5.000000000000000000e+00
1.559416261292564165e+01 5.000000000000000000e+00
1.561084086170951934e+01 5.000000000000000000e+00
1.562751911049339704e+01 5.000000000000000000e+00
1.564419735927727473e+01 5.000000000000000000e+00
1.566087560806115242e+01 5.000000000000000000e+00
1.567755385684503011e+01 5.000000000000000000e+00
1.569423210562890780e+01 5.000000000000000000e+00
1.571091035441278549e+01 5.000000000000000000e+00
1.572758860319666319e+01 5.000000000000000000e+00
1.574426685198054088e+01 5.000000000000000000e+00
1.576094510076441857e+01 5.000000000000000000e+00
1.577762334954829626e+01 5.000000000000000000e+00
1.579430159833217395e+01 5.000000000000000000e+00
1.581097984711605164e+01 5.000000000000000000e+00
1.582765809589992934e+01 5.000000000000000000e+00
1.584433634468380703e+01 5.000000000000000000e+00
1.586101459346768472e+01 5.000000000000000000e+00
1.587769284225156241e+01 5.000000000000000000e+00
1.589437109103544010e+01 5.000000000000000000e+00
1.591104933981931779e+01 5.000000000000000000e+00
1.592772758860319549e+01 5.000000000000000000e+00
1.594440583738707318e+01 5.000000000000000000e+00
1.596108408617095087e+01 5.000000000000000000e+00
1.597776233495482856e+01 5.000000000000000000e+00
1.599444058373870625e+01 5.000000000000000000e+00
1.601111883252258394e+01 5.000000000000000000e+00
1.602779708130645986e+01 5.000000000000000000e+00
1.604447533009033933e+01 5.000000000000000000e+00
1.606115357887421879e+01 5.000000000000000000e+00
1.607783182765809471e+01 5.000000000000000000e+00
1.609451007644197063e+01 5.000000000000000000e+00
1.611118832522585009e+01 5.000000000000000000e+00
1.612786657400972956e+01 5.000000000000000000e+00
1.614454482279360548e+01 5.000000000000000000e+00
1.616122307157748139e+01 5.000000000000000000e+00
1.617790132036136086e+01 5.000000000000000000e+00
1.619457956914524033e+01 5.000000000000000000e+00
1.621125781792911624e+01 5.000000000000000000e+00
1.622793606671299216e+01 5.000000000000000000e+00
1.624461431549687163e+01 5.000000000000000000e+00
1.626129256428075109e+01 5.000000000000000000e+00
1.627797081306462701e+01 5.000000000000000000e+00
1.629464906184850292e+01 5.000000000000000000e+00
1.631132731063238239e+01 5.000000000000000000e+00
1.632800555941626186e+01 5.000000000000000000e+00
1.634468380820013778e+01 5.000000000000000000e+00
1.636136205698401369e+01 5.000000000000000000e+00
1.637804030576789316e+01 5.000000000000000000e+00
1.639471855455177263e+01 5.000000000000000000e+00
1.641139680333564854e+01 5.000000000000000000e+00
1.642807505211952446e+01 5.000000000000000000e+00
1.644475330090340393e+01 5.000000000000000000e+00
1.646143154968728339e+01 5.000000000000000000e+00
1.647810979847115931e+01 5.000000000000000000e+00
1.649478804725503522e+01 5.000000000000000000e+00
1.651146629603891469e+01 5.000000000000000000e+00
1.652814454482279416e+01 5.000000000000000000e+00
1.654482279360667007e+01 5.000000000000000000e+00
1.656150104239054599e+01 5.000000000000000000e+00
1.657817929117442546e+01 5.000000000000000000e+00
1.659485753995830493e+01 5.000000000000000000e+00
1.661153578874218084e+01 5.000000000000000000e+00
1.662821403752605676e+01 5.000000000000000000e+00
1.664489228630993622e+01 5.000000000000000000e+00
1.666157053509381569e+01 5.000000000000000000e+00
1.667824878387769161e+01 5.000000000000000000e+00
1.669492703266156752e+01 5.000000000000000000e+00
1.671160528144544699e+01 5.000000000000000000e+00
1.672828353022932646e+01 5.000000000000000000e+00
1.674496177901320237e+01 5.000000000000000000e+00
1.676164002779707829e+01 5.000000000000000000e+00
1.677831827658095776e+01 5.000000000000000000e+00
1.679499652536483723e+01 5.000000000000000000e+00
1.681167477414871314e+01 5.000000000000000000e+00
1.682835302293258906e+01 5.000000000000000000e+00
1.684503127171646852e+01 5.000000000000000000e+00
1.686170952050034799e+01 5.000000000000000000e+00
1.687838776928422391e+01 5.000000000000000000e+00
1.689506601806809982e+01 5.000000000000000000e+00
1.691174426685197929e+01 5.000000000000000000e+00
1.692842251563585876e+01 5.000000000000000000e+00
1.694510076441973467e+01 5.000000000000000000e+00
1.696177901320361059e+01 5.000000000000000000e+00
1.697845726198749006e+01 5.000000000000000000e+00
1.699513551077136952e+01 5.000000000000000000e+00
1.701181375955524544e+01 5.000000000000000000e+00
1.702849200833912136e+01 5.000000000000000000e+00
1.704517025712300082e+01 5.000000000000000000e+00
1.706184850590688029e+01 5.000000000000000000e+00
1.707852675469075621e+01 5.000000000000000000e+00
1.709520500347463212e+01 5.000000000000000000e+00
1.711188325225851159e+01 5.000000000000000000e+00
1.712856150104239106e+01 5.000000000000000000e+00
1.714523974982626697e+01 5.000000000000000000e+00
1.716191799861014289e+01 5.000000000000000000e+00
1.717859624739402236e+01 5.000000000000000000e+00
1.719527449617790182e+01 5.000000000000000000e+00
1.721195274496177774e+01 5.000000000000000000e+00
1.722863099374565365e+01 5.000000000000000000e+00
1.724530924252953312e+01 5.000000000000000000e+00
1.726198749131341259e+01 5.000000000000000000e+00
1.727866574009728851e+01 5.000000000000000000e+00
1.729534398888116442e+01 5.000000000000000000e+00
1.731202223766504389e+01 5.000000000000000000e+00
1.732870048644892336e+01 5.000000000000000000e+00
1.734537873523279927e+01 5.000000000000000000e+00
1.736205698401667519e+01 5.000000000000000000e+00
1.737873523280055466e+01 5.000000000000000000e+00
1.739541348158443412e+01 5.000000000000000000e+00
1.741209173036831004e+01 5.000000000000000000e+00
1.742876997915218595e+01 5.000000000000000000e+00
1.744544822793606542e+01 5.000000000000000000e+00
1.746212647671994489e+01 5.000000000000000000e+00
1.747880472550382080e+01 5.000000000000000000e+00
1.749548297428769672e+01 5.000000000000000000e+00
1.751216122307157619e+01 5.000000000000000000e+00
1.752883947185545566e+01 5.000000000000000000e+00
1.754551772063933157e+01 5.000000000000000000e+00
1.756219596942320749e+01 5.000000000000000000e+00
1.757887421820708695e+01 5.000000000000000000e+00
1.759555246699096642e+01 5.000000000000000000e+00
1.761223071577484234e+01 5.000000000000000000e+00
1.762890896455871825e+01 5.000000000000000000e+00
1.764558721334259772e+01 5.000000000000000000e+00
1.766226546212647719e+01 5.000000000000000000e+00
1.767894371091035310e+01 5.000000000000000000e+00
1.769562195969422902e+01 5.000000000000000000e+00
1.771230020847810849e+01 5.000000000000000000e+00
1.772897845726198796e+01 5.000000000000000000e+00
1.774565670604586387e+01 5.000000000000000000e+00
1.776233495482973979e+01 5.000000000000000000e+00
1.777901320361361925e+01 5.000000000000000000e+00
1.779569145239749872e+01 5.000000000000000000e+00
1.781236970118137464e+01 5.000000000000000000e+00
1.782904794996525055e+01 5.000000000000000000e+00
1.784572619874913002e+01 5.000000000000000000e+00
1.786240444753300949e+01 5.000000000000000000e+00
1.787908269631688540e+01 5.000000000000000000e+00
1.789576094510076132e+01 5.000000000000000000e+00
1.791243919388464079e+01 5.000000000000000000e+00
1.792911744266852025e+01 5.000000000000000000e+00
1.794579569145239617e+01 5.000000000000000000e+00
1.796247394023627209e+01 5.000000000000000000e+00
1.797915218902015155e+01 5.000000000000000000e+00
1.799583043780403102e+01 5.000000000000000000e+00
1.801250868658790694e+01 5.000000000000000000e+00
1.802918693537178285e+01 5.000000000000000000e+00
1.804586518415566232e+01 5.000000000000000000e+00
1.806254343293954179e+01 5.000000000000000000e+00
1.807922168172341770e+01 5.000000000000000000e+00
1.809589993050729362e+01 5.000000000000000000e+00
1.811257817929117309e+01 5.000000000000000000e+00
1.812925642807505255e+01 5.000000000000000000e+00
1.814593467685892847e+01 5.000000000000000000e+00
1.816261292564280438e+01 5.000000000000000000e+00
1.817929117442668385e+01 5.000000000000000000e+00
1.819596942321056332e+01 5.000000000000000000e+00
1.821264767199443924e+01 5.000000000000000000e+00
1.822932592077831515e+01 5.000000000000000000e+00
1.824600416956219462e+01 5.000000000000000000e+00
1.826268241834607409e+01 5.000000000000000000e+00
1.827936066712995000e+01 5.000000000000000000e+00
1.829603891591382592e+01 5.000000000000000000e+00
1.831271716469770539e+01 5.000000000000000000e+00
1.832939541348158485e+01 5.000000000000000000e+00
1.834607366226546077e+01 5.000000000000000000e+00
1.836275191104933668e+01 5.000000000000000000e+00
1.837943015983321615e+01 5.000000000000000000e+00
1.839610840861709562e+01 5.000000000000000000e+00
1.841278665740097154e+01 5.000000000000000000e+00
1.842946490618484745e+01 5.000000000000000000e+00
1.844614315496872692e+01 5.000000000000000000e+00
1.846282140375260639e+01 5.000000000000000000e+00
1.847949965253648230e+01 5.000000000000000000e+00
1.849617790132035822e+01 5.000000000000000000e+00
1.851285615010423768e+01 5.000000000000000000e+00
1.852953439888811715e+01 5.000000000000000000e+00
1.854621264767199307e+01 5.000000000000000000e+00
1.856289089645586898e+01 5.000000000000000000e+00
1.857956914523974845e+01 5.000000000000000000e+00
1.859624739402362792e+01 5.000000000000000000e+00
1.861292564280750383e+01 5.000000000000000000e+00
1.862960389159137975e+01 5.000000000000000000e+00
1.864628214037525922e+01 5.000000000000000000e+00
1.866296038915913869e+01 5.000000000000000000e+00
1.867963863794301460e+01 5.000000000000000000e+00
1.869631688672689052e+01 5.000000000000000000e+00
1.871299513551076998e+01 5.000000000000000000e+00
1.872967338429464945e+01 5.000000000000000000e+00
1.874635163307852537e+01 5.000000000000000000e+00
1.876302988186240128e+01 5.000000000000000000e+00
1.877970813064628075e+01 5.000000000000000000e+00
1.879638637943016022e+01 5.000000000000000000e+00
1.881306462821403613e+01 5.000000000000000000e+00
1.882974287699791205e+01 5.000000000000000000e+00
1.884642112578179152e+01 5.000000000000000000e+00
1.886309937456567098e+01 5.000000000000000000e+00
1.887977762334954690e+01 5.000000000000000000e+00
1.889645587213342282e+01 5.000000000000000000e+00
1.891313412091730228e+01 5.000000000000000000e+00
1.892981236970118175e+01 5.000000000000000000e+00
1.894649061848505767e+01 5.000000000000000000e+00
1.896316886726893358e+01 5.000000000000000000e+00
1.897984711605281305e+01 5.000000000000000000e+00
1.899652536483669252e+01 5.000000000000000000e+00
1.901320361362056843e+01 5.000000000000000000e+00
1.902988186240444435e+01 5.000000000000000000e+00
1.904656011118832382e+01 5.000000000000000000e+00
1.906323835997220328e+01 5.000000000000000000e+00
1.907991660875607920e+01 5.000000000000000000e+00
1.909659485753995511e+01 5.000000000000000000e+00
1.911327310632383458e+01 5.000000000000000000e+00
1.912995135510771405e+01 5.000000000000000000e+00
1.914662960389158997e+01 5.000000000000000000e+00
1.916330785267546588e+01 5.000000000000000000e+00
1.917998610145934535e+01 5.000000000000000000e+00
1.919666435024322482e+01 5.000000000000000000e+00
1.921334259902710073e+01 5.000000000000000000e+00
1.923002084781097665e+01 5.000000000000000000e+00
1.924669909659485612e+01 5.000000000000000000e+00
1.926337734537873558e+01 5.000000000000000000e+00
1.928005559416261150e+01 5.000000000000000000e+00
1.929673384294648741e+01 5.000000000000000000e+00
1.931341209173036688e+01 5.000000000000000000e+00
1.933009034051424635e+01 5.000000000000000000e+00
1.934676858929812227e+01 5.000000000000000000e+00
1.936344683808199818e+01 5.000000000000000000e+00
1.938012508686587765e+01 5.000000000000000000e+00
1.939680333564975712e+01 5.000000000000000000e+00
1.941348158443363303e+01 5.000000000000000000e+00
1.943015983321750895e+01 5.000000000000000000e+00
1.944683808200138841e+01 5.000000000000000000e+00
1.946351633078526788e+01 5.000000000000000000e+00
1.948019457956914380e+01 5.000000000000000000e+00
1.949687282835301971e+01 5.000000000000000000e+00
1.951355107713689918e+01 5.000000000000000000e+00
1.953022932592077865e+01 5.000000000000000000e+00
1.954690757470465456e+01 5.000000000000000000e+00
1.956358582348853048e+01 5.000000000000000000e+00
1.958026407227240995e+01 5.000000000000000000e+00
1.959694232105628942e+01 5.000000000000000000e+00
1.961362056984016533e+01 5.000000000000000000e+00
1.963029881862404125e+01 5.000000000000000000e+00
1.964697706740792071e+01 5.000000000000000000e+00
1.966365531619180018e+01 5.000000000000000000e+00
1.968033356497567610e+01 5.000000000000000000e+00
1.969701181375955201e+01 5.000000000000000000e+00
1.971369006254343148e+01 5.000000000000000000e+00
1.973036831132731095e+01 5.000000000000000000e+00
1.974704656011118686e+01 5.000000000000000000e+00
1.976372480889506278e+01 5.000000000000000000e+00
1.978040305767894225e+01 5.000000000000000000e+00
1.979708130646282171e+01 5.000000000000000000e+00
1.981375955524669763e+01 5.000000000000000000e+00
1.983043780403057355e+01 5.000000000000000000e+00
1.984711605281445301e+01 5.000000000000000000e+00
1.986379430159833248e+01 5.000000000000000000e+00
1.988047255038220840e+01 5.000000000000000000e+00
1.989715079916608431e+01 5.000000000000000000e+00
1.991382904794996378e+01 5.000000000000000000e+00
1.993050729673384325e+01 5.000000000000000000e+00
1.994718554551771916e+01 5.000000000000000000e+00
1.996386379430159508e+01 5.000000000000000000e+00
1.998054204308547455e+01 5.000000000000000000e+00
1.999722029186935401e+01 5.000000000000000000e+00
2.001389854065322993e+01 -5.000000000000000000e+00
2.003057678943710584e+01 -5.000000000000000000e+00
2.004725503822098531e+01 -5.000000000000000000e+00
2.006393328700486478e+01 -5.000000000000000000e+00
2.008061153578874070e+01 -5.000000000000000000e+00
2.009728978457261661e+01 -5.000000000000000000e+00
2.011396803335649608e+01 -5.000000000000000000e+00
2.013064628214037555e+01 -5.000000000000000000e+00
2.014732453092425146e+01 -5.000000000000000000e+00
2.016400277970812738e+01 -5.000000000000000000e+00
2.018068102849200685e+01 -5.000000000000000000e+00
2.019735927727588631e+01 -5.000000000000000000e+00
2.021403752605976223e+01 -5.000000000000000000e+00
2.023071577484363814e+01 -5.000000000000000000e+00
2.024739402362751761e+01 -5.000000000000000000e+00
2.026407227241139708e+01 -5.000000000000000000e+00
2.028075052119527300e+01 -5.000000000000000000e+00
2.029742876997914891e+01 -5.000000000000000000e+00
2.031410701876302838e+01 -5.000000000000000000e+00
2.033078526754690785e+01 -5.000000000000000000e+00
2.034746351633078376e+01 -5.000000000000000000e+00
2.036414176511465968e+01 -5.000000000000000000e+00
2.038082001389853914e+01 -5.000000000000000000e+00
2.039749826268241861e+01 -5.000000000000000000e+00
2.041417651146629453e+01 -5.000000000000000000e+00
2.043085476025017044e+01 -5.000000000000000000e+00
2.044753300903404991e+01 -5.000000000000000000e+00
2.046421125781792938e+01 -5.000000000000000000e+00
2.048088950660180529e+01 -5.000000000000000000e+00
2.049756775538568121e+01 -5.000000000000000000e+00
2.051424600416956068e+01 -5.000000000000000000e+00
2.053092425295344015e+01 -5.000000000000000000e+00
2.054760250173731606e+01 -5.000000000000000000e+00
2.056428075052119198e+01 -5.000000000000000000e+00
2.058095899930507144e+01 -5.000000000000000000e+00
2.059763724808895091e+01 -5.000000000000000000e+00
2.061431549687282683e+01 -5.000000000000000000e+00
2.063099374565670274e+01 -5.000000000000000000e+00
2.064767199444058221e+01 -5.000000000000000000e+00
2.066435024322446168e+01 -5.000000000000000000e+00
2.068102849200833759e+01 -5.000000000000000000e+00
2.069770674079221351e+01 -5.000000000000000000e+00
2.071438498957609298e+01 -5.000000000000000000e+00
2.073106323835997244e+01 -5.000000000000000000e+00
2.074774148714384836e+01 -5.000000000000000000e+00
2.076441973592772428e+01 -5.000000000000000000e+00
2.078109798471160374e+01 -5.000000000000000000e+00
2.079777623349548321e+01 -5.000000000000000000e+00
2.081445448227935913e+01 -5.000000000000000000e+00
2.083113273106323504e+01 -5.000000000000000000e+00
2.084781097984711451e+01 -5.000000000000000000e+00
2.086448922863099398e+01 -5.000000000000000000e+00
2.088116747741486989e+01 -5.000000000000000000e+00
2.089784572619874581e+01 -5.000000000000000000e+00
2.091452397498262528e+01 -5.000000000000000000e+00
2.093120222376650474e+01 -5.000000000000000000e+00
2.094788047255038066e+01 -5.000000000000000000e+00
2.096455872133425657e+01 -5.000000000000000000e+00
2.098123697011813604e+01 -5.000000000000000000e+00
2.099791521890201551e+01 -5.000000000000000000e+00
2.101459346768589143e+01 -5.000000000000000000e+00
2.103127171646976734e+01 -5.000000000000000000e+00
2.104794996525364681e+01 -5.000000000000000000e+00
2.106462821403752628e+01 -5.000000000000000000e+00
2.108130646282140219e+01 -5.000000000000000000e+00
2.109798471160527811e+01 -5.000000000000000000e+00
2.111466296038915758e+01 -5.000000000000000000e+00
2.113134120917303704e+01 -5.000000000000000000e+00
2.114801945795691296e+01 -5.000000000000000000e+00
2.116469770674078887e+01 -5.000000000000000000e+00
2.118137595552466834e+01 -5.000000000000000000e+00
2.119805420430854781e+01 -5.000000000000000000e+00
2.121473245309242373e+01 -5.000000000000000000e+00
2.123141070187629964e+01 -5.000000000000000000e+00
2.124808895066017911e+01 -5.000000000000000000e+00
2.126476719944405858e+01 -5.000000000000000000e+00
2.128144544822793449e+01 -5.000000000000000000e+00
2.129812369701181041e+01 -5.000000000000000000e+00
2.131480194579568987e+01 -5.000000000000000000e+00
2.133148019457956934e+01 -5.000000000000000000e+00
2.134815844336344526e+01 -5.000000000000000000e+00
2.136483669214732117e+01 -5.000000000000000000e+00
2.138151494093120064e+01 -5.000000000000000000e+00
2.139819318971508011e+01 -5.000000000000000000e+00
2.141487143849895602e+01 -5.000000000000000000e+00
2.143154968728283194e+01 -5.000000000000000000e+00
2.144822793606671141e+01 -5.000000000000000000e+00
2.146490618485059088e+01 -5.000000000000000000e+00
2.148158443363446679e+01 -5.000000000000000000e+00
2.149826268241834271e+01 -5.000000000000000000e+00
2.151494093120222217e+01 -5.000000000000000000e+00
2.153161917998610164e+01 -5.000000000000000000e+00
2.154829742876997756e+01 -5.000000000000000000e+00
2.156497567755385347e+01 -5.000000000000000000e+00
2.158165392633773294e+01 -5.000000000000000000e+00
2.159833217512161241e+01 -5.000000000000000000e+00
2.161501042390548832e+01 -5.000000000000000000e+00
2.163168867268936424e+01 -5.000000000000000000e+00
2.164836692147324371e+01 -5.000000000000000000e+00
2.166504517025712317e+01 -5.000000000000000000e+00
2.168172341904099909e+01 -5.000000000000000000e+00
2.169840166782487501e+01 -5.000000000000000000e+00
2.171507991660875447e+01 -5.000000000000000000e+00
2.173175816539263394e+01 -5.000000000000000000e+00
2.174843641417650986e+01 -5.000000000000000000e+00
2.176511466296038577e+01 -5.000000000000000000e+00
2.178179291174426524e+01 -5.000000000000000000e+00
2.179847116052814471e+01 -5.000000000000000000e+00
2.181514940931202062e+01 -5.000000000000000000e+00
2.183182765809589654e+01 -5.000000000000000000e+00
2.184850590687977601e+01 -5.000000000000000000e+00
2.186518415566365547e+01 -5.000000000000000000e+00
2.188186240444753139e+01 -5.000000000000000000e+00
2.189854065323140730e+01 -5.000000000000000000e+00
2.191521890201528677e+01 -5.000000000000000000e+00
2.193189715079916624e+01 -5.000000000000000000e+00
2.194857539958304216e+01 -5.000000000000000000e+00
2.196525364836691807e+01 -5.000000000000000000e+00
2.198193189715079754e+01 -5.000000000000000000e+00
2.199861014593467701e+01 -5.000000000000000000e+00
2.201528839471855292e+01 -5.000000000000000000e+00
2.203196664350242884e+01 -5.000000000000000000e+00
2.204864489228630831e+01 -5.000000000000000000e+00
2.206532314107018777e+01 -5.000000000000000000e+00
2.208200138985406369e+01 -5.000000000000000000e+00
2.209867963863793960e+01 -5.000000000000000000e+00
2.211535788742181907e+01 -5.000000000000000000e+00
2.213203613620569854e+01 -5.000000000000000000e+00
2.214871438498957446e+01 -5.000000000000000000e+00
2.216539263377345037e+01 -5.000000000000000000e+00
2.218207088255732984e+01 -5.000000000000000000e+00
2.219874913134120931e+01 -5.000000000000000000e+00
2.221542738012508522e+01 -5.000000000000000000e+00
2.223210562890896114e+01 -5.000000000000000000e+00
2.224878387769284060e+01 -5.000000000000000000e+00
2.226546212647672007e+01 -5.000000000000000000e+00
2.228214037526059599e+01 -5.000000000000000000e+00
2.229881862404447190e+01 -5.000000000000000000e+00
2.231549687282835137e+01 -5.000000000000000000e+00
2.233217512161223084e+01 -5.000000000000000000e+00
2.234885337039610675e+01 -5.000000000000000000e+00
2.236553161917998267e+01 -5.000000000000000000e+00
2.238220986796386214e+01 -5.000000000000000000e+00
2.239888811674774161e+01 -5.000000000000000000e+00
2.241556636553161752e+01 -5.000000000000000000e+00
2.243224461431549344e+01 -5.000000000000000000e+00
2.244892286309937290e+01 -5.000000000000000000e+00
2.246560111188325237e+01 -5.000000000000000000e+00
2.248227936066712829e+01 -5.000000000000000000e+00
2.249895760945100420e+01 -5.000000000000000000e+00
2.251563585823488367e+01 -5.000000000000000000e+00
2.253231410701876314e+01 -5.000000000000000000e+00
2.254899235580263905e+01 -5.000000000000000000e+00
2.256567060458651497e+01 -5.000000000000000000e+00
2.258234885337039444e+01 -5.000000000000000000e+00
2.259902710215427390e+01 -5.000000000000000000e+00
2.261570535093814982e+01 -5.000000000000000000e+00
2.263238359972202574e+01 -5.000000000000000000e+00
2.264906184850590520e+01 -5.000000000000000000e+00
2.266574009728978467e+01 -5.000000000000000000e+00
2.268241834607366059e+01 -5.000000000000000000e+00
2.269909659485753650e+01 -5.000000000000000000e+00
2.271577484364141597e+01 -5.000000000000000000e+00
2.273245309242529544e+01 -5.000000000000000000e+00
2.274913134120917135e+01 -5.000000000000000000e+00
2.276580958999304727e+01 -5.000000000000000000e+00
2.278248783877692674e+01 -5.000000000000000000e+00
2.279916608756080620e+01 -5.000000000000000000e+00
2.281584433634468212e+01 -5.000000000000000000e+00
2.283252258512855803e+01 -5.000000000000000000e+00
2.284920083391243750e+01 -5.000000000000000000e+00
2.286587908269631697e+01 -5.000000000000000000e+00
2.288255733148019289e+01 -5.000000000000000000e+00
2.289923558026406880e+01 -5.000000000000000000e+00
2.291591382904794827e+01 -5.000000000000000000e+00
2.293259207783182774e+01 -5.000000000000000000e+00
2.294927032661570365e+01 -5.000000000000000000e+00
2.296594857539957957e+01 -5.000000000000000000e+00
2.298262682418345904e+01 -5.000000000000000000e+00
2.299930507296733850e+01 -5.000000000000000000e+00
2.301598332175121442e+01 -5.000000000000000000e+00
2.303266157053509033e+01 -5.000000000000000000e+00
2.304933981931896980e+01 -5.000000000000000000e+00
2.306601806810284927e+01 -5.000000000000000000e+00
2.308269631688672519e+01 -5.000000000000000000e+00
2.309937456567060110e+01 -5.000000000000000000e+00
2.311605281445448057e+01 -5.000000000000000000e+00
2.313273106323836004e+01 -5.000000000000000000e+00
2.314940931202223595e+01 -5.000000000000000000e+00
2.316608756080611187e+01 -5.000000000000000000e+00
2.318276580958999133e+01 -5.000000000000000000e+00
2.319944405837387080e+01 -5.000000000000000000e+00
2.321612230715774672e+01 -5.000000000000000000e+00
2.323280055594162263e+01 -5.000000000000000000e+00
2.324947880472550210e+01 -5.000000000000000000e+00
2.326615705350938157e+01 -5.000000000000000000e+00
2.328283530229325748e+01 -5.000000000000000000e+00
2.329951355107713340e+01 -5.000000000000000000e+00
2.331619179986101287e+01 -5.000000000000000000e+00
2.333287004864489234e+01 -5.000000000000000000e+00
2.334954829742876825e+01 -5.000000000000000000e+00
2.336622654621264417e+01 -5.000000000000000000e+00
2.338290479499652363e+01 -5.000000000000000000e+00
2.339958304378040310e+01 -5.000000000000000000e+00
2.341626129256427902e+01 -5.000000000000000000e+00
2.343293954134815493e+01 -5.000000000000000000e+00
2.344961779013203440e+01 -5.000000000000000000e+00
2.346629603891591387e+01 -5.000000000000000000e+00
2.348297428769978978e+01 -5.000000000000000000e+00
2.349965253648366570e+01 -5.000000000000000000e+00
2.351633078526754517e+01 -5.000000000000000000e+00
2.353300903405142463e+01 -5.000000000000000000e+00
2.354968728283530055e+01 -5.000000000000000000e+00
2.356636553161917647e+01 -5.000000000000000000e+00
2.358304378040305593e+01 -5.000000000000000000e+00
2.359972202918693540e+01 -5.000000000000000000e+00
2.361640027797081132e+01 -5.000000000000000000e+00
2.363307852675468723e+01 -5.000000000000000000e+00
2.364975677553856670e+01 -5.000000000000000000e+00
2.366643502432244617e+01 -5.000000000000000000e+00
2.368311327310632208e+01 -5.000000000000000000e+00
2.369979152189019800e+01 -5.000000000000000000e+00
2.371646977067407747e+01 -5.000000000000000000e+00
2.373314801945795693e+01 -5.000000000000000000e+00
2.374982626824183285e+01 -5.000000000000000000e+00
2.376650451702570876e+01 -5.000000000000000000e+00
2.378318276580958823e+01 -5.000000000000000000e+00
2.379986101459346770e+01 -5.000000000000000000e+00
2.381653926337734362e+01 -5.000000000000000000e+00
2.383321751216121953e+01 -5.000000000000000000e+00
2.384989576094509900e+01 -5.000000000000000000e+00
2.386657400972897847e+01 -5.000000000000000000e+00
2.388325225851285438e+01 -5.000000000000000000e+00
2.389993050729673030e+01 -5.000000000000000000e+00
2.391660875608060977e+01 -5.000000000000000000e+00
2.393328700486448923e+01 -5.000000000000000000e+00
2.394996525364836515e+01 -5.000000000000000000e+00
2.396664350243224106e+01 -5.000000000000000000e+00
2.398332175121612053e+01 -5.000000000000000000e+00
2.400000000000000000e+01 -5.000000000000000000e+00


==> DataFigures/Cost21.txt <==
0.000000000000000000e+00 -5.000000000000000000e+00
1.667824878387769161e-02 -5.000000000000000000e+00
3.335649756775538322e-02 -5.000000000000000000e+00
5.003474635163307482e-02 -5.000000000000000000e+00
6.671299513551076643e-02 -5.000000000000000000e+00
8.339124391938845804e-02 -5.000000000000000000e+00
1.000694927032661496e-01 -5.000000000000000000e+00
1.167477414871438413e-01 -5.000000000000000000e+00
1.334259902710215329e-01 -5.000000000000000000e+00
1.501042390548992245e-01 -5.000000000000000000e+00
1.667824878387769161e-01 -5.000000000000000000e+00
1.834607366226546077e-01 -5.000000000000000000e+00
2.001389854065322993e-01 -5.000000000000000000e+00
2.168172341904099909e-01 -5.000000000000000000e+00
2.334954829742876825e-01 -5.000000000000000000e+00
2.501737317581653741e-01 -5.000000000000000000e+00
2.668519805420430657e-01 -5.000000000000000000e+00
2.835302293259207573e-01 -5.000000000000000000e+00
3.002084781097984489e-01 -5.000000000000000000e+00
3.168867268936761405e-01 -5.000000000000000000e+00
3.335649756775538322e-01 -5.000000000000000000e+00
3.502432244614315238e-01 -5.000000000000000000e+00
3.669214732453092154e-01 -5.000000000000000000e+00
3.835997220291869070e-01 -5.000000000000000000e+00
4.002779708130645986e-01 -5.000000000000000000e+00
4.169562195969422902e-01 -5.000000000000000000e+00
4.336344683808199818e-01 -5.000000000000000000e+00
4.503127171646976734e-01 -5.000000000000000000e+00
4.669909659485753650e-01 -5.000000000000000000e+00
4.836692147324530566e-01 -5.000000000000000000e+00
5.003474635163307482e-01 -5.000000000000000000e+00
5.170257123002084398e-01 -5.000000000000000000e+00
5.337039610840861315e-01 -5.000000000000000000e+00
5.503822098679638231e-01 -5.000000000000000000e+00
5.670604586518415147e-01 -5.000000000000000000e+00
5.837387074357192063e-01 -5.000000000000000000e+00
6.004169562195968979e-01 -5.000000000000000000e+00
6.170952050034745895e-01 -5.000000000000000000e+00
6.337734537873522811e-01 -5.000000000000000000e+00
6.504517025712299727e-01 -5.000000000000000000e+00
6.671299513551076643e-01 -5.000000000000000000e+00
6.838082001389853559e-01 -5.000000000000000000e+00
7.004864489228630475e-01 -5.000000000000000000e+00
7.171646977067407391e-01 -5.000000000000000000e+00
7.338429464906184307e-01 -5.000000000000000000e+00
7.505211952744961224e-01 -5.000000000000000000e+00
7.671994440583738140e-01 -5.000000000000000000e+00
7.838776928422515056e-01 -5.000000000000000000e+00
8.005559416261291972e-01 -5.000000000000000000e+00
8.172341904100068888e-01 -5.000000000000000000e+00
8.339124391938845804e-01 -5.000000000000000000e+00
8.505906879777622720e-01 -5.000000000000000000e+00
8.672689367616399636e-01 -5.000000000000000000e+00
8.839471855455176552e-01 -5.000000000000000000e+00
9.006254343293953468e-01 -5.000000000000000000e+00
9.173036831132730384e-01 -5.000000000000000000e+00
9.339819318971507300e-01 -5.000000000000000000e+00
9.506601806810284216e-01 -5.000000000000000000e+00
9.673384294649061133e-01 -5.000000000000000000e+00
9.840166782487838049e-01 -5.000000000000000000e+00
1.000694927032661496e+00 -5.000000000000000000e+00
1.017373175816539188e+00 -5.000000000000000000e+00
1.034051424600416880e+00 -5.000000000000000000e+00
1.050729673384294571e+00 -5.000000000000000000e+00
1.067407922168172263e+00 -5.000000000000000000e+00
1.084086170952049955e+00 -5.000000000000000000e+00
1.100764419735927646e+00 -5.000000000000000000e+00
1.117442668519805338e+00 -5.000000000000000000e+00
1.134120917303683029e+00 -5.000000000000000000e+00
1.150799166087560721e+00 -5.000000000000000000e+00
1.167477414871438413e+00 -5.000000000000000000e+00
1.184155663655316104e+00 -5.000000000000000000e+00
1.200833912439193796e+00 -5.000000000000000000e+00
1.217512161223071487e+00 -5.000000000000000000e+00
1.234190410006949179e+00 -5.000000000000000000e+00
1.250868658790826871e+00 -5.000000000000000000e+00
1.267546907574704562e+00 -5.000000000000000000e+00
1.284225156358582254e+00 -5.000000000000000000e+00
1.300903405142459945e+00 -5.000000000000000000e+00
1.317581653926337637e+00 -5.000000000000000000e+00
1.334259902710215329e+00 -5.000000000000000000e+00
1.350938151494093020e+00 -5.000000000000000000e+00
1.367616400277970712e+00 -5.000000000000000000e+00
1.384294649061848403e+00 -5.000000000000000000e+00
1.400972897845726095e+00 -5.000000000000000000e+00
1.417651146629603787e+00 -5.000000000000000000e+00
1.434329395413481478e+00 -5.000000000000000000e+00
1.451007644197359170e+00 -5.000000000000000000e+00
1.467685892981236861e+00 -5.000000000000000000e+00
1.484364141765114553e+00 -5.000000000000000000e+00
1.501042390548992245e+00 -5.000000000000000000e+00
1.517720639332869936e+00 -5.000000000000000000e+00
1.534398888116747628e+00 -5.000000000000000000e+00
1.551077136900625320e+00 -5.000000000000000000e+00
1.567755385684503011e+00 -5.000000000000000000e+00
1.584433634468380703e+00 -5.000000000000000000e+00
1.601111883252258394e+00 -5.000000000000000000e+00
1.617790132036136086e+00 -5.000000000000000000e+00
1.634468380820013778e+00 -5.000000000000000000e+00
1.651146629603891469e+00 -5.000000000000000000e+00
1.667824878387769161e+00 -5.000000000000000000e+00
1.684503127171646852e+00 -5.000000000000000000e+00
1.701181375955524544e+00 -5.000000000000000000e+00
1.717859624739402236e+00 -5.000000000000000000e+00
1.734537873523279927e+00 -5.000000000000000000e+00
1.751216122307157619e+00 -5.000000000000000000e+00
1.767894371091035310e+00 -5.000000000000000000e+00
1.784572619874913002e+00 -5.000000000000000000e+00
1.801250868658790694e+00 -5.000000000000000000e+00
1.817929117442668385e+00 -5.000000000000000000e+00
1.834607366226546077e+00 -5.000000000000000000e+00
1.851285615010423768e+00 -5.000000000000000000e+00
1.867963863794301460e+00 -5.000000000000000000e+00
1.884642112578179152e+00 -5.000000000000000000e+00
1.901320361362056843e+00 -5.000000000000000000e+00
1.917998610145934535e+00 -5.000000000000000000e+00
1.934676858929812227e+00 -5.000000000000000000e+00
1.951355107713689918e+00 -5.000000000000000000e+00
1.968033356497567610e+00 -5.000000000000000000e+00
1.984711605281445301e+00 -5.000000000000000000e+00
2.001389854065322993e+00 -5.000000000000000000e+00
2.018068102849200685e+00 -5.000000000000000000e+00
2.034746351633078376e+00 -5.000000000000000000e+00
2.051424600416956068e+00 -5.000000000000000000e+00
2.068102849200833759e+00 -5.000000000000000000e+00
2.084781097984711451e+00 -5.000000000000000000e+00
2.101459346768589143e+00 -5.000000000000000000e+00
2.118137595552466834e+00 -5.000000000000000000e+00
2.134815844336344526e+00 -5.000000000000000000e+00
2.151494093120222217e+00 -5.000000000000000000e+00
2.168172341904099909e+00 -5.000000000000000000e+00
2.184850590687977601e+00 -5.000000000000000000e+00
2.201528839471855292e+00 -5.000000000000000000e+00
2.218207088255732984e+00 -5.000000000000000000e+00
2.234885337039610675e+00 -5.000000000000000000e+00
2.251563585823488367e+00 -5.000000000000000000e+00
2.268241834607366059e+00 -5.000000000000000000e+00
2.284920083391243750e+00 -5.000000000000000000e+00
2.301598332175121442e+00 -5.000000000000000000e+00
2.318276580958999133e+00 -5.000000000000000000e+00
2.334954829742876825e+00 -5.000000000000000000e+00
2.351633078526754517e+00 -5.000000000000000000e+00
2.368311327310632208e+00 -5.000000000000000000e+00
2.384989576094509900e+00 -5.000000000000000000e+00
2.401667824878387592e+00 -5.000000000000000000e+00
2.418346073662265283e+00 -5.000000000000000000e+00
2.435024322446142975e+00 -5.000000000000000000e+00
2.451702571230020666e+00 -5.000000000000000000e+00
2.468380820013898358e+00 -5.000000000000000000e+00
2.485059068797776050e+00 -5.000000000000000000e+00
2.501737317581653741e+00 -5.000000000000000000e+00
2.518415566365531433e+00 -5.000000000000000000e+00
2.535093815149409124e+00 -5.000000000000000000e+00
2.551772063933286816e+00 -5.000000000000000000e+00
2.568450312717164508e+00 -5.000000000000000000e+00
2.585128561501042199e+00 -5.000000000000000000e+00
2.601806810284919891e+00 -5.000000000000000000e+00
2.618485059068797582e+00 -5.000000000000000000e+00
2.635163307852675274e+00 -5.000000000000000000e+00
2.651841556636552966e+00 -5.000000000000000000e+00
2.668519805420430657e+00 -5.000000000000000000e+00
2.685198054204308349e+00 -5.000000000000000000e+00
2.701876302988186040e+00 -5.000000000000000000e+00
2.718554551772063732e+00 -5.000000000000000000e+00
2.735232800555941424e+00 -5.000000000000000000e+00
2.751911049339819115e+00 -5.000000000000000000e+00
2.768589298123696807e+00 -5.000000000000000000e+00
2.785267546907574499e+00 -5.000000000000000000e+00
2.801945795691452190e+00 -5.000000000000000000e+00
2.818624044475329882e+00 -5.000000000000000000e+00
2.835302293259207573e+00 -5.000000000000000000e+00
2.851980542043085265e+00 -5.000000000000000000e+00
2.868658790826962957e+00 -5.000000000000000000e+00
2.885337039610840648e+00 -5.000000000000000000e+00
2.902015288394718340e+00 -5.000000000000000000e+00
2.918693537178596031e+00 -5.000000000000000000e+00
2.935371785962473723e+00 -5.000000000000000000e+00
2.952050034746351415e+00 -5.000000000000000000e+00
2.968728283530229106e+00 -5.000000000000000000e+00
2.985406532314106798e+00 -5.000000000000000000e+00
3.002084781097984489e+00 -5.000000000000000000e+00
3.018763029881862181e+00 -5.000000000000000000e+00
3.035441278665739873e+00 -5.000000000000000000e+00
3.052119527449617564e+00 -5.000000000000000000e+00
3.068797776233495256e+00 -5.000000000000000000e+00
3.085476025017372947e+00 -5.000000000000000000e+00
3.102154273801250639e+00 -5.000000000000000000e+00
3.118832522585128331e+00 -5.000000000000000000e+00
3.135510771369006022e+00 -5.000000000000000000e+00
3.152189020152883714e+00 -5.000000000000000000e+00
3.168867268936761405e+00 -5.000000000000000000e+00
3.185545517720639097e+00 -5.000000000000000000e+00
3.202223766504516789e+00 -5.000000000000000000e+00
3.218902015288394480e+00 -5.000000000000000000e+00
3.235580264072272172e+00 -5.000000000000000000e+00
3.252258512856149864e+00 -5.000000000000000000e+00
3.268936761640027555e+00 -5.000000000000000000e+00
3.285615010423905247e+00 -5.000000000000000000e+00
3.302293259207782938e+00 -5.000000000000000000e+00
3.318971507991660630e+00 -5.000000000000000000e+00
3.335649756775538322e+00 -5.000000000000000000e+00
3.352328005559416013e+00 -5.000000000000000000e+00
3.369006254343293705e+00 -5.000000000000000000e+00
3.385684503127171396e+00 -5.000000000000000000e+00
3.402362751911049088e+00 -5.000000000000000000e+00
3.419041000694926780e+00 -5.000000000000000000e+00
3.435719249478804471e+00 -5.000000000000000000e+00
3.452397498262682163e+00 -5.000000000000000000e+00
3.469075747046559854e+00 -5.000000000000000000e+00
3.485753995830437546e+00 -5.000000000000000000e+00
3.502432244614315238e+00 -5.000000000000000000e+00
3.519110493398192929e+00 -5.000000000000000000e+00
3.535788742182070621e+00 -5.000000000000000000e+00
3.552466990965948312e+00 -5.000000000000000000e+00
3.569145239749826004e+00 -5.000000000000000000e+00
3.585823488533703696e+00 -5.000000000000000000e+00
3.602501737317581387e+00 -5.000000000000000000e+00
3.619179986101459079e+00 -5.000000000000000000e+00
3.635858234885336771e+00 -5.000000000000000000e+00
3.652536483669214462e+00 -5.000000000000000000e+00
3.669214732453092154e+00 -5.000000000000000000e+00
3.685892981236969845e+00 -5.000000000000000000e+00
3.702571230020847537e+00 -5.000000000000000000e+00
3.719249478804725229e+00 -5.000000000000000000e+00
3.735927727588602920e+00 -5.000000000000000000e+00
3.752605976372480612e+00 -5.000000000000000000e+00
3.769284225156358303e+00 -5.000000000000000000e+00
3.785962473940235995e+00 -5.000000000000000000e+00
3.802640722724113687e+00 -5.000000000000000000e+00
3.819318971507991378e+00 -5.000000000000000000e+00
3.835997220291869070e+00 -5.000000000000000000e+00
3.852675469075746761e+00 -5.000000000000000000e+00
3.869353717859624453e+00 -5.000000000000000000e+00
3.886031966643502145e+00 -5.000000000000000000e+00
3.902710215427379836e+00 -5.000000000000000000e+00
3.919388464211257528e+00 -5.000000000000000000e+00
3.936066712995135219e+00 -5.000000000000000000e+00
3.952744961779012911e+00 -5.000000000000000000e+00
3.969423210562890603e+00 -5.000000000000000000e+00
3.986101459346768294e+00 -5.000000000000000000e+00
4.002779708130645986e+00 -5.000000000000000000e+00
4.019457956914523677e+00 -5.000000000000000000e+00
4.036136205698401369e+00 -5.000000000000000000e+00
4.052814454482279061e+00 -5.000000000000000000e+00
4.069492703266156752e+00 -5.000000000000000000e+00
4.086170952050034444e+00 -5.000000000000000000e+00
4.102849200833912136e+00 -5.000000000000000000e+00
4.119527449617789827e+00 -5.000000000000000000e+00
4.136205698401667519e+00 -5.000000000000000000e+00
4.152883947185545210e+00 -5.000000000000000000e+00
4.169562195969422902e+00 -5.000000000000000000e+00
4.186240444753300594e+00 -5.000000000000000000e+00
4.202918693537178285e+00 -5.000000000000000000e+00
4.219596942321055977e+00 -5.000000000000000000e+00
4.236275191104933668e+00 -5.000000000000000000e+00
4.252953439888811360e+00 -5.000000000000000000e+00
4.269631688672689052e+00 -5.000000000000000000e+00
4.286309937456566743e+00 -5.000000000000000000e+00
4.302988186240444435e+00 -5.000000000000000000e+00
4.319666435024322126e+00 -5.000000000000000000e+00
4.336344683808199818e+00 -5.000000000000000000e+00
4.353022932592077510e+00 -5.000000000000000000e+00
4.369701181375955201e+00 -5.000000000000000000e+00
4.386379430159832893e+00 -5.000000000000000000e+00
4.403057678943710584e+00 -5.000000000000000000e+00
4.419735927727588276e+00 -5.000000000000000000e+00
4.436414176511465968e+00 -5.000000000000000000e+00
4.453092425295343659e+00 -5.000000000000000000e+00
4.469770674079221351e+00 -5.000000000000000000e+00
4.486448922863099043e+00 -5.000000000000000000e+00
4.503127171646976734e+00 -5.000000000000000000e+00
4.519805420430854426e+00 -5.000000000000000000e+00
4.536483669214732117e+00 -5.000000000000000000e+00
4.553161917998609809e+00 -5.000000000000000000e+00
4.569840166782487501e+00 -5.000000000000000000e+00
4.586518415566365192e+00 -5.000000000000000000e+00
4.603196664350242884e+00 -5.000000000000000000e+00
4.619874913134120575e+00 -5.000000000000000000e+00
4.636553161917998267e+00 -5.000000000000000000e+00
4.653231410701875959e+00 -5.000000000000000000e+00
4.669909659485753650e+00 -5.000000000000000000e+00
4.686587908269631342e+00 -5.000000000000000000e+00
4.703266157053509033e+00 -5.000000000000000000e+00
4.719944405837386725e+00 -5.000000000000000000e+00
4.736622654621264417e+00 -5.000000000000000000e+00
4.753300903405142108e+00 -5.000000000000000000e+00
4.769979152189019800e+00 -5.000000000000000000e+00
4.786657400972897491e+00 -5.000000000000000000e+00
4.803335649756775183e+00 -5.000000000000000000e+00
4.820013898540652875e+00 -5.000000000000000000e+00
4.836692147324530566e+00 -5.000000000000000000e+00
4.853370396108408258e+00 -5.000000000000000000e+00
4.870048644892285949e+00 -5.000000000000000000e+00
4.886726893676163641e+00 -5.000000000000000000e+00
4.903405142460041333e+00 -5.000000000000000000e+00
4.920083391243919024e+00 -5.000000000000000000e+00
4.936761640027796716e+00 -5.000000000000000000e+00
4.953439888811674408e+00 -5.000000000000000000e+00
4.970118137595552099e+00 -5.000000000000000000e+00
4.986796386379429791e+00 -5.000000000000000000e+00
5.003474635163307482e+00 -5.000000000000000000e+00
5.020152883947185174e+00 -5.000000000000000000e+00
5.036831132731062866e+00 -5.000000000000000000e+00
5.053509381514940557e+00 -5.000000000000000000e+00
5.070187630298818249e+00 -5.000000000000000000e+00
5.086865879082695940e+00 -5.000000000000000000e+00
5.103544127866573632e+00 -5.000000000000000000e+00
5.120222376650451324e+00 -5.000000000000000000e+00
5.136900625434329015e+00 -5.000000000000000000e+00
5.153578874218206707e+00 -5.000000000000000000e+00
5.170257123002084398e+00 -5.000000000000000000e+00
5.186935371785962090e+00 -5.000000000000000000e+00
5.203613620569839782e+00 -5.000000000000000000e+00
5.220291869353717473e+00 -5.000000000000000000e+00
5.236970118137595165e+00 -5.000000000000000000e+00
5.253648366921472856e+00 -5.000000000000000000e+00
5.270326615705350548e+00 -5.000000000000000000e+00
5.287004864489228240e+00 -5.000000000000000000e+00
5.303683113273105931e+00 -5.000000000000000000e+00
5.320361362056983623e+00 -5.000000000000000000e+00
5.337039610840861315e+00 -5.000000000000000000e+00
5.353717859624739006e+00 -5.000000000000000000e+00
5.370396108408616698e+00 -5.000000000000000000e+00
5.387074357192494389e+00 -5.000000000000000000e+00
5.403752605976372081e+00 -5.000000000000000000e+00
5.420430854760249773e+00 -5.000000000000000000e+00
5.437109103544127464e+00 -5.000000000000000000e+00
5.453787352328005156e+00 -5.000000000000000000e+00
5.470465601111882847e+00 -5.000000000000000000e+00
5.487143849895760539e+00 -5.000000000000000000e+00
5.503822098679638231e+00 -5.000000000000000000e+00
5.520500347463515922e+00 -5.000000000000000000e+00
5.537178596247393614e+00 -5.000000000000000000e+00
5.553856845031271305e+00 -5.000000000000000000e+00
5.570535093815148997e+00 -5.000000000000000000e+00
5.587213342599026689e+00 -5.000000000000000000e+00
5.603891591382904380e+00 -5.000000000000000000e+00
5.620569840166782072e+00 -5.000000000000000000e+00
5.637248088950659763e+00 -5.000000000000000000e+00
5.653926337734537455e+00 -5.000000000000000000e+00
5.670604586518415147e+00 -5.000000000000000000e+00
5.687282835302292838e+00 -5.000000000000000000e+00
5.703961084086170530e+00 -5.000000000000000000e+00
5.720639332870048221e+00 -5.000000000000000000e+00
5.737317581653925913e+00 -5.000000000000000000e+00
5.753995830437803605e+00 -5.000000000000000000e+00
5.770674079221681296e+00 -5.000000000000000000e+00
5.787352328005558988e+00 -5.000000000000000000e+00
5.804030576789436680e+00 -5.000000000000000000e+00
5.820708825573314371e+00 -5.000000000000000000e+00
5.837387074357192063e+00 -5.000000000000000000e+00
5.854065323141069754e+00 -5.000000000000000000e+00
5.870743571924947446e+00 -5.000000000000000000e+00
5.887421820708825138e+00 -5.000000000000000000e+00
5.904100069492702829e+00 -5.000000000000000000e+00
5.920778318276580521e+00 -5.000000000000000000e+00
5.937456567060458212e+00 -5.000000000000000000e+00
5.954134815844335904e+00 -5.000000000000000000e+00
5.970813064628213596e+00 -5.000000000000000000e+00
5.987491313412091287e+00 -5.000000000000000000e+00
6.004169562195968979e+00 -5.000000000000000000e+00
6.020847810979846670e+00 -5.000000000000000000e+00
6.037526059763724362e+00 -5.000000000000000000e+00
6.054204308547602054e+00 -5.000000000000000000e+00
6.070882557331479745e+00 -5.000000000000000000e+00
6.087560806115357437e+00 -5.000000000000000000e+00
6.104239054899235128e+00 -5.000000000000000000e+00
6.120917303683112820e+00 -5.000000000000000000e+00
6.137595552466990512e+00 -5.000000000000000000e+00
6.154273801250868203e+00 -5.000000000000000000e+00
6.170952050034745895e+00 -5.000000000000000000e+00
6.187630298818623586e+00 -5.000000000000000000e+00
6.204308547602501278e+00 -5.000000000000000000e+00
6.220986796386378970e+00 -5.000000000000000000e+00
6.237665045170256661e+00 -5.000000000000000000e+00
6.254343293954134353e+00 -5.000000000000000000e+00
6.271021542738012045e+00 -5.000000000000000000e+00
6.287699791521889736e+00 -5.000000000000000000e+00
6.304378040305767428e+00 -5.000000000000000000e+00
6.321056289089645119e+00 -5.000000000000000000e+00
6.337734537873522811e+00 -5.000000000000000000e+00
6.354412786657400503e+00 -5.000000000000000000e+00
6.371091035441278194e+00 -5.000000000000000000e+00
6.387769284225155886e+00 -5.000000000000000000e+00
6.404447533009033577e+00 -5.000000000000000000e+00
6.421125781792911269e+00 -5.000000000000000000e+00
6.437804030576788961e+00 -5.000000000000000000e+00
6.454482279360666652e+00 -5.000000000000000000e+00
6.471160528144544344e+00 -5.000000000000000000e+00
6.487838776928422035e+00 -5.000000000000000000e+00
6.504517025712299727e+00 -5.000000000000000000e+00
6.521195274496177419e+00 -5.000000000000000000e+00
6.537873523280055110e+00 -5.000000000000000000e+00
6.554551772063932802e+00 -5.000000000000000000e+00
6.571230020847810493e+00 -5.000000000000000000e+00
6.587908269631688185e+00 -5.000000000000000000e+00
6.604586518415565877e+00 -5.000000000000000000e+00
6.621264767199443568e+00 -5.000000000000000000e+00
6.637943015983321260e+00 -5.000000000000000000e+00
6.654621264767198952e+00 -5.000000000000000000e+00
6.671299513551076643e+00 -5.000000000000000000e+00
6.687977762334954335e+00 -5.000000000000000000e+00
6.704656011118832026e+00 -5.000000000000000000e+00
6.721334259902709718e+00 -5.000000000000000000e+00
6.738012508686587410e+00 -5.000000000000000000e+00
6.754690757470465101e+00 -5.000000000000000000e+00
6.771369006254342793e+00 -5.000000000000000000e+00
6.788047255038220484e+00 -5.000000000000000000e+00
6.804725503822098176e+00 -5.000000000000000000e+00
6.821403752605975868e+00 -5.000000000000000000e+00
6.838082001389853559e+00 -5.000000000000000000e+00
6.854760250173731251e+00 -5.000000000000000000e+00
6.871438498957608942e+00 -5.000000000000000000e+00
6.888116747741486634e+00 -5.000000000000000000e+00
6.904794996525364326e+00 -5.000000000000000000e+00
6.921473245309242017e+00 -5.000000000000000000e+00
6.938151494093119709e+00 -5.000000000000000000e+00
6.954829742876997400e+00 -5.000000000000000000e+00
6.971507991660875092e+00 -5.000000000000000000e+00
6.988186240444752784e+00 -5.000000000000000000e+00
7.004864489228630475e+00 -5.000000000000000000e+00
7.021542738012508167e+00 -5.000000000000000000e+00
7.038220986796385858e+00 -5.000000000000000000e+00
7.054899235580263550e+00 -5.000000000000000000e+00
7.071577484364141242e+00 -5.000000000000000000e+00
7.088255733148018933e+00 -5.000000000000000000e+00
7.104933981931896625e+00 -5.000000000000000000e+00
7.121612230715774317e+00 -5.000000000000000000e+00
7.138290479499652008e+00 -5.000000000000000000e+00
7.154968728283529700e+00 -5.000000000000000000e+00
7.171646977067407391e+00 -5.000000000000000000e+00
7.188325225851285083e+00 -5.000000000000000000e+00
7.205003474635162775e+00 -5.000000000000000000e+00
7.221681723419040466e+00 -5.000000000000000000e+00
7.238359972202918158e+00 -5.000000000000000000e+00
7.255038220986795849e+00 -5.000000000000000000e+00
7.271716469770673541e+00 -5.000000000000000000e+00
7.288394718554551233e+00 -5.000000000000000000e+00
7.305072967338428924e+00 -5.000000000000000000e+00
7.321751216122306616e+00 -5.000000000000000000e+00
7.338429464906184307e+00 -5.000000000000000000e+00
7.355107713690061999e+00 -5.000000000000000000e+00
7.371785962473939691e+00 -5.000000000000000000e+00
7.388464211257817382e+00 -5.000000000000000000e+00
7.405142460041695074e+00 -5.000000000000000000e+00
7.421820708825572765e+00 -5.000000000000000000e+00
7.438498957609450457e+00 -5.000000000000000000e+00
7.455177206393328149e+00 -5.000000000000000000e+00
7.471855455177205840e+00 -5.000000000000000000e+00
7.488533703961083532e+00 -5.000000000000000000e+00
7.505211952744961224e+00 -5.000000000000000000e+00
7.521890201528838915e+00 -5.000000000000000000e+00
7.538568450312716607e+00 -5.000000000000000000e+00
7.555246699096594298e+00 -5.000000000000000000e+00
7.571924947880471990e+00 -5.000000000000000000e+00
7.588603196664349682e+00 -5.000000000000000000e+00
7.605281445448227373e+00 -5.000000000000000000e+00
7.621959694232105065e+00 -5.000000000000000000e+00
7.638637943015982756e+00 -5.000000000000000000e+00
7.655316191799860448e+00 -5.000000000000000000e+00
7.671994440583738140e+00 -5.000000000000000000e+00
7.688672689367615831e+00 -5.000000000000000000e+00
7.705350938151493523e+00 -5.000000000000000000e+00
7.722029186935371214e+00 -5.000000000000000000e+00
7.738707435719248906e+00 -5.000000000000000000e+00
7.755385684503126598e+00 -5.000000000000000000e+00
7.772063933287004289e+00 -5.000000000000000000e+00
7.788742182070881981e+00 -5.000000000000000000e+00
7.805420430854759672e+00 -5.000000000000000000e+00
7.822098679638637364e+00 -5.000000000000000000e+00
7.838776928422515056e+00 -5.000000000000000000e+00
7.855455177206392747e+00 -5.000000000000000000e+00
7.872133425990270439e+00 -5.000000000000000000e+00
7.888811674774148130e+00 -5.000000000000000000e+00
7.905489923558025822e+00 -5.000000000000000000e+00
7.922168172341903514e+00 -5.000000000000000000e+00
7.938846421125781205e+00 -5.000000000000000000e+00
7.955524669909658897e+00 -5.000000000000000000e+00
7.972202918693536589e+00 -5.000000000000000000e+00
7.988881167477414280e+00 -5.000000000000000000e+00
8.005559416261291972e+00 -5.000000000000000000e+00
8.022237665045169663e+00 -5.000000000000000000e+00
8.038915913829047355e+00 -5.000000000000000000e+00
8.055594162612925047e+00 -5.000000000000000000e+00
8.072272411396802738e+00 -5.000000000000000000e+00
8.088950660180680430e+00 -5.000000000000000000e+00
8.105628908964558121e+00 -5.000000000000000000e+00
8.122307157748435813e+00 -5.000000000000000000e+00
8.138985406532313505e+00 -5.000000000000000000e+00
8.155663655316191196e+00 -5.000000000000000000e+00
8.172341904100068888e+00 -5.000000000000000000e+00
8.189020152883946579e+00 -5.000000000000000000e+00
8.205698401667824271e+00 -5.000000000000000000e+00
8.222376650451701963e+00 -5.000000000000000000e+00
8.239054899235579654e+00 -5.000000000000000000e+00
8.255733148019457346e+00 -5.000000000000000000e+00
8.272411396803335037e+00 -5.000000000000000000e+00
8.289089645587212729e+00 -5.000000000000000000e+00
8.305767894371090421e+00 -5.000000000000000000e+00
8.322446143154968112e+00 -5.000000000000000000e+00
8.339124391938845804e+00 -5.000000000000000000e+00
8.355802640722723496e+00 -5.000000000000000000e+00
8.372480889506601187e+00 -5.000000000000000000e+00
8.389159138290478879e+00 -5.000000000000000000e+00
8.405837387074356570e+00 -5.000000000000000000e+00
8.422515635858234262e+00 -5.000000000000000000e+00
8.439193884642111954e+00 -5.000000000000000000e+00
8.455872133425989645e+00 -5.000000000000000000e+00
8.472550382209867337e+00 -5.000000000000000000e+00
8.489228630993745028e+00 -5.000000000000000000e+00
8.505906879777622720e+00 -5.000000000000000000e+00
8.522585128561500412e+00 -5.000000000000000000e+00
8.539263377345378103e+00 -5.000000000000000000e+00
8.555941626129255795e+00 -5.000000000000000000e+00
8.572619874913133486e+00 -5.000000000000000000e+00
8.589298123697011178e+00 -5.000000000000000000e+00
8.605976372480888870e+00 -5.000000000000000000e+00
8.622654621264766561e+00 -5.000000000000000000e+00
8.639332870048644253e+00 -5.000000000000000000e+00
8.656011118832521944e+00 -5.000000000000000000e+00
8.672689367616399636e+00 -5.000000000000000000e+00
8.689367616400277328e+00 -5.000000000000000000e+00
8.706045865184155019e+00 -5.000000000000000000e+00
8.722724113968032711e+00 -5.000000000000000000e+00
8.739402362751910402e+00 -5.000000000000000000e+00
8.756080611535788094e+00 -5.000000000000000000e+00
8.772758860319665786e+00 -5.000000000000000000e+00
8.789437109103543477e+00 -5.000000000000000000e+00
8.806115357887421169e+00 -5.000000000000000000e+00
8.822793606671298861e+00 -5.000000000000000000e+00
8.839471855455176552e+00 -5.000000000000000000e+00
8.856150104239054244e+00 -5.000000000000000000e+00
8.872828353022931935e+00 -5.000000000000000000e+00
8.889506601806809627e+00 -5.000000000000000000e+00
8.906184850590687319e+00 -5.000000000000000000e+00
8.922863099374565010e+00 -5.000000000000000000e+00
8.939541348158442702e+00 -5.000000000000000000e+00
8.956219596942320393e+00 -5.000000000000000000e+00
8.972897845726198085e+00 -5.000000000000000000e+00
8.989576094510075777e+00 -5.000000000000000000e+00
9.006254343293953468e+00 5.000000000000000000e+00
9.022932592077831160e+00 5.000000000000000000e+00
9.039610840861708851e+00 5.000000000000000000e+00
9.056289089645586543e+00 5.000000000000000000e+00
9.072967338429464235e+00 5.000000000000000000e+00
9.089645587213341926e+00 5.000000000000000000e+00
9.106323835997219618e+00 5.000000000000000000e+00
9.123002084781097309e+00 5.000000000000000000e+00
9.139680333564975001e+00 5.000000000000000000e+00
9.156358582348852693e+00 5.000000000000000000e+00
9.173036831132730384e+00 5.000000000000000000e+00
9.189715079916608076e+00 5.000000000000000000e+00
9.206393328700485768e+00 5.000000000000000000e+00
9.223071577484363459e+00 5.000000000000000000e+00
9.239749826268241151e+00 5.000000000000000000e+00
9.256428075052118842e+00 5.000000000000000000e+00
9.273106323835996534e+00 5.000000000000000000e+00
9.289784572619874226e+00 5.000000000000000000e+00
9.306462821403751917e+00 5.000000000000000000e+00
9.323141070187629609e+00 5.000000000000000000e+00
9.339819318971507300e+00 5.000000000000000000e+00
9.356497567755384992e+00 5.000000000000000000e+00
9.373175816539262684e+00 5.000000000000000000e+00
9.389854065323140375e+00 5.000000000000000000e+00
9.406532314107018067e+00 5.000000000000000000e+00
9.423210562890895758e+00 5.000000000000000000e+00
9.439888811674773450e+00 5.000000000000000000e+00
9.456567060458651142e+00 5.000000000000000000e+00
9.473245309242528833e+00 5.000000000000000000e+00
9.489923558026406525e+00 5.000000000000000000e+00
9.506601806810284216e+00 5.000000000000000000e+00
9.523280055594161908e+00 5.000000000000000000e+00
9.539958304378039600e+00 5.000000000000000000e+00
9.556636553161917291e+00 5.000000000000000000e+00
9.573314801945794983e+00 5.000000000000000000e+00
9.589993050729672674e+00 5.000000000000000000e+00
9.606671299513550366e+00 5.000000000000000000e+00
9.623349548297428058e+00 5.000000000000000000e+00
9.640027797081305749e+00 5.000000000000000000e+00
9.656706045865183441e+00 5.000000000000000000e+00
9.673384294649061133e+00 5.000000000000000000e+00
9.690062543432938824e+00 5.000000000000000000e+00
9.706740792216816516e+00 5.000000000000000000e+00
9.723419041000694207e+00 5.000000000000000000e+00
9.740097289784571899e+00 5.000000000000000000e+00
9.756775538568449591e+00 5.000000000000000000e+00
9.773453787352327282e+00 5.000000000000000000e+00
9.790132036136204974e+00 5.000000000000000000e+00
9.806810284920082665e+00 5.000000000000000000e+00
9.823488533703960357e+00 5.000000000000000000e+00
9.840166782487838049e+00 5.000000000000000000e+00
9.856845031271715740e+00 5.000000000000000000e+00
9.873523280055593432e+00 5.000000000000000000e+00
9.890201528839471123e+00 5.000000000000000000e+00
9.906879777623348815e+00 5.000000000000000000e+00
9.923558026407226507e+00 5.000000000000000000e+00
9.940236275191104198e+00 5.000000000000000000e+00
9.956914523974981890e+00 5.000000000000000000e+00
9.973592772758859581e+00 5.000000000000000000e+00
9.990271021542737273e+00 5.000000000000000000e+00
1.000694927032661496e+01 5.000000000000000000e+00
1.002362751911049266e+01 5.000000000000000000e+00
1.004030576789437035e+01 5.000000000000000000e+00
1.005698401667824804e+01 5.000000000000000000e+00
1.007366226546212573e+01 5.000000000000000000e+00
1.009034051424600342e+01 5.000000000000000000e+00
1.010701876302988111e+01 5.000000000000000000e+00
1.012369701181375881e+01 5.000000000000000000e+00
1.014037526059763650e+01 5.000000000000000000e+00
1.015705350938151419e+01 5.000000000000000000e+00
1.017373175816539188e+01 5.000000000000000000e+00
1.019041000694926957e+01 5.000000000000000000e+00
1.020708825573314726e+01 5.000000000000000000e+00
1.022376650451702496e+01 5.000000000000000000e+00
1.024044475330090265e+01 5.000000000000000000e+00
1.025712300208478034e+01 5.000000000000000000e+00
1.027380125086865803e+01 5.000000000000000000e+00
1.029047949965253572e+01 5.000000000000000000e+00
1.030715774843641341e+01 5.000000000000000000e+00
1.032383599722029111e+01 5.000000000000000000e+00
1.034051424600416880e+01 5.000000000000000000e+00
1.035719249478804649e+01 5.000000000000000000e+00
1.037387074357192418e+01 5.000000000000000000e+00
1.039054899235580187e+01 5.000000000000000000e+00
1.040722724113967956e+01 5.000000000000000000e+00
1.042390548992355725e+01 5.000000000000000000e+00
1.044058373870743495e+01 5.000000000000000000e+00
1.045726198749131264e+01 5.000000000000000000e+00
1.047394023627519033e+01 5.000000000000000000e+00
1.049061848505906802e+01 5.000000000000000000e+00
1.050729673384294571e+01 5.000000000000000000e+00
1.052397498262682340e+01 5.000000000000000000e+00
1.054065323141070110e+01 5.000000000000000000e+00
1.055733148019457879e+01 5.000000000000000000e+00
1.057400972897845648e+01 5.000000000000000000e+00
1.059068797776233417e+01 5.000000000000000000e+00
1.060736622654621186e+01 5.000000000000000000e+00
1.062404447533008955e+01 5.000000000000000000e+00
1.064072272411396725e+01 5.000000000000000000e+00
1.065740097289784494e+01 5.000000000000000000e+00
1.067407922168172263e+01 5.000000000000000000e+00
1.069075747046560032e+01 5.000000000000000000e+00
1.070743571924947801e+01 5.000000000000000000e+00
1.072411396803335570e+01 5.000000000000000000e+00
1.074079221681723340e+01 5.000000000000000000e+00
1.075747046560111109e+01 5.000000000000000000e+00
1.077414871438498878e+01 5.000000000000000000e+00
1.079082696316886647e+01 5.000000000000000000e+00
1.080750521195274416e+01 5.000000000000000000e+00
1.082418346073662185e+01 5.000000000000000000e+00
1.084086170952049955e+01 5.000000000000000000e+00
1.085753995830437724e+01 5.000000000000000000e+00
1.087421820708825493e+01 5.000000000000000000e+00
1.089089645587213262e+01 5.000000000000000000e+00
1.090757470465601031e+01 5.000000000000000000e+00
1.092425295343988800e+01 5.000000000000000000e+00
1.094093120222376569e+01 5.000000000000000000e+00
1.095760945100764339e+01 5.000000000000000000e+00
1.097428769979152108e+01 5.000000000000000000e+00
1.099096594857539877e+01 5.000000000000000000e+00
1.100764419735927646e+01 5.000000000000000000e+00
1.102432244614315415e+01 5.000000000000000000e+00
1.104100069492703184e+01 5.000000000000000000e+00
1.105767894371090954e+01 5.000000000000000000e+00
1.107435719249478723e+01 5.000000000000000000e+00
1.109103544127866492e+01 5.000000000000000000e+00
1.110771369006254261e+01 5.000000000000000000e+00
1.112439193884642030e+01 5.000000000000000000e+00
1.114107018763029799e+01 5.000000000000000000e+00
1.115774843641417569e+01 5.000000000000000000e+00
1.117442668519805338e+01 5.000000000000000000e+00
1.119110493398193107e+01 5.000000000000000000e+00
1.120778318276580876e+01 5.000000000000000000e+00
1.122446143154968645e+01 5.000000000000000000e+00
1.124113968033356414e+01 5.000000000000000000e+00
1.125781792911744184e+01 5.000000000000000000e+00
1.127449617790131953e+01 5.000000000000000000e+00
1.129117442668519722e+01 5.000000000000000000e+00
1.130785267546907491e+01 5.000000000000000000e+00
1.132453092425295260e+01 5.000000000000000000e+00
1.134120917303683029e+01 5.000000000000000000e+00
1.135788742182070798e+01 5.000000000000000000e+00
1.137456567060458568e+01 5.000000000000000000e+00
1.139124391938846337e+01 5.000000000000000000e+00
1.140792216817234106e+01 5.000000000000000000e+00
1.142460041695621875e+01 5.000000000000000000e+00
1.144127866574009644e+01 5.000000000000000000e+00
1.145795691452397413e+01 5.000000000000000000e+00
1.147463516330785183e+01 5.000000000000000000e+00
1.149131341209172952e+01 5.000000000000000000e+00
1.150799166087560721e+01 5.000000000000000000e+00
1.152466990965948490e+01 5.000000000000000000e+00
1.154134815844336259e+01 5.000000000000000000e+00
1.155802640722724028e+01 5.000000000000000000e+00
1.157470465601111798e+01 5.000000000000000000e+00
1.159138290479499567e+01 5.000000000000000000e+00
1.160806115357887336e+01 5.000000000000000000e+00
1.162473940236275105e+01 5.000000000000000000e+00
1.164141765114662874e+01 5.000000000000000000e+00
1.165809589993050643e+01 5.000000000000000000e+00
1.167477414871438413e+01 5.000000000000000000e+00
1.169145239749826182e+01 5.000000000000000000e+00
1.170813064628213951e+01 5.000000000000000000e+00
1.172480889506601720e+01 5.000000000000000000e+00
1.174148714384989489e+01 5.000000000000000000e+00
1.175816539263377258e+01 5.000000000000000000e+00
1.177484364141765028e+01 5.000000000000000000e+00
1.179152189020152797e+01 5.000000000000000000e+00
1.180820013898540566e+01 5.000000000000000000e+00
1.182487838776928335e+01 5.000000000000000000e+00
1.184155663655316104e+01 5.000000000000000000e+00
1.185823488533703873e+01 5.000000000000000000e+00
1.187491313412091642e+01 5.000000000000000000e+00
1.189159138290479412e+01 5.000000000000000000e+00
1.190826963168867181e+01 5.000000000000000000e+00
1.192494788047254950e+01 5.000000000000000000e+00
1.194162612925642719e+01 5.000000000000000000e+00
1.195830437804030488e+01 5.000000000000000000e+00
1.197498262682418257e+01 5.000000000000000000e+00
1.199166087560806027e+01 5.000000000000000000e+00
1.200833912439193796e+01 5.000000000000000000e+00
1.202501737317581565e+01 5.000000000000000000e+00
1.204169562195969334e+01 5.000000000000000000e+00
1.205837387074357103e+01 5.000000000000000000e+00
1.207505211952744872e+01 5.000000000000000000e+00
1.209173036831132642e+01 5.000000000000000000e+00
1.210840861709520411e+01 5.000000000000000000e+00
1.212508686587908180e+01 5.000000000000000000e+00
1.214176511466295949e+01 5.000000000000000000e+00
1.215844336344683718e+01 5.000000000000000000e+00
1.217512161223071487e+01 5.000000000000000000e+00
1.219179986101459257e+01 5.000000000000000000e+00
1.220847810979847026e+01 5.000000000000000000e+00
1.222515635858234795e+01 5.000000000000000000e+00
1.224183460736622564e+01 5.000000000000000000e+00
1.225851285615010333e+01 5.000000000000000000e+00
1.227519110493398102e+01 5.000000000000000000e+00
1.229186935371785871e+01 5.000000000000000000e+00
1.230854760250173641e+01 5.000000000000000000e+00
1.232522585128561410e+01 5.000000000000000000e+00
1.234190410006949179e+01 5.000000000000000000e+00
1.235858234885336948e+01 5.000000000000000000e+00
1.237526059763724717e+01 5.000000000000000000e+00
1.239193884642112486e+01 5.000000000000000000e+00
1.240861709520500256e+01 5.000000000000000000e+00
1.242529534398888025e+01 5.000000000000000000e+00
1.244197359277275794e+01 5.000000000000000000e+00
1.245865184155663563e+01 5.000000000000000000e+00
1.247533009034051332e+01 5.000000000000000000e+00
1.249200833912439101e+01 5.000000000000000000e+00
1.250868658790826871e+01 5.000000000000000000e+00
1.252536483669214640e+01 5.000000000000000000e+00
1.254204308547602409e+01 5.000000000000000000e+00
1.255872133425990178e+01 5.000000000000000000e+00
1.257539958304377947e+01 5.000000000000000000e+00
1.259207783182765716e+01 5.000000000000000000e+00
1.260875608061153486e+01 5.000000000000000000e+00
1.262543432939541255e+01 5.000000000000000000e+00
1.264211257817929024e+01 5.000000000000000000e+00
1.265879082696316793e+01 5.000000000000000000e+00
1.267546907574704562e+01 5.000000000000000000e+00
1.269214732453092331e+01 5.000000000000000000e+00
1.270882557331480101e+01 5.000000000000000000e+00
1.272550382209867870e+01 5.000000000000000000e+00
1.274218207088255639e+01 5.000000000000000000e+00
1.275886031966643408e+01 5.000000000000000000e+00
1.277553856845031177e+01 5.000000000000000000e+00
1.279221681723418946e+01 5.000000000000000000e+00
1.280889506601806715e+01 5.000000000000000000e+00
1.282557331480194485e+01 5.000000000000000000e+00
1.284225156358582254e+01 5.000000000000000000e+00
1.285892981236970023e+01 5.000000000000000000e+00
1.287560806115357792e+01 5.000000000000000000e+00
1.289228630993745561e+01 5.000000000000000000e+00
1.290896455872133330e+01 5.000000000000000000e+00
1.292564280750521100e+01 5.000000000000000000e+00
1.294232105628908869e+01 5.000000000000000000e+00
1.295899930507296638e+01 5.000000000000000000e+00
1.297567755385684407e+01 5.000000000000000000e+00
1.299235580264072176e+01 5.000000000000000000e+00
1.300903405142459945e+01 5.000000000000000000e+00
1.302571230020847715e+01 5.000000000000000000e+00
1.304239054899235484e+01 5.000000000000000000e+00
1.305906879777623253e+01 5.000000000000000000e+00
1.307574704656011022e+01 5.000000000000000000e+00
1.309242529534398791e+01 5.000000000000000000e+00
1.310910354412786560e+01 5.000000000000000000e+00
1.312578179291174330e+01 5.000000000000000000e+00
1.314246004169562099e+01 5.000000000000000000e+00
1.315913829047949868e+01 5.000000000000000000e+00
1.317581653926337637e+01 5.000000000000000000e+00
1.319249478804725406e+01 5.000000000000000000e+00
1.320917303683113175e+01 5.000000000000000000e+00
1.322585128561500944e+01 5.000000000000000000e+00
1.324252953439888714e+01 5.000000000000000000e+00
1.325920778318276483e+01 5.000000000000000000e+00
1.327588603196664252e+01 5.000000000000000000e+00
1.329256428075052021e+01 5.000000000000000000e+00
1.330924252953439790e+01 5.000000000000000000e+00
1.332592077831827559e+01 5.000000000000000000e+00
1.334259902710215329e+01 5.000000000000000000e+00
1.335927727588603098e+01 5.000000000000000000e+00
1.337595552466990867e+01 5.000000000000000000e+00
1.339263377345378636e+01 5.000000000000000000e+00
1.340931202223766405e+01 5.000000000000000000e+00
1.342599027102154174e+01 5.000000000000000000e+00
1.344266851980541944e+01 5.000000000000000000e+00
1.345934676858929713e+01 5.000000000000000000e+00
1.347602501737317482e+01 5.000000000000000000e+00
1.349270326615705251e+01 5.000000000000000000e+00
1.350938151494093020e+01 5.000000000000000000e+00
1.352605976372480789e+01 5.000000000000000000e+00
1.354273801250868559e+01 5.000000000000000000e+00
1.355941626129256328e+01 5.000000000000000000e+00
1.357609451007644097e+01 5.000000000000000000e+00
1.359277275886031866e+01 5.000000000000000000e+00
1.360945100764419635e+01 5.000000000000000000e+00
1.362612925642807404e+01 5.000000000000000000e+00
1.364280750521195174e+01 5.000000000000000000e+00
1.365948575399582943e+01 5.000000000000000000e+00
1.367616400277970712e+01 5.000000000000000000e+00
1.369284225156358481e+01 5.000000000000000000e+00
1.370952050034746250e+01 5.000000000000000000e+00
1.372619874913134019e+01 5.000000000000000000e+00
1.374287699791521788e+01 5.000000000000000000e+00
1.375955524669909558e+01 5.000000000000000000e+00
1.377623349548297327e+01 5.000000000000000000e+00
1.379291174426685096e+01 5.000000000000000000e+00
1.380958999305072865e+01 5.000000000000000000e+00
1.382626824183460634e+01 5.000000000000000000e+00
1.384294649061848403e+01 5.000000000000000000e+00
1.385962473940236173e+01 5.000000000000000000e+00
1.387630298818623942e+01 5.000000000000000000e+00
1.389298123697011711e+01 5.000000000000000000e+00
1.390965948575399480e+01 5.000000000000000000e+00
1.392633773453787249e+01 5.000000000000000000e+00
1.394301598332175018e+01 5.000000000000000000e+00
1.395969423210562788e+01 5.000000000000000000e+00
1.397637248088950557e+01 5.000000000000000000e+00
1.399305072967338326e+01 5.000000000000000000e+00
1.400972897845726095e+01 5.000000000000000000e+00
1.402640722724113864e+01 5.000000000000000000e+00
1.404308547602501633e+01 5.000000000000000000e+00
1.405976372480889403e+01 5.000000000000000000e+00
1.407644197359277172e+01 5.000000000000000000e+00
1.409312022237664941e+01 5.000000000000000000e+00
1.410979847116052710e+01 5.000000000000000000e+00
1.412647671994440479e+01 5.000000000000000000e+00
1.414315496872828248e+01 5.000000000000000000e+00
1.415983321751216018e+01 5.000000000000000000e+00
1.417651146629603787e+01 5.000000000000000000e+00
1.419318971507991556e+01 5.000000000000000000e+00
1.420986796386379325e+01 5.000000000000000000e+00
1.422654621264767094e+01 5.000000000000000000e+00
1.424322446143154863e+01 5.000000000000000000e+00
1.425990271021542632e+01 5.000000000000000000e+00
1.427658095899930402e+01 5.000000000000000000e+00
1.429325920778318171e+01 5.000000000000000000e+00
1.430993745656705940e+01 5.000000000000000000e+00
1.432661570535093709e+01 5.000000000000000000e+00
1.434329395413481478e+01 5.000000000000000000e+00
1.435997220291869247e+01 5.000000000000000000e+00
1.437665045170257017e+01 5.000000000000000000e+00
1.439332870048644786e+01 5.000000000000000000e+00
1.441000694927032555e+01 5.000000000000000000e+00
1.442668519805420324e+01 5.000000000000000000e+00
1.444336344683808093e+01 5.000000000000000000e+00
1.446004169562195862e+01 5.000000000000000000e+00
1.447671994440583632e+01 5.000000000000000000e+00
1.449339819318971401e+01 5.000000000000000000e+00
1.451007644197359170e+01 5.000000000000000000e+00
1.452675469075746939e+01 5.000000000000000000e+00
1.454343293954134708e+01 5.000000000000000000e+00
1.456011118832522477e+01 5.000000000000000000e+00
1.457678943710910247e+01 5.000000000000000000e+00
1.459346768589298016e+01 5.000000000000000000e+00
1.461014593467685785e+01 5.000000000000000000e+00
1.462682418346073554e+01 5.000000000000000000e+00
1.464350243224461323e+01 5.000000000000000000e+00
1.466018068102849092e+01 5.000000000000000000e+00
1.467685892981236861e+01 5.000000000000000000e+00
1.469353717859624631e+01 5.000000000000000000e+00
1.471021542738012400e+01 5.000000000000000000e+00
1.472689367616400169e+01 5.000000000000000000e+00
1.474357192494787938e+01 5.000000000000000000e+00
1.476025017373175707e+01 5.000000000000000000e+00
1.477692842251563476e+01 5.000000000000000000e+00
1.479360667129951246e+01 5.000000000000000000e+00
1.481028492008339015e+01 5.000000000000000000e+00
1.482696316886726784e+01 5.000000000000000000e+00
1.484364141765114553e+01 5.000000000000000000e+00
1.486031966643502322e+01 5.000000000000000000e+00
1.487699791521890091e+01 5.000000000000000000e+00
1.489367616400277861e+01 5.000000000000000000e+00
1.491035441278665630e+01 5.000000000000000000e+00
1.492703266157053399e+01 5.000000000000000000e+00
1.494371091035441168e+01 5.000000000000000000e+00
1.496038915913828937e+01 5.000000000000000000e+00
1.497706740792216706e+01 5.000000000000000000e+00
1.499374565670604476e+01 5.000000000000000000e+00
1.501042390548992245e+01 5.000000000000000000e+00
1.502710215427380014e+01 5.000000000000000000e+00
1.504378040305767783e+01 5.000000000000000000e+00
1.506045865184155552e+01 5.000000000000000000e+00
1.507713690062543321e+01 5.000000000000000000e+00
1.509381514940931091e+01 5.000000000000000000e+00
1.511049339819318860e+01 5.000000000000000000e+00
1.512717164697706629e+01 5.000000000000000000e+00
1.514384989576094398e+01 5.000000000000000000e+00
1.516052814454482167e+01 5.000000000000000000e+00
1.517720639332869936e+01 5.000000000000000000e+00
1.519388464211257705e+01 5.000000000000000000e+00
1.521056289089645475e+01 5.000000000000000000e+00
1.522724113968033244e+01 5.000000000000000000e+00
1.524391938846421013e+01 5.000000000000000000e+00
1.526059763724808782e+01 5.000000000000000000e+00
1.527727588603196551e+01 5.000000000000000000e+00
1.529395413481584320e+01 5.000000000000000000e+00
1.531063238359972090e+01 5.000000000000000000e+00
1.532731063238359859e+01 5.000000000000000000e+00
1.534398888116747628e+01 5.000000000000000000e+00
1.536066712995135397e+01 5.000000000000000000e+00
1.537734537873523166e+01 5.000000000000000000e+00
1.539402362751910935e+01 5.000000000000000000e+00
1.541070187630298705e+01 5.000000000000000000e+00
1.542738012508686474e+01 5.000000000000000000e+00
1.544405837387074243e+01 5.000000000000000000e+00
1.546073662265462012e+01 5.000000000000000000e+00
1.547741487143849781e+01 5.000000000000000000e+00
1.549409312022237550e+01 5.000000000000000000e+00
1.551077136900625320e+01 5.000000000000000000e+00
1.552744961779013089e+01 5.000000000000000000e+00
1.554412786657400858e+01 5.000000000000000000e+00
1.556080611535788627e+01 5.000000000000000000e+00
1.557748436414176396e+01 5.000000000000000000e+00
1.559416261292564165e+01 5.000000000000000000e+00
1.561084086170951934e+01 5.000000000000000000e+00
1.562751911049339704e+01 5.000000000000000000e+00
1.564419735927727473e+01 5.000000000000000000e+00
1.566087560806115242e+01 5.000000000000000000e+00
1.567755385684503011e+01 5.000000000000000000e+00
1.569423210562890780e+01 5.000000000000000000e+00
1.571091035441278549e+01 5.000000000000000000e+00
1.572758860319666319e+01 5.000000000000000000e+00
1.574426685198054088e+01 5.000000000000000000e+00
1.576094510076441857e+01 5.000000000000000000e+00
1.577762334954829626e+01 5.000000000000000000e+00
1.579430159833217395e+01 5.000000000000000000e+00
1.581097984711605164e+01 5.000000000000000000e+00
1.582765809589992934e+01 5.000000000000000000e+00
1.584433634468380703e+01 5.000000000000000000e+00
1.586101459346768472e+01 5.000000000000000000e+00
1.587769284225156241e+01 5.000000000000000000e+00
1.589437109103544010e+01 5.000000000000000000e+00
1.591104933981931779e+01 5.000000000000000000e+00
1.592772758860319549e+01 5.000000000000000000e+00
1.594440583738707318e+01 5.000000000000000000e+00
1.596108408617095087e+01 5.000000000000000000e+00
1.597776233495482856e+01 5.000000000000000000e+00
1.599444058373870625e+01 5.000000000000000000e+00
1.601111883252258394e+01 5.000000000000000000e+00
1.602779708130645986e+01 5.000000000000000000e+00
1.604447533009033933e+01 5.000000000000000000e+00
1.606115357887421879e+01 5.000000000000000000e+00
1.607783182765809471e+01 5.000000000000000000e+00
1.609451007644197063e+01 5.000000000000000000e+00
1.611118832522585009e+01 5.000000000000000000e+00
1.612786657400972956e+01 5.000000000000000000e+00
1.614454482279360548e+01 5.000000000000000000e+00
1.616122307157748139e+01 5.000000000000000000e+00
1.617790132036136086e+01 5.000000000000000000e+00
1.619457956914524033e+01 5.000000000000000000e+00
1.621125781792911624e+01 5.000000000000000000e+00
1.622793606671299216e+01 5.000000000000000000e+00
1.624461431549687163e+01 5.000000000000000000e+00
1.626129256428075109e+01 5.000000000000000000e+00
1.627797081306462701e+01 5.000000000000000000e+00
1.629464906184850292e+01 5.000000000000000000e+00
1.631132731063238239e+01 5.000000000000000000e+00
1.632800555941626186e+01 5.000000000000000000e+00
1.634468380820013778e+01 5.000000000000000000e+00
1.636136205698401369e+01 5.000000000000000000e+00
1.637804030576789316e+01 5.000000000000000000e+00
1.639471855455177263e+01 5.000000000000000000e+00
1.641139680333564854e+01 5.000000000000000000e+00
1.642807505211952446e+01 5.000000000000000000e+00
1.644475330090340393e+01 5.000000000000000000e+00
1.646143154968728339e+01 5.000000000000000000e+00
1.647810979847115931e+01 5.000000000000000000e+00
1.649478804725503522e+01 5.000000000000000000e+00
1.651146629603891469e+01 5.000000000000000000e+00
1.652814454482279416e+01 5.000000000000000000e+00
1.654482279360667007e+01 5.000000000000000000e+00
1.656150104239054599e+01 5.000000000000000000e+00
1.657817929117442546e+01 5.000000000000000000e+00
1.659485753995830493e+01 5.000000000000000000e+00
1.661153578874218084e+01 5.000000000000000000e+00
1.662821403752605676e+01 5.000000000000000000e+00
1.664489228630993622e+01 5.000000000000000000e+00
1.666157053509381569e+01 5.000000000000000000e+00
1.667824878387769161e+01 5.000000000000000000e+00
1.669492703266156752e+01 5.000000000000000000e+00
1.671160528144544699e+01 5.000000000000000000e+00
1.672828353022932646e+01 5.000000000000000000e+00
1.674496177901320237e+01 5.000000000000000000e+00
1.676164002779707829e+01 5.000000000000000000e+00
1.677831827658095776e+01 5.000000000000000000e+00
1.679499652536483723e+01 5.000000000000000000e+00
1.681167477414871314e+01 5.000000000000000000e+00
1.682835302293258906e+01 5.000000000000000000e+00
1.684503127171646852e+01 5.000000000000000000e+00
1.686170952050034799e+01 5.000000000000000000e+00
1.687838776928422391e+01 5.000000000000000000e+00
1.689506601806809982e+01 5.000000000000000000e+00
1.691174426685197929e+01 5.000000000000000000e+00
1.692842251563585876e+01 5.000000000000000000e+00
1.694510076441973467e+01 5.000000000000000000e+00
1.696177901320361059e+01 5.000000000000000000e+00
1.697845726198749006e+01 5.000000000000000000e+00
1.699513551077136952e+01 5.000000000000000000e+00
1.701181375955524544e+01 5.000000000000000000e+00
1.702849200833912136e+01 5.000000000000000000e+00
1.704517025712300082e+01 5.000000000000000000e+00
1.706184850590688029e+01 5.000000000000000000e+00
1.707852675469075621e+01 5.000000000000000000e+00
1.709520500347463212e+01 5.000000000000000000e+00
1.711188325225851159e+01 5.000000000000000000e+00
1.712856150104239106e+01 5.000000000000000000e+00
1.714523974982626697e+01 5.000000000000000000e+00
1.716191799861014289e+01 5.000000000000000000e+00
1.717859624739402236e+01 5.000000000000000000e+00
1.719527449617790182e+01 5.000000000000000000e+00
1.721195274496177774e+01 5.000000000000000000e+00
1.722863099374565365e+01 5.000000000000000000e+00
1.724530924252953312e+01 5.000000000000000000e+00
1.726198749131341259e+01 5.000000000000000000e+00
1.727866574009728851e+01 5.000000000000000000e+00
1.729534398888116442e+01 5.000000000000000000e+00
1.731202223766504389e+01 5.000000000000000000e+00
1.732870048644892336e+01 5.000000000000000000e+00
1.734537873523279927e+01 5.000000000000000000e+00
1.736205698401667519e+01 5.000000000000000000e+00
1.737873523280055466e+01 5.000000000000000000e+00
1.739541348158443412e+01 5.000000000000000000e+00
1.741209173036831004e+01 5.000000000000000000e+00
1.742876997915218595e+01 5.000000000000000000e+00
1.744544822793606542e+01 5.000000000000000000e+00
1.746212647671994489e+01 5.000000000000000000e+00
1.747880472550382080e+01 5.000000000000000000e+00
1.749548297428769672e+01 5.000000000000000000e+00
1.751216122307157619e+01 5.000000000000000000e+00
1.752883947185545566e+01 5.000000000000000000e+00
1.754551772063933157e+01 5.000000000000000000e+00
1.756219596942320749e+01 5.000000000000000000e+00
1.757887421820708695e+01 5.000000000000000000e+00
1.759555246699096642e+01 5.000000000000000000e+00
1.761223071577484234e+01 5.000000000000000000e+00
1.762890896455871825e+01 5.000000000000000000e+00
1.764558721334259772e+01 5.000000000000000000e+00
1.766226546212647719e+01 5.000000000000000000e+00
1.767894371091035310e+01 5.000000000000000000e+00
1.769562195969422902e+01 5.000000000000000000e+00
1.771230020847810849e+01 5.000000000000000000e+00
1.772897845726198796e+01 5.000000000000000000e+00
1.774565670604586387e+01 5.000000000000000000e+00
1.776233495482973979e+01 5.000000000000000000e+00
1.777901320361361925e+01 5.000000000000000000e+00
1.779569145239749872e+01 5.000000000000000000e+00
1.781236970118137464e+01 5.000000000000000000e+00
1.782904794996525055e+01 5.000000000000000000e+00
1.784572619874913002e+01 5.000000000000000000e+00
1.786240444753300949e+01 5.000000000000000000e+00
1.787908269631688540e+01 5.000000000000000000e+00
1.789576094510076132e+01 5.000000000000000000e+00
1.791243919388464079e+01 5.000000000000000000e+00
1.792911744266852025e+01 5.000000000000000000e+00
1.794579569145239617e+01 5.000000000000000000e+00
1.796247394023627209e+01 5.000000000000000000e+00
1.797915218902015155e+01 5.000000000000000000e+00
1.799583043780403102e+01 5.000000000000000000e+00
1.801250868658790694e+01 5.000000000000000000e+00
1.802918693537178285e+01 5.000000000000000000e+00
1.804586518415566232e+01 5.000000000000000000e+00
1.806254343293954179e+01 5.000000000000000000e+00
1.807922168172341770e+01 5.000000000000000000e+00
1.809589993050729362e+01 5.000000000000000000e+00
1.811257817929117309e+01 5.000000000000000000e+00
1.812925642807505255e+01 5.000000000000000000e+00
1.814593467685892847e+01 5.000000000000000000e+00
1.816261292564280438e+01 5.000000000000000000e+00
1.817929117442668385e+01 5.000000000000000000e+00
1.819596942321056332e+01 5.000000000000000000e+00
1.821264767199443924e+01 5.000000000000000000e+00
1.822932592077831515e+01 5.000000000000000000e+00
1.824600416956219462e+01 5.000000000000000000e+00
1.826268241834607409e+01 5.000000000000000000e+00
1.827936066712995000e+01 5.000000000000000000e+00
1.829603891591382592e+01 5.000000000000000000e+00
1.831271716469770539e+01 5.000000000000000000e+00
1.832939541348158485e+01 5.000000000000000000e+00
1.834607366226546077e+01 5.000000000000000000e+00
1.836275191104933668e+01 5.000000000000000000e+00
1.837943015983321615e+01 5.000000000000000000e+00
1.839610840861709562e+01 5.000000000000000000e+00
1.841278665740097154e+01 5.000000000000000000e+00
1.842946490618484745e+01 5.000000000000000000e+00
1.844614315496872692e+01 5.000000000000000000e+00
1.846282140375260639e+01 5.000000000000000000e+00
1.847949965253648230e+01 5.000000000000000000e+00
1.849617790132035822e+01 5.000000000000000000e+00
1.851285615010423768e+01 5.000000000000000000e+00
1.852953439888811715e+01 5.000000000000000000e+00
1.854621264767199307e+01 5.000000000000000000e+00
1.856289089645586898e+01 5.000000000000000000e+00
1.857956914523974845e+01 5.000000000000000000e+00
1.859624739402362792e+01 5.000000000000000000e+00
1.861292564280750383e+01 5.000000000000000000e+00
1.862960389159137975e+01 5.000000000000000000e+00
1.864628214037525922e+01 5.000000000000000000e+00
1.866296038915913869e+01 5.000000000000000000e+00
1.867963863794301460e+01 5.000000000000000000e+00
1.869631688672689052e+01 5.000000000000000000e+00
1.871299513551076998e+01 5.000000000000000000e+00
1.872967338429464945e+01 5.000000000000000000e+00
1.874635163307852537e+01 5.000000000000000000e+00
1.876302988186240128e+01 5.000000000000000000e+00
1.877970813064628075e+01 5.000000000000000000e+00
1.879638637943016022e+01 5.000000000000000000e+00
1.881306462821403613e+01 5.000000000000000000e+00
1.882974287699791205e+01 5.000000000000000000e+00
1.884642112578179152e+01 5.000000000000000000e+00
1.886309937456567098e+01 5.000000000000000000e+00
1.887977762334954690e+01 5.000000000000000000e+00
1.889645587213342282e+01 5.000000000000000000e+00
1.891313412091730228e+01 5.000000000000000000e+00
1.892981236970118175e+01 5.000000000000000000e+00
1.894649061848505767e+01 5.000000000000000000e+00
1.896316886726893358e+01 5.000000000000000000e+00
1.897984711605281305e+01 5.000000000000000000e+00
1.899652536483669252e+01 5.000000000000000000e+00
1.901320361362056843e+01 5.000000000000000000e+00
1.902988186240444435e+01 5.000000000000000000e+00
1.904656011118832382e+01 5.000000000000000000e+00
1.906323835997220328e+01 5.000000000000000000e+00
1.907991660875607920e+01 5.000000000000000000e+00
1.909659485753995511e+01 5.000000000000000000e+00
1.911327310632383458e+01 5.000000000000000000e+00
1.912995135510771405e+01 5.000000000000000000e+00
1.914662960389158997e+01 5.000000000000000000e+00
1.916330785267546588e+01 5.000000000000000000e+00
1.917998610145934535e+01 5.000000000000000000e+00
1.919666435024322482e+01 5.000000000000000000e+00
1.921334259902710073e+01 5.000000000000000000e+00
1.923002084781097665e+01 5.000000000000000000e+00
1.924669909659485612e+01 5.000000000000000000e+00
1.926337734537873558e+01 5.000000000000000000e+00
1.928005559416261150e+01 5.000000000000000000e+00
1.929673384294648741e+01 5.000000000000000000e+00
1.931341209173036688e+01 5.000000000000000000e+00
1.933009034051424635e+01 5.000000000000000000e+00
1.934676858929812227e+01 5.000000000000000000e+00
1.936344683808199818e+01 5.000000000000000000e+00
1.938012508686587765e+01 5.000000000000000000e+00
1.939680333564975712e+01 5.000000000000000000e+00
1.941348158443363303e+01 5.000000000000000000e+00
1.943015983321750895e+01 5.000000000000000000e+00
1.944683808200138841e+01 5.000000000000000000e+00
1.946351633078526788e+01 5.000000000000000000e+00
1.948019457956914380e+01 5.000000000000000000e+00
1.949687282835301971e+01 5.000000000000000000e+00
1.951355107713689918e+01 5.000000000000000000e+00
1.953022932592077865e+01 5.000000000000000000e+00
1.954690757470465456e+01 5.000000000000000000e+00
1.956358582348853048e+01 5.000000000000000000e+00
1.958026407227240995e+01 5.000000000000000000e+00
1.959694232105628942e+01 5.000000000000000000e+00
1.961362056984016533e+01 5.000000000000000000e+00
1.963029881862404125e+01 5.000000000000000000e+00
1.964697706740792071e+01 5.000000000000000000e+00
1.966365531619180018e+01 5.000000000000000000e+00
1.968033356497567610e+01 5.000000000000000000e+00
1.969701181375955201e+01 5.000000000000000000e+00
1.971369006254343148e+01 5.000000000000000000e+00
1.973036831132731095e+01 5.000000000000000000e+00
1.974704656011118686e+01 5.000000000000000000e+00
1.976372480889506278e+01 5.000000000000000000e+00
1.978040305767894225e+01 5.000000000000000000e+00
1.979708130646282171e+01 5.000000000000000000e+00
1.981375955524669763e+01 5.000000000000000000e+00
1.983043780403057355e+01 5.000000000000000000e+00
1.984711605281445301e+01 5.000000000000000000e+00
1.986379430159833248e+01 5.000000000000000000e+00
1.988047255038220840e+01 5.000000000000000000e+00
1.989715079916608431e+01 5.000000000000000000e+00
1.991382904794996378e+01 5.000000000000000000e+00
1.993050729673384325e+01 5.000000000000000000e+00
1.994718554551771916e+01 5.000000000000000000e+00
1.996386379430159508e+01 5.000000000000000000e+00
1.998054204308547455e+01 5.000000000000000000e+00
1.999722029186935401e+01 5.000000000000000000e+00
2.001389854065322993e+01 5.000000000000000000e+00
2.003057678943710584e+01 5.000000000000000000e+00
2.004725503822098531e+01 5.000000000000000000e+00
2.006393328700486478e+01 5.000000000000000000e+00
2.008061153578874070e+01 5.000000000000000000e+00
2.009728978457261661e+01 5.000000000000000000e+00
2.011396803335649608e+01 5.000000000000000000e+00
2.013064628214037555e+01 5.000000000000000000e+00
2.014732453092425146e+01 5.000000000000000000e+00
2.016400277970812738e+01 5.000000000000000000e+00
2.018068102849200685e+01 5.000000000000000000e+00
2.019735927727588631e+01 5.000000000000000000e+00
2.021403752605976223e+01 5.000000000000000000e+00
2.023071577484363814e+01 5.000000000000000000e+00
2.024739402362751761e+01 5.000000000000000000e+00
2.026407227241139708e+01 5.000000000000000000e+00
2.028075052119527300e+01 5.000000000000000000e+00
2.029742876997914891e+01 5.000000000000000000e+00
2.031410701876302838e+01 5.000000000000000000e+00
2.033078526754690785e+01 5.000000000000000000e+00
2.034746351633078376e+01 5.000000000000000000e+00
2.036414176511465968e+01 5.000000000000000000e+00
2.038082001389853914e+01 5.000000000000000000e+00
2.039749826268241861e+01 5.000000000000000000e+00
2.041417651146629453e+01 5.000000000000000000e+00
2.043085476025017044e+01 5.000000000000000000e+00
2.044753300903404991e+01 5.000000000000000000e+00
2.046421125781792938e+01 5.000000000000000000e+00
2.048088950660180529e+01 5.000000000000000000e+00
2.049756775538568121e+01 5.000000000000000000e+00
2.051424600416956068e+01 5.000000000000000000e+00
2.053092425295344015e+01 5.000000000000000000e+00
2.054760250173731606e+01 5.000000000000000000e+00
2.056428075052119198e+01 5.000000000000000000e+00
2.058095899930507144e+01 5.000000000000000000e+00
2.059763724808895091e+01 5.000000000000000000e+00
2.061431549687282683e+01 5.000000000000000000e+00
2.063099374565670274e+01 5.000000000000000000e+00
2.064767199444058221e+01 5.000000000000000000e+00
2.066435024322446168e+01 5.000000000000000000e+00
2.068102849200833759e+01 5.000000000000000000e+00
2.069770674079221351e+01 5.000000000000000000e+00
2.071438498957609298e+01 5.000000000000000000e+00
2.073106323835997244e+01 5.000000000000000000e+00
2.074774148714384836e+01 5.000000000000000000e+00
2.076441973592772428e+01 5.000000000000000000e+00
2.078109798471160374e+01 5.000000000000000000e+00
2.079777623349548321e+01 5.000000000000000000e+00
2.081445448227935913e+01 5.000000000000000000e+00
2.083113273106323504e+01 5.000000000000000000e+00
2.084781097984711451e+01 5.000000000000000000e+00
2.086448922863099398e+01 5.000000000000000000e+00
2.088116747741486989e+01 5.000000000000000000e+00
2.089784572619874581e+01 5.000000000000000000e+00
2.091452397498262528e+01 5.000000000000000000e+00
2.093120222376650474e+01 5.000000000000000000e+00
2.094788047255038066e+01 5.000000000000000000e+00
2.096455872133425657e+01 5.000000000000000000e+00
2.098123697011813604e+01 5.000000000000000000e+00
2.099791521890201551e+01 5.000000000000000000e+00
2.101459346768589143e+01 -5.000000000000000000e+00
2.103127171646976734e+01 -5.000000000000000000e+00
2.104794996525364681e+01 -5.000000000000000000e+00
2.106462821403752628e+01 -5.000000000000000000e+00
2.108130646282140219e+01 -5.000000000000000000e+00
2.109798471160527811e+01 -5.000000000000000000e+00
2.111466296038915758e+01 -5.000000000000000000e+00
2.113134120917303704e+01 -5.000000000000000000e+00
2.114801945795691296e+01 -5.000000000000000000e+00
2.116469770674078887e+01 -5.000000000000000000e+00
2.118137595552466834e+01 -5.000000000000000000e+00
2.119805420430854781e+01 -5.000000000000000000e+00
2.121473245309242373e+01 -5.000000000000000000e+00
2.123141070187629964e+01 -5.000000000000000000e+00
2.124808895066017911e+01 -5.000000000000000000e+00
2.126476719944405858e+01 -5.000000000000000000e+00
2.128144544822793449e+01 -5.000000000000000000e+00
2.129812369701181041e+01 -5.000000000000000000e+00
2.131480194579568987e+01 -5.000000000000000000e+00
2.133148019457956934e+01 -5.000000000000000000e+00
2.134815844336344526e+01 -5.000000000000000000e+00
2.136483669214732117e+01 -5.000000000000000000e+00
2.138151494093120064e+01 -5.000000000000000000e+00
2.139819318971508011e+01 -5.000000000000000000e+00
2.141487143849895602e+01 -5.000000000000000000e+00
2.143154968728283194e+01 -5.000000000000000000e+00
2.144822793606671141e+01 -5.000000000000000000e+00
2.146490618485059088e+01 -5.000000000000000000e+00
2.148158443363446679e+01 -5.000000000000000000e+00
2.149826268241834271e+01 -5.000000000000000000e+00
2.151494093120222217e+01 -5.000000000000000000e+00
2.153161917998610164e+01 -5.000000000000000000e+00
2.154829742876997756e+01 -5.000000000000000000e+00
2.156497567755385347e+01 -5.000000000000000000e+00
2.158165392633773294e+01 -5.000000000000000000e+00
2.159833217512161241e+01 -5.000000000000000000e+00
2.161501042390548832e+01 -5.000000000000000000e+00
2.163168867268936424e+01 -5.000000000000000000e+00
2.164836692147324371e+01 -5.000000000000000000e+00
2.166504517025712317e+01 -5.000000000000000000e+00
2.168172341904099909e+01 -5.000000000000000000e+00
2.169840166782487501e+01 -5.000000000000000000e+00
2.171507991660875447e+01 -5.000000000000000000e+00
2.173175816539263394e+01 -5.000000000000000000e+00
2.174843641417650986e+01 -5.000000000000000000e+00
2.176511466296038577e+01 -5.000000000000000000e+00
2.178179291174426524e+01 -5.000000000000000000e+00
2.179847116052814471e+01 -5.000000000000000000e+00
2.181514940931202062e+01 -5.000000000000000000e+00
2.183182765809589654e+01 -5.000000000000000000e+00
2.184850590687977601e+01 -5.000000000000000000e+00
2.186518415566365547e+01 -5.000000000000000000e+00
2.188186240444753139e+01 -5.000000000000000000e+00
2.189854065323140730e+01 -5.000000000000000000e+00
2.191521890201528677e+01 -5.000000000000000000e+00
2.193189715079916624e+01 -5.000000000000000000e+00
2.194857539958304216e+01 -5.000000000000000000e+00
2.196525364836691807e+01 -5.000000000000000000e+00
2.198193189715079754e+01 -5.000000000000000000e+00
2.199861014593467701e+01 -5.000000000000000000e+00
2.201528839471855292e+01 -5.000000000000000000e+00
2.203196664350242884e+01 -5.000000000000000000e+00
2.204864489228630831e+01 -5.000000000000000000e+00
2.206532314107018777e+01 -5.000000000000000000e+00
2.208200138985406369e+01 -5.000000000000000000e+00
2.209867963863793960e+01 -5.000000000000000000e+00
2.211535788742181907e+01 -5.000000000000000000e+00
2.213203613620569854e+01 -5.000000000000000000e+00
2.214871438498957446e+01 -5.000000000000000000e+00
2.216539263377345037e+01 -5.000000000000000000e+00
2.218207088255732984e+01 -5.000000000000000000e+00
2.219874913134120931e+01 -5.000000000000000000e+00
2.221542738012508522e+01 -5.000000000000000000e+00
2.223210562890896114e+01 -5.000000000000000000e+00
2.224878387769284060e+01 -5.000000000000000000e+00
2.226546212647672007e+01 -5.000000000000000000e+00
2.228214037526059599e+01 -5.000000000000000000e+00
2.229881862404447190e+01 -5.000000000000000000e+00
2.231549687282835137e+01 -5.000000000000000000e+00
2.233217512161223084e+01 -5.000000000000000000e+00
2.234885337039610675e+01 -5.000000000000000000e+00
2.236553161917998267e+01 -5.000000000000000000e+00
2.238220986796386214e+01 -5.000000000000000000e+00
2.239888811674774161e+01 -5.000000000000000000e+00
2.241556636553161752e+01 -5.000000000000000000e+00
2.243224461431549344e+01 -5.000000000000000000e+00
2.244892286309937290e+01 -5.000000000000000000e+00
2.246560111188325237e+01 -5.000000000000000000e+00
2.248227936066712829e+01 -5.000000000000000000e+00
2.249895760945100420e+01 -5.000000000000000000e+00
2.251563585823488367e+01 -5.000000000000000000e+00
2.253231410701876314e+01 -5.000000000000000000e+00
2.254899235580263905e+01 -5.000000000000000000e+00
2.256567060458651497e+01 -5.000000000000000000e+00
2.258234885337039444e+01 -5.000000000000000000e+00
2.259902710215427390e+01 -5.000000000000000000e+00
2.261570535093814982e+01 -5.000000000000000000e+00
2.263238359972202574e+01 -5.000000000000000000e+00
2.264906184850590520e+01 -5.000000000000000000e+00
2.266574009728978467e+01 -5.000000000000000000e+00
2.268241834607366059e+01 -5.000000000000000000e+00
2.269909659485753650e+01 -5.000000000000000000e+00
2.271577484364141597e+01 -5.000000000000000000e+00
2.273245309242529544e+01 -5.000000000000000000e+00
2.274913134120917135e+01 -5.000000000000000000e+00
2.276580958999304727e+01 -5.000000000000000000e+00
2.278248783877692674e+01 -5.000000000000000000e+00
2.279916608756080620e+01 -5.000000000000000000e+00
2.281584433634468212e+01 -5.000000000000000000e+00
2.283252258512855803e+01 -5.000000000000000000e+00
2.284920083391243750e+01 -5.000000000000000000e+00
2.286587908269631697e+01 -5.000000000000000000e+00
2.288255733148019289e+01 -5.000000000000000000e+00
2.289923558026406880e+01 -5.000000000000000000e+00
2.291591382904794827e+01 -5.000000000000000000e+00
2.293259207783182774e+01 -5.000000000000000000e+00
2.294927032661570365e+01 -5.000000000000000000e+00
2.296594857539957957e+01 -5.000000000000000000e+00
2.298262682418345904e+01 -5.000000000000000000e+00
2.299930507296733850e+01 -5.000000000000000000e+00
2.301598332175121442e+01 -5.000000000000000000e+00
2.303266157053509033e+01 -5.000000000000000000e+00
2.304933981931896980e+01 -5.000000000000000000e+00
2.306601806810284927e+01 -5.000000000000000000e+00
2.308269631688672519e+01 -5.000000000000000000e+00
2.309937456567060110e+01 -5.000000000000000000e+00
2.311605281445448057e+01 -5.000000000000000000e+00
2.313273106323836004e+01 -5.000000000000000000e+00
2.314940931202223595e+01 -5.000000000000000000e+00
2.316608756080611187e+01 -5.000000000000000000e+00
2.318276580958999133e+01 -5.000000000000000000e+00
2.319944405837387080e+01 -5.000000000000000000e+00
2.321612230715774672e+01 -5.000000000000000000e+00
2.323280055594162263e+01 -5.000000000000000000e+00
2.324947880472550210e+01 -5.000000000000000000e+00
2.326615705350938157e+01 -5.000000000000000000e+00
2.328283530229325748e+01 -5.000000000000000000e+00
2.329951355107713340e+01 -5.000000000000000000e+00
2.331619179986101287e+01 -5.000000000000000000e+00
2.333287004864489234e+01 -5.000000000000000000e+00
2.334954829742876825e+01 -5.000000000000000000e+00
2.336622654621264417e+01 -5.000000000000000000e+00
2.338290479499652363e+01 -5.000000000000000000e+00
2.339958304378040310e+01 -5.000000000000000000e+00
2.341626129256427902e+01 -5.000000000000000000e+00
2.343293954134815493e+01 -5.000000000000000000e+00
2.344961779013203440e+01 -5.000000000000000000e+00
2.346629603891591387e+01 -5.000000000000000000e+00
2.348297428769978978e+01 -5.000000000000000000e+00
2.349965253648366570e+01 -5.000000000000000000e+00
2.351633078526754517e+01 -5.000000000000000000e+00
2.353300903405142463e+01 -5.000000000000000000e+00
2.354968728283530055e+01 -5.000000000000000000e+00
2.356636553161917647e+01 -5.000000000000000000e+00
2.358304378040305593e+01 -5.000000000000000000e+00
2.359972202918693540e+01 -5.000000000000000000e+00
2.361640027797081132e+01 -5.000000000000000000e+00
2.363307852675468723e+01 -5.000000000000000000e+00
2.364975677553856670e+01 -5.000000000000000000e+00
2.366643502432244617e+01 -5.000000000000000000e+00
2.368311327310632208e+01 -5.000000000000000000e+00
2.369979152189019800e+01 -5.000000000000000000e+00
2.371646977067407747e+01 -5.000000000000000000e+00
2.373314801945795693e+01 -5.000000000000000000e+00
2.374982626824183285e+01 -5.000000000000000000e+00
2.376650451702570876e+01 -5.000000000000000000e+00
2.378318276580958823e+01 -5.000000000000000000e+00
2.379986101459346770e+01 -5.000000000000000000e+00
2.381653926337734362e+01 -5.000000000000000000e+00
2.383321751216121953e+01 -5.000000000000000000e+00
2.384989576094509900e+01 -5.000000000000000000e+00
2.386657400972897847e+01 -5.000000000000000000e+00
2.388325225851285438e+01 -5.000000000000000000e+00
2.389993050729673030e+01 -5.000000000000000000e+00
2.391660875608060977e+01 -5.000000000000000000e+00
2.393328700486448923e+01 -5.000000000000000000e+00
2.394996525364836515e+01 -5.000000000000000000e+00
2.396664350243224106e+01 -5.000000000000000000e+00
2.398332175121612053e+01 -5.000000000000000000e+00
2.400000000000000000e+01 -5.000000000000000000e+00


==> DataFigures/Cost22.txt <==
0.000000000000000000e+00 -5.000000000000000000e+00
1.667824878387769161e-02 -5.000000000000000000e+00
3.335649756775538322e-02 -5.000000000000000000e+00
5.003474635163307482e-02 -5.000000000000000000e+00
6.671299513551076643e-02 -5.000000000000000000e+00
8.339124391938845804e-02 -5.000000000000000000e+00
1.000694927032661496e-01 -5.000000000000000000e+00
1.167477414871438413e-01 -5.000000000000000000e+00
1.334259902710215329e-01 -5.000000000000000000e+00
1.501042390548992245e-01 -5.000000000000000000e+00
1.667824878387769161e-01 -5.000000000000000000e+00
1.834607366226546077e-01 -5.000000000000000000e+00
2.001389854065322993e-01 -5.000000000000000000e+00
2.168172341904099909e-01 -5.000000000000000000e+00
2.334954829742876825e-01 -5.000000000000000000e+00
2.501737317581653741e-01 -5.000000000000000000e+00
2.668519805420430657e-01 -5.000000000000000000e+00
2.835302293259207573e-01 -5.000000000000000000e+00
3.002084781097984489e-01 -5.000000000000000000e+00
3.168867268936761405e-01 -5.000000000000000000e+00
3.335649756775538322e-01 -5.000000000000000000e+00
3.502432244614315238e-01 -5.000000000000000000e+00
3.669214732453092154e-01 -5.000000000000000000e+00
3.835997220291869070e-01 -5.000000000000000000e+00
4.002779708130645986e-01 -5.000000000000000000e+00
4.169562195969422902e-01 -5.000000000000000000e+00
4.336344683808199818e-01 -5.000000000000000000e+00
4.503127171646976734e-01 -5.000000000000000000e+00
4.669909659485753650e-01 -5.000000000000000000e+00
4.836692147324530566e-01 -5.000000000000000000e+00
5.003474635163307482e-01 -5.000000000000000000e+00
5.170257123002084398e-01 -5.000000000000000000e+00
5.337039610840861315e-01 -5.000000000000000000e+00
5.503822098679638231e-01 -5.000000000000000000e+00
5.670604586518415147e-01 -5.000000000000000000e+00
5.837387074357192063e-01 -5.000000000000000000e+00
6.004169562195968979e-01 -5.000000000000000000e+00
6.170952050034745895e-01 -5.000000000000000000e+00
6.337734537873522811e-01 -5.000000000000000000e+00
6.504517025712299727e-01 -5.000000000000000000e+00
6.671299513551076643e-01 -5.000000000000000000e+00
6.838082001389853559e-01 -5.000000000000000000e+00
7.004864489228630475e-01 -5.000000000000000000e+00
7.171646977067407391e-01 -5.000000000000000000e+00
7.338429464906184307e-01 -5.000000000000000000e+00
7.505211952744961224e-01 -5.000000000000000000e+00
7.671994440583738140e-01 -5.000000000000000000e+00
7.838776928422515056e-01 -5.000000000000000000e+00
8.005559416261291972e-01 -5.000000000000000000e+00
8.172341904100068888e-01 -5.000000000000000000e+00
8.339124391938845804e-01 -5.000000000000000000e+00
8.505906879777622720e-01 -5.000000000000000000e+00
8.672689367616399636e-01 -5.000000000000000000e+00
8.839471855455176552e-01 -5.000000000000000000e+00
9.006254343293953468e-01 -5.000000000000000000e+00
9.173036831132730384e-01 -5.000000000000000000e+00
9.339819318971507300e-01 -5.000000000000000000e+00
9.506601806810284216e-01 -5.000000000000000000e+00
9.673384294649061133e-01 -5.000000000000000000e+00
9.840166782487838049e-01 -5.000000000000000000e+00
1.000694927032661496e+00 -5.000000000000000000e+00
1.017373175816539188e+00 -5.000000000000000000e+00
1.034051424600416880e+00 -5.000000000000000000e+00
1.050729673384294571e+00 -5.000000000000000000e+00
1.067407922168172263e+00 -5.000000000000000000e+00
1.084086170952049955e+00 -5.000000000000000000e+00
1.100764419735927646e+00 -5.000000000000000000e+00
1.117442668519805338e+00 -5.000000000000000000e+00
1.134120917303683029e+00 -5.000000000000000000e+00
1.150799166087560721e+00 -5.000000000000000000e+00
1.167477414871438413e+00 -5.000000000000000000e+00
1.184155663655316104e+00 -5.000000000000000000e+00
1.200833912439193796e+00 -5.000000000000000000e+00
1.217512161223071487e+00 -5.000000000000000000e+00
1.234190410006949179e+00 -5.000000000000000000e+00
1.250868658790826871e+00 -5.000000000000000000e+00
1.267546907574704562e+00 -5.000000000000000000e+00
1.284225156358582254e+00 -5.000000000000000000e+00
1.300903405142459945e+00 -5.000000000000000000e+00
1.317581653926337637e+00 -5.000000000000000000e+00
1.334259902710215329e+00 -5.000000000000000000e+00
1.350938151494093020e+00 -5.000000000000000000e+00
1.367616400277970712e+00 -5.000000000000000000e+00
1.384294649061848403e+00 -5.000000000000000000e+00
1.400972897845726095e+00 -5.000000000000000000e+00
1.417651146629603787e+00 -5.000000000000000000e+00
1.434329395413481478e+00 -5.000000000000000000e+00
1.451007644197359170e+00 -5.000000000000000000e+00
1.467685892981236861e+00 -5.000000000000000000e+00
1.484364141765114553e+00 -5.000000000000000000e+00
1.501042390548992245e+00 -5.000000000000000000e+00
1.517720639332869936e+00 -5.000000000000000000e+00
1.534398888116747628e+00 -5.000000000000000000e+00
1.551077136900625320e+00 -5.000000000000000000e+00
1.567755385684503011e+00 -5.000000000000000000e+00
1.584433634468380703e+00 -5.000000000000000000e+00
1.601111883252258394e+00 -5.000000000000000000e+00
1.617790132036136086e+00 -5.000000000000000000e+00
1.634468380820013778e+00 -5.000000000000000000e+00
1.651146629603891469e+00 -5.000000000000000000e+00
1.667824878387769161e+00 -5.000000000000000000e+00
1.684503127171646852e+00 -5.000000000000000000e+00
1.701181375955524544e+00 -5.000000000000000000e+00
1.717859624739402236e+00 -5.000000000000000000e+00
1.734537873523279927e+00 -5.000000000000000000e+00
1.751216122307157619e+00 -5.000000000000000000e+00
1.767894371091035310e+00 -5.000000000000000000e+00
1.784572619874913002e+00 -5.000000000000000000e+00
1.801250868658790694e+00 -5.000000000000000000e+00
1.817929117442668385e+00 -5.000000000000000000e+00
1.834607366226546077e+00 -5.000000000000000000e+00
1.851285615010423768e+00 -5.000000000000000000e+00
1.867963863794301460e+00 -5.000000000000000000e+00
1.884642112578179152e+00 -5.000000000000000000e+00
1.901320361362056843e+00 -5.000000000000000000e+00
1.917998610145934535e+00 -5.000000000000000000e+00
1.934676858929812227e+00 -5.000000000000000000e+00
1.951355107713689918e+00 -5.000000000000000000e+00
1.968033356497567610e+00 -5.000000000000000000e+00
1.984711605281445301e+00 -5.000000000000000000e+00
2.001389854065322993e+00 -5.000000000000000000e+00
2.018068102849200685e+00 -5.000000000000000000e+00
2.034746351633078376e+00 -5.000000000000000000e+00
2.051424600416956068e+00 -5.000000000000000000e+00
2.068102849200833759e+00 -5.000000000000000000e+00
2.084781097984711451e+00 -5.000000000000000000e+00
2.101459346768589143e+00 -5.000000000000000000e+00
2.118137595552466834e+00 -5.000000000000000000e+00
2.134815844336344526e+00 -5.000000000000000000e+00
2.151494093120222217e+00 -5.000000000000000000e+00
2.168172341904099909e+00 -5.000000000000000000e+00
2.184850590687977601e+00 -5.000000000000000000e+00
2.201528839471855292e+00 -5.000000000000000000e+00
2.218207088255732984e+00 -5.000000000000000000e+00
2.234885337039610675e+00 -5.000000000000000000e+00
2.251563585823488367e+00 -5.000000000000000000e+00
2.268241834607366059e+00 -5.000000000000000000e+00
2.284920083391243750e+00 -5.000000000000000000e+00
2.301598332175121442e+00 -5.000000000000000000e+00
2.318276580958999133e+00 -5.000000000000000000e+00
2.334954829742876825e+00 -5.000000000000000000e+00
2.351633078526754517e+00 -5.000000000000000000e+00
2.368311327310632208e+00 -5.000000000000000000e+00
2.384989576094509900e+00 -5.000000000000000000e+00
2.401667824878387592e+00 -5.000000000000000000e+00
2.418346073662265283e+00 -5.000000000000000000e+00
2.435024322446142975e+00 -5.000000000000000000e+00
2.451702571230020666e+00 -5.000000000000000000e+00
2.468380820013898358e+00 -5.000000000000000000e+00
2.485059068797776050e+00 -5.000000000000000000e+00
2.501737317581653741e+00 -5.000000000000000000e+00
2.518415566365531433e+00 -5.000000000000000000e+00
2.535093815149409124e+00 -5.000000000000000000e+00
2.551772063933286816e+00 -5.000000000000000000e+00
2.568450312717164508e+00 -5.000000000000000000e+00
2.585128561501042199e+00 -5.000000000000000000e+00
2.601806810284919891e+00 -5.000000000000000000e+00
2.618485059068797582e+00 -5.000000000000000000e+00
2.635163307852675274e+00 -5.000000000000000000e+00
2.651841556636552966e+00 -5.000000000000000000e+00
2.668519805420430657e+00 -5.000000000000000000e+00
2.685198054204308349e+00 -5.000000000000000000e+00
2.701876302988186040e+00 -5.000000000000000000e+00
2.718554551772063732e+00 -5.000000000000000000e+00
2.735232800555941424e+00 -5.000000000000000000e+00
2.751911049339819115e+00 -5.000000000000000000e+00
2.768589298123696807e+00 -5.000000000000000000e+00
2.785267546907574499e+00 -5.000000000000000000e+00
2.801945795691452190e+00 -5.000000000000000000e+00
2.818624044475329882e+00 -5.000000000000000000e+00
2.835302293259207573e+00 -5.000000000000000000e+00
2.851980542043085265e+00 -5.000000000000000000e+00
2.868658790826962957e+00 -5.000000000000000000e+00
2.885337039610840648e+00 -5.000000000000000000e+00
2.902015288394718340e+00 -5.000000000000000000e+00
2.918693537178596031e+00 -5.000000000000000000e+00
2.935371785962473723e+00 -5.000000000000000000e+00
2.952050034746351415e+00 -5.000000000000000000e+00
2.968728283530229106e+00 -5.000000000000000000e+00
2.985406532314106798e+00 -5.000000000000000000e+00
3.002084781097984489e+00 -5.000000000000000000e+00
3.018763029881862181e+00 -5.000000000000000000e+00
3.035441278665739873e+00 -5.000000000000000000e+00
3.052119527449617564e+00 -5.000000000000000000e+00
3.068797776233495256e+00 -5.000000000000000000e+00
3.085476025017372947e+00 -5.000000000000000000e+00
3.102154273801250639e+00 -5.000000000000000000e+00
3.118832522585128331e+00 -5.000000000000000000e+00
3.135510771369006022e+00 -5.000000000000000000e+00
3.152189020152883714e+00 -5.000000000000000000e+00
3.168867268936761405e+00 -5.000000000000000000e+00
3.185545517720639097e+00 -5.000000000000000000e+00
3.202223766504516789e+00 -5.000000000000000000e+00
3.218902015288394480e+00 -5.000000000000000000e+00
3.235580264072272172e+00 -5.000000000000000000e+00
3.252258512856149864e+00 -5.000000000000000000e+00
3.268936761640027555e+00 -5.000000000000000000e+00
3.285615010423905247e+00 -5.000000000000000000e+00
3.302293259207782938e+00 -5.000000000000000000e+00
3.318971507991660630e+00 -5.000000000000000000e+00
3.335649756775538322e+00 -5.000000000000000000e+00
3.352328005559416013e+00 -5.000000000000000000e+00
3.369006254343293705e+00 -5.000000000000000000e+00
3.385684503127171396e+00 -5.000000000000000000e+00
3.402362751911049088e+00 -5.000000000000000000e+00
3.419041000694926780e+00 -5.000000000000000000e+00
3.435719249478804471e+00 -5.000000000000000000e+00
3.452397498262682163e+00 -5.000000000000000000e+00
3.469075747046559854e+00 -5.000000000000000000e+00
3.485753995830437546e+00 -5.000000000000000000e+00
3.502432244614315238e+00 -5.000000000000000000e+00
3.519110493398192929e+00 -5.000000000000000000e+00
3.535788742182070621e+00 -5.000000000000000000e+00
3.552466990965948312e+00 -5.000000000000000000e+00
3.569145239749826004e+00 -5.000000000000000000e+00
3.585823488533703696e+00 -5.000000000000000000e+00
3.602501737317581387e+00 -5.000000000000000000e+00
3.619179986101459079e+00 -5.000000000000000000e+00
3.635858234885336771e+00 -5.000000000000000000e+00
3.652536483669214462e+00 -5.000000000000000000e+00
3.669214732453092154e+00 -5.000000000000000000e+00
3.685892981236969845e+00 -5.000000000000000000e+00
3.702571230020847537e+00 -5.000000000000000000e+00
3.719249478804725229e+00 -5.000000000000000000e+00
3.735927727588602920e+00 -5.000000000000000000e+00
3.752605976372480612e+00 -5.000000000000000000e+00
3.769284225156358303e+00 -5.000000000000000000e+00
3.785962473940235995e+00 -5.000000000000000000e+00
3.802640722724113687e+00 -5.000000000000000000e+00
3.819318971507991378e+00 -5.000000000000000000e+00
3.835997220291869070e+00 -5.000000000000000000e+00
3.852675469075746761e+00 -5.000000000000000000e+00
3.869353717859624453e+00 -5.000000000000000000e+00
3.886031966643502145e+00 -5.000000000000000000e+00
3.902710215427379836e+00 -5.000000000000000000e+00
3.919388464211257528e+00 -5.000000000000000000e+00
3.936066712995135219e+00 -5.000000000000000000e+00
3.952744961779012911e+00 -5.000000000000000000e+00
3.969423210562890603e+00 -5.000000000000000000e+00
3.986101459346768294e+00 -5.000000000000000000e+00
4.002779708130645986e+00 -5.000000000000000000e+00
4.019457956914523677e+00 -5.000000000000000000e+00
4.036136205698401369e+00 -5.000000000000000000e+00
4.052814454482279061e+00 -5.000000000000000000e+00
4.069492703266156752e+00 -5.000000000000000000e+00
4.086170952050034444e+00 -5.000000000000000000e+00
4.102849200833912136e+00 -5.000000000000000000e+00
4.119527449617789827e+00 -5.000000000000000000e+00
4.136205698401667519e+00 -5.000000000000000000e+00
4.152883947185545210e+00 -5.000000000000000000e+00
4.169562195969422902e+00 -5.000000000000000000e+00
4.186240444753300594e+00 -5.000000000000000000e+00
4.202918693537178285e+00 -5.000000000000000000e+00
4.219596942321055977e+00 -5.000000000000000000e+00
4.236275191104933668e+00 -5.000000000000000000e+00
4.252953439888811360e+00 -5.000000000000000000e+00
4.269631688672689052e+00 -5.000000000000000000e+00
4.286309937456566743e+00 -5.000000000000000000e+00
4.302988186240444435e+00 -5.000000000000000000e+00
4.319666435024322126e+00 -5.000000000000000000e+00
4.336344683808199818e+00 -5.000000000000000000e+00
4.353022932592077510e+00 -5.000000000000000000e+00
4.369701181375955201e+00 -5.000000000000000000e+00
4.386379430159832893e+00 -5.000000000000000000e+00
4.403057678943710584e+00 -5.000000000000000000e+00
4.419735927727588276e+00 -5.000000000000000000e+00
4.436414176511465968e+00 -5.000000000000000000e+00
4.453092425295343659e+00 -5.000000000000000000e+00
4.469770674079221351e+00 -5.000000000000000000e+00
4.486448922863099043e+00 -5.000000000000000000e+00
4.503127171646976734e+00 -5.000000000000000000e+00
4.519805420430854426e+00 -5.000000000000000000e+00
4.536483669214732117e+00 -5.000000000000000000e+00
4.553161917998609809e+00 -5.000000000000000000e+00
4.569840166782487501e+00 -5.000000000000000000e+00
4.586518415566365192e+00 -5.000000000000000000e+00
4.603196664350242884e+00 -5.000000000000000000e+00
4.619874913134120575e+00 -5.000000000000000000e+00
4.636553161917998267e+00 -5.000000000000000000e+00
4.653231410701875959e+00 -5.000000000000000000e+00
4.669909659485753650e+00 -5.000000000000000000e+00
4.686587908269631342e+00 -5.000000000000000000e+00
4.703266157053509033e+00 -5.000000000000000000e+00
4.719944405837386725e+00 -5.000000000000000000e+00
4.736622654621264417e+00 -5.000000000000000000e+00
4.753300903405142108e+00 -5.000000000000000000e+00
4.769979152189019800e+00 -5.000000000000000000e+00
4.786657400972897491e+00 -5.000000000000000000e+00
4.803335649756775183e+00 -5.000000000000000000e+00
4.820013898540652875e+00 -5.000000000000000000e+00
4.836692147324530566e+00 -5.000000000000000000e+00
4.853370396108408258e+00 -5.000000000000000000e+00
4.870048644892285949e+00 -5.000000000000000000e+00
4.886726893676163641e+00 -5.000000000000000000e+00
4.903405142460041333e+00 -5.000000000000000000e+00
4.920083391243919024e+00 -5.000000000000000000e+00
4.936761640027796716e+00 -5.000000000000000000e+00
4.953439888811674408e+00 -5.000000000000000000e+00
4.970118137595552099e+00 -5.000000000000000000e+00
4.986796386379429791e+00 -5.000000000000000000e+00
5.003474635163307482e+00 -5.000000000000000000e+00
5.020152883947185174e+00 -5.000000000000000000e+00
5.036831132731062866e+00 -5.000000000000000000e+00
5.053509381514940557e+00 -5.000000000000000000e+00
5.070187630298818249e+00 -5.000000000000000000e+00
5.086865879082695940e+00 -5.000000000000000000e+00
5.103544127866573632e+00 -5.000000000000000000e+00
5.120222376650451324e+00 -5.000000000000000000e+00
5.136900625434329015e+00 -5.000000000000000000e+00
5.153578874218206707e+00 -5.000000000000000000e+00
5.170257123002084398e+00 -5.000000000000000000e+00
5.186935371785962090e+00 -5.000000000000000000e+00
5.203613620569839782e+00 -5.000000000000000000e+00
5.220291869353717473e+00 -5.000000000000000000e+00
5.236970118137595165e+00 -5.000000000000000000e+00
5.253648366921472856e+00 -5.000000000000000000e+00
5.270326615705350548e+00 -5.000000000000000000e+00
5.287004864489228240e+00 -5.000000000000000000e+00
5.303683113273105931e+00 -5.000000000000000000e+00
5.320361362056983623e+00 -5.000000000000000000e+00
5.337039610840861315e+00 -5.000000000000000000e+00
5.353717859624739006e+00 -5.000000000000000000e+00
5.370396108408616698e+00 -5.000000000000000000e+00
5.387074357192494389e+00 -5.000000000000000000e+00
5.403752605976372081e+00 -5.000000000000000000e+00
5.420430854760249773e+00 -5.000000000000000000e+00
5.437109103544127464e+00 -5.000000000000000000e+00
5.453787352328005156e+00 -5.000000000000000000e+00
5.470465601111882847e+00 -5.000000000000000000e+00
5.487143849895760539e+00 -5.000000000000000000e+00
5.503822098679638231e+00 -5.000000000000000000e+00
5.520500347463515922e+00 -5.000000000000000000e+00
5.537178596247393614e+00 -5.000000000000000000e+00
5.553856845031271305e+00 -5.000000000000000000e+00
5.570535093815148997e+00 -5.000000000000000000e+00
5.587213342599026689e+00 -5.000000000000000000e+00
5.603891591382904380e+00 -5.000000000000000000e+00
5.620569840166782072e+00 -5.000000000000000000e+00
5.637248088950659763e+00 -5.000000000000000000e+00
5.653926337734537455e+00 -5.000000000000000000e+00
5.670604586518415147e+00 -5.000000000000000000e+00
5.687282835302292838e+00 -5.000000000000000000e+00
5.703961084086170530e+00 -5.000000000000000000e+00
5.720639332870048221e+00 -5.000000000000000000e+00
5.737317581653925913e+00 -5.000000000000000000e+00
5.753995830437803605e+00 -5.000000000000000000e+00
5.770674079221681296e+00 -5.000000000000000000e+00
5.787352328005558988e+00 -5.000000000000000000e+00
5.804030576789436680e+00 -5.000000000000000000e+00
5.820708825573314371e+00 -5.000000000000000000e+00
5.837387074357192063e+00 -5.000000000000000000e+00
5.854065323141069754e+00 -5.000000000000000000e+00
5.870743571924947446e+00 -5.000000000000000000e+00
5.887421820708825138e+00 -5.000000000000000000e+00
5.904100069492702829e+00 -5.000000000000000000e+00
5.920778318276580521e+00 -5.000000000000000000e+00
5.937456567060458212e+00 -5.000000000000000000e+00
5.954134815844335904e+00 -5.000000000000000000e+00
5.970813064628213596e+00 -5.000000000000000000e+00
5.987491313412091287e+00 -5.000000000000000000e+00
6.004169562195968979e+00 -5.000000000000000000e+00
6.020847810979846670e+00 -5.000000000000000000e+00
6.037526059763724362e+00 -5.000000000000000000e+00
6.054204308547602054e+00 -5.000000000000000000e+00
6.070882557331479745e+00 -5.000000000000000000e+00
6.087560806115357437e+00 -5.000000000000000000e+00
6.104239054899235128e+00 -5.000000000000000000e+00
6.120917303683112820e+00 -5.000000000000000000e+00
6.137595552466990512e+00 -5.000000000000000000e+00
6.154273801250868203e+00 -5.000000000000000000e+00
6.170952050034745895e+00 -5.000000000000000000e+00
6.187630298818623586e+00 -5.000000000000000000e+00
6.204308547602501278e+00 -5.000000000000000000e+00
6.220986796386378970e+00 -5.000000000000000000e+00
6.237665045170256661e+00 -5.000000000000000000e+00
6.254343293954134353e+00 -5.000000000000000000e+00
6.271021542738012045e+00 -5.000000000000000000e+00
6.287699791521889736e+00 -5.000000000000000000e+00
6.304378040305767428e+00 -5.000000000000000000e+00
6.321056289089645119e+00 -5.000000000000000000e+00
6.337734537873522811e+00 -5.000000000000000000e+00
6.354412786657400503e+00 -5.000000000000000000e+00
6.371091035441278194e+00 -5.000000000000000000e+00
6.387769284225155886e+00 -5.000000000000000000e+00
6.404447533009033577e+00 -5.000000000000000000e+00
6.421125781792911269e+00 -5.000000000000000000e+00
6.437804030576788961e+00 -5.000000000000000000e+00
6.454482279360666652e+00 -5.000000000000000000e+00
6.471160528144544344e+00 -5.000000000000000000e+00
6.487838776928422035e+00 -5.000000000000000000e+00
6.504517025712299727e+00 -5.000000000000000000e+00
6.521195274496177419e+00 -5.000000000000000000e+00
6.537873523280055110e+00 -5.000000000000000000e+00
6.554551772063932802e+00 -5.000000000000000000e+00
6.571230020847810493e+00 -5.000000000000000000e+00
6.587908269631688185e+00 -5.000000000000000000e+00
6.604586518415565877e+00 -5.000000000000000000e+00
6.621264767199443568e+00 -5.000000000000000000e+00
6.637943015983321260e+00 -5.000000000000000000e+00
6.654621264767198952e+00 -5.000000000000000000e+00
6.671299513551076643e+00 -5.000000000000000000e+00
6.687977762334954335e+00 -5.000000000000000000e+00
6.704656011118832026e+00 -5.000000000000000000e+00
6.721334259902709718e+00 -5.000000000000000000e+00
6.738012508686587410e+00 -5.000000000000000000e+00
6.754690757470465101e+00 -5.000000000000000000e+00
6.771369006254342793e+00 -5.000000000000000000e+00
6.788047255038220484e+00 -5.000000000000000000e+00
6.804725503822098176e+00 -5.000000000000000000e+00
6.821403752605975868e+00 -5.000000000000000000e+00
6.838082001389853559e+00 -5.000000000000000000e+00
6.854760250173731251e+00 -5.000000000000000000e+00
6.871438498957608942e+00 -5.000000000000000000e+00
6.888116747741486634e+00 -5.000000000000000000e+00
6.904794996525364326e+00 -5.000000000000000000e+00
6.921473245309242017e+00 -5.000000000000000000e+00
6.938151494093119709e+00 -5.000000000000000000e+00
6.954829742876997400e+00 -5.000000000000000000e+00
6.971507991660875092e+00 -5.000000000000000000e+00
6.988186240444752784e+00 -5.000000000000000000e+00
7.004864489228630475e+00 -5.000000000000000000e+00
7.021542738012508167e+00 -5.000000000000000000e+00
7.038220986796385858e+00 -5.000000000000000000e+00
7.054899235580263550e+00 -5.000000000000000000e+00
7.071577484364141242e+00 -5.000000000000000000e+00
7.088255733148018933e+00 -5.000000000000000000e+00
7.104933981931896625e+00 -5.000000000000000000e+00
7.121612230715774317e+00 -5.000000000000000000e+00
7.138290479499652008e+00 -5.000000000000000000e+00
7.154968728283529700e+00 -5.000000000000000000e+00
7.171646977067407391e+00 -5.000000000000000000e+00
7.188325225851285083e+00 -5.000000000000000000e+00
7.205003474635162775e+00 -5.000000000000000000e+00
7.221681723419040466e+00 -5.000000000000000000e+00
7.238359972202918158e+00 -5.000000000000000000e+00
7.255038220986795849e+00 -5.000000000000000000e+00
7.271716469770673541e+00 -5.000000000000000000e+00
7.288394718554551233e+00 -5.000000000000000000e+00
7.305072967338428924e+00 -5.000000000000000000e+00
7.321751216122306616e+00 -5.000000000000000000e+00
7.338429464906184307e+00 -5.000000000000000000e+00
7.355107713690061999e+00 -5.000000000000000000e+00
7.371785962473939691e+00 -5.000000000000000000e+00
7.388464211257817382e+00 -5.000000000000000000e+00
7.405142460041695074e+00 -5.000000000000000000e+00
7.421820708825572765e+00 -5.000000000000000000e+00
7.438498957609450457e+00 -5.000000000000000000e+00
7.455177206393328149e+00 -5.000000000000000000e+00
7.471855455177205840e+00 -5.000000000000000000e+00
7.488533703961083532e+00 -5.000000000000000000e+00
7.505211952744961224e+00 -5.000000000000000000e+00
7.521890201528838915e+00 -5.000000000000000000e+00
7.538568450312716607e+00 -5.000000000000000000e+00
7.555246699096594298e+00 -5.000000000000000000e+00
7.571924947880471990e+00 -5.000000000000000000e+00
7.588603196664349682e+00 -5.000000000000000000e+00
7.605281445448227373e+00 -5.000000000000000000e+00
7.621959694232105065e+00 -5.000000000000000000e+00
7.638637943015982756e+00 -5.000000000000000000e+00
7.655316191799860448e+00 -5.000000000000000000e+00
7.671994440583738140e+00 -5.000000000000000000e+00
7.688672689367615831e+00 -5.000000000000000000e+00
7.705350938151493523e+00 -5.000000000000000000e+00
7.722029186935371214e+00 -5.000000000000000000e+00
7.738707435719248906e+00 -5.000000000000000000e+00
7.755385684503126598e+00 -5.000000000000000000e+00
7.772063933287004289e+00 -5.000000000000000000e+00
7.788742182070881981e+00 -5.000000000000000000e+00
7.805420430854759672e+00 -5.000000000000000000e+00
7.822098679638637364e+00 -5.000000000000000000e+00
7.838776928422515056e+00 -5.000000000000000000e+00
7.855455177206392747e+00 -5.000000000000000000e+00
7.872133425990270439e+00 -5.000000000000000000e+00
7.888811674774148130e+00 -5.000000000000000000e+00
7.905489923558025822e+00 -5.000000000000000000e+00
7.922168172341903514e+00 -5.000000000000000000e+00
7.938846421125781205e+00 -5.000000000000000000e+00
7.955524669909658897e+00 -5.000000000000000000e+00
7.972202918693536589e+00 -5.000000000000000000e+00
7.988881167477414280e+00 -5.000000000000000000e+00
8.005559416261291972e+00 -5.000000000000000000e+00
8.022237665045169663e+00 -5.000000000000000000e+00
8.038915913829047355e+00 -5.000000000000000000e+00
8.055594162612925047e+00 -5.000000000000000000e+00
8.072272411396802738e+00 -5.000000000000000000e+00
8.088950660180680430e+00 -5.000000000000000000e+00
8.105628908964558121e+00 -5.000000000000000000e+00
8.122307157748435813e+00 -5.000000000000000000e+00
8.138985406532313505e+00 -5.000000000000000000e+00
8.155663655316191196e+00 -5.000000000000000000e+00
8.172341904100068888e+00 -5.000000000000000000e+00
8.189020152883946579e+00 -5.000000000000000000e+00
8.205698401667824271e+00 -5.000000000000000000e+00
8.222376650451701963e+00 -5.000000000000000000e+00
8.239054899235579654e+00 -5.000000000000000000e+00
8.255733148019457346e+00 -5.000000000000000000e+00
8.272411396803335037e+00 -5.000000000000000000e+00
8.289089645587212729e+00 -5.000000000000000000e+00
8.305767894371090421e+00 -5.000000000000000000e+00
8.322446143154968112e+00 -5.000000000000000000e+00
8.339124391938845804e+00 -5.000000000000000000e+00
8.355802640722723496e+00 -5.000000000000000000e+00
8.372480889506601187e+00 -5.000000000000000000e+00
8.389159138290478879e+00 -5.000000000000000000e+00
8.405837387074356570e+00 -5.000000000000000000e+00
8.422515635858234262e+00 -5.000000000000000000e+00
8.439193884642111954e+00 -5.000000000000000000e+00
8.455872133425989645e+00 -5.000000000000000000e+00
8.472550382209867337e+00 -5.000000000000000000e+00
8.489228630993745028e+00 -5.000000000000000000e+00
8.505906879777622720e+00 -5.000000000000000000e+00
8.522585128561500412e+00 -5.000000000000000000e+00
8.539263377345378103e+00 -5.000000000000000000e+00
8.555941626129255795e+00 -5.000000000000000000e+00
8.572619874913133486e+00 -5.000000000000000000e+00
8.589298123697011178e+00 -5.000000000000000000e+00
8.605976372480888870e+00 -5.000000000000000000e+00
8.622654621264766561e+00 -5.000000000000000000e+00
8.639332870048644253e+00 -5.000000000000000000e+00
8.656011118832521944e+00 -5.000000000000000000e+00
8.672689367616399636e+00 -5.000000000000000000e+00
8.689367616400277328e+00 -5.000000000000000000e+00
8.706045865184155019e+00 -5.000000000000000000e+00
8.722724113968032711e+00 -5.000000000000000000e+00
8.739402362751910402e+00 -5.000000000000000000e+00
8.756080611535788094e+00 -5.000000000000000000e+00
8.772758860319665786e+00 -5.000000000000000000e+00
8.789437109103543477e+00 -5.000000000000000000e+00
8.806115357887421169e+00 -5.000000000000000000e+00
8.822793606671298861e+00 -5.000000000000000000e+00
8.839471855455176552e+00 -5.000000000000000000e+00
8.856150104239054244e+00 -5.000000000000000000e+00
8.872828353022931935e+00 -5.000000000000000000e+00
8.889506601806809627e+00 -5.000000000000000000e+00
8.906184850590687319e+00 -5.000000000000000000e+00
8.922863099374565010e+00 -5.000000000000000000e+00
8.939541348158442702e+00 -5.000000000000000000e+00
8.956219596942320393e+00 -5.000000000000000000e+00
8.972897845726198085e+00 -5.000000000000000000e+00
8.989576094510075777e+00 -5.000000000000000000e+00
9.006254343293953468e+00 -5.000000000000000000e+00
9.022932592077831160e+00 -5.000000000000000000e+00
9.039610840861708851e+00 -5.000000000000000000e+00
9.056289089645586543e+00 -5.000000000000000000e+00
9.072967338429464235e+00 -5.000000000000000000e+00
9.089645587213341926e+00 -5.000000000000000000e+00
9.106323835997219618e+00 -5.000000000000000000e+00
9.123002084781097309e+00 -5.000000000000000000e+00
9.139680333564975001e+00 -5.000000000000000000e+00
9.156358582348852693e+00 -5.000000000000000000e+00
9.173036831132730384e+00 -5.000000000000000000e+00
9.189715079916608076e+00 -5.000000000000000000e+00
9.206393328700485768e+00 -5.000000000000000000e+00
9.223071577484363459e+00 -5.000000000000000000e+00
9.239749826268241151e+00 -5.000000000000000000e+00
9.256428075052118842e+00 -5.000000000000000000e+00
9.273106323835996534e+00 -5.000000000000000000e+00
9.289784572619874226e+00 -5.000000000000000000e+00
9.306462821403751917e+00 -5.000000000000000000e+00
9.323141070187629609e+00 -5.000000000000000000e+00
9.339819318971507300e+00 -5.000000000000000000e+00
9.356497567755384992e+00 -5.000000000000000000e+00
9.373175816539262684e+00 -5.000000000000000000e+00
9.389854065323140375e+00 -5.000000000000000000e+00
9.406532314107018067e+00 -5.000000000000000000e+00
9.423210562890895758e+00 -5.000000000000000000e+00
9.439888811674773450e+00 -5.000000000000000000e+00
9.456567060458651142e+00 -5.000000000000000000e+00
9.473245309242528833e+00 -5.000000000000000000e+00
9.489923558026406525e+00 -5.000000000000000000e+00
9.506601806810284216e+00 -5.000000000000000000e+00
9.523280055594161908e+00 -5.000000000000000000e+00
9.539958304378039600e+00 -5.000000000000000000e+00
9.556636553161917291e+00 -5.000000000000000000e+00
9.573314801945794983e+00 -5.000000000000000000e+00
9.589993050729672674e+00 -5.000000000000000000e+00
9.606671299513550366e+00 -5.000000000000000000e+00
9.623349548297428058e+00 -5.000000000000000000e+00
9.640027797081305749e+00 -5.000000000000000000e+00
9.656706045865183441e+00 -5.000000000000000000e+00
9.673384294649061133e+00 -5.000000000000000000e+00
9.690062543432938824e+00 -5.000000000000000000e+00
9.706740792216816516e+00 -5.000000000000000000e+00
9.723419041000694207e+00 -5.000000000000000000e+00
9.740097289784571899e+00 -5.000000000000000000e+00
9.756775538568449591e+00 -5.000000000000000000e+00
9.773453787352327282e+00 -5.000000000000000000e+00
9.790132036136204974e+00 -5.000000000000000000e+00
9.806810284920082665e+00 -5.000000000000000000e+00
9.823488533703960357e+00 -5.000000000000000000e+00
9.840166782487838049e+00 -5.000000000000000000e+00
9.856845031271715740e+00 -5.000000000000000000e+00
9.873523280055593432e+00 -5.000000000000000000e+00
9.890201528839471123e+00 -5.000000000000000000e+00
9.906879777623348815e+00 -5.000000000000000000e+00
9.923558026407226507e+00 -5.000000000000000000e+00
9.940236275191104198e+00 -5.000000000000000000e+00
9.956914523974981890e+00 -5.000000000000000000e+00
9.973592772758859581e+00 -5.000000000000000000e+00
9.990271021542737273e+00 -5.000000000000000000e+00
1.000694927032661496e+01 5.000000000000000000e+00
1.002362751911049266e+01 5.000000000000000000e+00
1.004030576789437035e+01 5.000000000000000000e+00
1.005698401667824804e+01 5.000000000000000000e+00
1.007366226546212573e+01 5.000000000000000000e+00
1.009034051424600342e+01 5.000000000000000000e+00
1.010701876302988111e+01 5.000000000000000000e+00
1.012369701181375881e+01 5.000000000000000000e+00
1.014037526059763650e+01 5.000000000000000000e+00
1.015705350938151419e+01 5.000000000000000000e+00
1.017373175816539188e+01 5.000000000000000000e+00
1.019041000694926957e+01 5.000000000000000000e+00
1.020708825573314726e+01 5.000000000000000000e+00
1.022376650451702496e+01 5.000000000000000000e+00
1.024044475330090265e+01 5.000000000000000000e+00
1.025712300208478034e+01 5.000000000000000000e+00
1.027380125086865803e+01 5.000000000000000000e+00
1.029047949965253572e+01 5.000000000000000000e+00
1.030715774843641341e+01 5.000000000000000000e+00
1.032383599722029111e+01 5.000000000000000000e+00
1.034051424600416880e+01 5.000000000000000000e+00
1.035719249478804649e+01 5.000000000000000000e+00
1.037387074357192418e+01 5.000000000000000000e+00
1.039054899235580187e+01 5.000000000000000000e+00
1.040722724113967956e+01 5.000000000000000000e+00
1.042390548992355725e+01 5.000000000000000000e+00
1.044058373870743495e+01 5.000000000000000000e+00
1.045726198749131264e+01 5.000000000000000000e+00
1.047394023627519033e+01 5.000000000000000000e+00
1.049061848505906802e+01 5.000000000000000000e+00
1.050729673384294571e+01 5.000000000000000000e+00
1.052397498262682340e+01 5.000000000000000000e+00
1.054065323141070110e+01 5.000000000000000000e+00
1.055733148019457879e+01 5.000000000000000000e+00
1.057400972897845648e+01 5.000000000000000000e+00
1.059068797776233417e+01 5.000000000000000000e+00
1.060736622654621186e+01 5.000000000000000000e+00
1.062404447533008955e+01 5.000000000000000000e+00
1.064072272411396725e+01 5.000000000000000000e+00
1.065740097289784494e+01 5.000000000000000000e+00
1.067407922168172263e+01 5.000000000000000000e+00
1.069075747046560032e+01 5.000000000000000000e+00
1.070743571924947801e+01 5.000000000000000000e+00
1.072411396803335570e+01 5.000000000000000000e+00
1.074079221681723340e+01 5.000000000000000000e+00
1.075747046560111109e+01 5.000000000000000000e+00
1.077414871438498878e+01 5.000000000000000000e+00
1.079082696316886647e+01 5.000000000000000000e+00
1.080750521195274416e+01 5.000000000000000000e+00
1.082418346073662185e+01 5.000000000000000000e+00
1.084086170952049955e+01 5.000000000000000000e+00
1.085753995830437724e+01 5.000000000000000000e+00
1.087421820708825493e+01 5.000000000000000000e+00
1.089089645587213262e+01 5.000000000000000000e+00
1.090757470465601031e+01 5.000000000000000000e+00
1.092425295343988800e+01 5.000000000000000000e+00
1.094093120222376569e+01 5.000000000000000000e+00
1.095760945100764339e+01 5.000000000000000000e+00
1.097428769979152108e+01 5.000000000000000000e+00
1.099096594857539877e+01 5.000000000000000000e+00
1.100764419735927646e+01 5.000000000000000000e+00
1.102432244614315415e+01 5.000000000000000000e+00
1.104100069492703184e+01 5.000000000000000000e+00
1.105767894371090954e+01 5.000000000000000000e+00
1.107435719249478723e+01 5.000000000000000000e+00
1.109103544127866492e+01 5.000000000000000000e+00
1.110771369006254261e+01 5.000000000000000000e+00
1.112439193884642030e+01 5.000000000000000000e+00
1.114107018763029799e+01 5.000000000000000000e+00
1.115774843641417569e+01 5.000000000000000000e+00
1.117442668519805338e+01 5.000000000000000000e+00
1.119110493398193107e+01 5.000000000000000000e+00
1.120778318276580876e+01 5.000000000000000000e+00
1.122446143154968645e+01 5.000000000000000000e+00
1.124113968033356414e+01 5.000000000000000000e+00
1.125781792911744184e+01 5.000000000000000000e+00
1.127449617790131953e+01 5.000000000000000000e+00
1.129117442668519722e+01 5.000000000000000000e+00
1.130785267546907491e+01 5.000000000000000000e+00
1.132453092425295260e+01 5.000000000000000000e+00
1.134120917303683029e+01 5.000000000000000000e+00
1.135788742182070798e+01 5.000000000000000000e+00
1.137456567060458568e+01 5.000000000000000000e+00
1.139124391938846337e+01 5.000000000000000000e+00
1.140792216817234106e+01 5.000000000000000000e+00
1.142460041695621875e+01 5.000000000000000000e+00
1.144127866574009644e+01 5.000000000000000000e+00
1.145795691452397413e+01 5.000000000000000000e+00
1.147463516330785183e+01 5.000000000000000000e+00
1.149131341209172952e+01 5.000000000000000000e+00
1.150799166087560721e+01 5.000000000000000000e+00
1.152466990965948490e+01 5.000000000000000000e+00
1.154134815844336259e+01 5.000000000000000000e+00
1.155802640722724028e+01 5.000000000000000000e+00
1.157470465601111798e+01 5.000000000000000000e+00
1.159138290479499567e+01 5.000000000000000000e+00
1.160806115357887336e+01 5.000000000000000000e+00
1.162473940236275105e+01 5.000000000000000000e+00
1.164141765114662874e+01 5.000000000000000000e+00
1.165809589993050643e+01 5.000000000000000000e+00
1.167477414871438413e+01 5.000000000000000000e+00
1.169145239749826182e+01 5.000000000000000000e+00
1.170813064628213951e+01 5.000000000000000000e+00
1.172480889506601720e+01 5.000000000000000000e+00
1.174148714384989489e+01 5.000000000000000000e+00
1.175816539263377258e+01 5.000000000000000000e+00
1.177484364141765028e+01 5.000000000000000000e+00
1.179152189020152797e+01 5.000000000000000000e+00
1.180820013898540566e+01 5.000000000000000000e+00
1.182487838776928335e+01 5.000000000000000000e+00
1.184155663655316104e+01 5.000000000000000000e+00
1.185823488533703873e+01 5.000000000000000000e+00
1.187491313412091642e+01 5.000000000000000000e+00
1.189159138290479412e+01 5.000000000000000000e+00
1.190826963168867181e+01 5.000000000000000000e+00
1.192494788047254950e+01 5.000000000000000000e+00
1.194162612925642719e+01 5.000000000000000000e+00
1.195830437804030488e+01 5.000000000000000000e+00
1.197498262682418257e+01 5.000000000000000000e+00
1.199166087560806027e+01 5.000000000000000000e+00
1.200833912439193796e+01 5.000000000000000000e+00
1.202501737317581565e+01 5.000000000000000000e+00
1.204169562195969334e+01 5.000000000000000000e+00
1.205837387074357103e+01 5.000000000000000000e+00
1.207505211952744872e+01 5.000000000000000000e+00
1.209173036831132642e+01 5.000000000000000000e+00
1.210840861709520411e+01 5.000000000000000000e+00
1.212508686587908180e+01 5.000000000000000000e+00
1.214176511466295949e+01 5.000000000000000000e+00
1.215844336344683718e+01 5.000000000000000000e+00
1.217512161223071487e+01 5.000000000000000000e+00
1.219179986101459257e+01 5.000000000000000000e+00
1.220847810979847026e+01 5.000000000000000000e+00
1.222515635858234795e+01 5.000000000000000000e+00
1.224183460736622564e+01 5.000000000000000000e+00
1.225851285615010333e+01 5.000000000000000000e+00
1.227519110493398102e+01 5.000000000000000000e+00
1.229186935371785871e+01 5.000000000000000000e+00
1.230854760250173641e+01 5.000000000000000000e+00
1.232522585128561410e+01 5.000000000000000000e+00
1.234190410006949179e+01 5.000000000000000000e+00
1.235858234885336948e+01 5.000000000000000000e+00
1.237526059763724717e+01 5.000000000000000000e+00
1.239193884642112486e+01 5.000000000000000000e+00
1.240861709520500256e+01 5.000000000000000000e+00
1.242529534398888025e+01 5.000000000000000000e+00
1.244197359277275794e+01 5.000000000000000000e+00
1.245865184155663563e+01 5.000000000000000000e+00
1.247533009034051332e+01 5.000000000000000000e+00
1.249200833912439101e+01 5.000000000000000000e+00
1.250868658790826871e+01 5.000000000000000000e+00
1.252536483669214640e+01 5.000000000000000000e+00
1.254204308547602409e+01 5.000000000000000000e+00
1.255872133425990178e+01 5.000000000000000000e+00
1.257539958304377947e+01 5.000000000000000000e+00
1.259207783182765716e+01 5.000000000000000000e+00
1.260875608061153486e+01 5.000000000000000000e+00
1.262543432939541255e+01 5.000000000000000000e+00
1.264211257817929024e+01 5.000000000000000000e+00
1.265879082696316793e+01 5.000000000000000000e+00
1.267546907574704562e+01 5.000000000000000000e+00
1.269214732453092331e+01 5.000000000000000000e+00
1.270882557331480101e+01 5.000000000000000000e+00
1.272550382209867870e+01 5.000000000000000000e+00
1.274218207088255639e+01 5.000000000000000000e+00
1.275886031966643408e+01 5.000000000000000000e+00
1.277553856845031177e+01 5.000000000000000000e+00
1.279221681723418946e+01 5.000000000000000000e+00
1.280889506601806715e+01 5.000000000000000000e+00
1.282557331480194485e+01 5.000000000000000000e+00
1.284225156358582254e+01 5.000000000000000000e+00
1.285892981236970023e+01 5.000000000000000000e+00
1.287560806115357792e+01 5.000000000000000000e+00
1.289228630993745561e+01 5.000000000000000000e+00
1.290896455872133330e+01 5.000000000000000000e+00
1.292564280750521100e+01 5.000000000000000000e+00
1.294232105628908869e+01 5.000000000000000000e+00
1.295899930507296638e+01 5.000000000000000000e+00
1.297567755385684407e+01 5.000000000000000000e+00
1.299235580264072176e+01 5.000000000000000000e+00
1.300903405142459945e+01 5.000000000000000000e+00
1.302571230020847715e+01 5.000000000000000000e+00
1.304239054899235484e+01 5.000000000000000000e+00
1.305906879777623253e+01 5.000000000000000000e+00
1.307574704656011022e+01 5.000000000000000000e+00
1.309242529534398791e+01 5.000000000000000000e+00
1.310910354412786560e+01 5.000000000000000000e+00
1.312578179291174330e+01 5.000000000000000000e+00
1.314246004169562099e+01 5.000000000000000000e+00
1.315913829047949868e+01 5.000000000000000000e+00
1.317581653926337637e+01 5.000000000000000000e+00
1.319249478804725406e+01 5.000000000000000000e+00
1.320917303683113175e+01 5.000000000000000000e+00
1.322585128561500944e+01 5.000000000000000000e+00
1.324252953439888714e+01 5.000000000000000000e+00
1.325920778318276483e+01 5.000000000000000000e+00
1.327588603196664252e+01 5.000000000000000000e+00
1.329256428075052021e+01 5.000000000000000000e+00
1.330924252953439790e+01 5.000000000000000000e+00
1.332592077831827559e+01 5.000000000000000000e+00
1.334259902710215329e+01 5.000000000000000000e+00
1.335927727588603098e+01 5.000000000000000000e+00
1.337595552466990867e+01 5.000000000000000000e+00
1.339263377345378636e+01 5.000000000000000000e+00
1.340931202223766405e+01 5.000000000000000000e+00
1.342599027102154174e+01 5.000000000000000000e+00
1.344266851980541944e+01 5.000000000000000000e+00
1.345934676858929713e+01 5.000000000000000000e+00
1.347602501737317482e+01 5.000000000000000000e+00
1.349270326615705251e+01 5.000000000000000000e+00
1.350938151494093020e+01 5.000000000000000000e+00
1.352605976372480789e+01 5.000000000000000000e+00
1.354273801250868559e+01 5.000000000000000000e+00
1.355941626129256328e+01 5.000000000000000000e+00
1.357609451007644097e+01 5.000000000000000000e+00
1.359277275886031866e+01 5.000000000000000000e+00
1.360945100764419635e+01 5.000000000000000000e+00
1.362612925642807404e+01 5.000000000000000000e+00
1.364280750521195174e+01 5.000000000000000000e+00
1.365948575399582943e+01 5.000000000000000000e+00
1.367616400277970712e+01 5.000000000000000000e+00
1.369284225156358481e+01 5.000000000000000000e+00
1.370952050034746250e+01 5.000000000000000000e+00
1.372619874913134019e+01 5.000000000000000000e+00
1.374287699791521788e+01 5.000000000000000000e+00
1.375955524669909558e+01 5.000000000000000000e+00
1.377623349548297327e+01 5.000000000000000000e+00
1.379291174426685096e+01 5.000000000000000000e+00
1.380958999305072865e+01 5.000000000000000000e+00
1.382626824183460634e+01 5.000000000000000000e+00
1.384294649061848403e+01 5.000000000000000000e+00
1.385962473940236173e+01 5.000000000000000000e+00
1.387630298818623942e+01 5.000000000000000000e+00
1.389298123697011711e+01 5.000000000000000000e+00
1.390965948575399480e+01 5.000000000000000000e+00
1.392633773453787249e+01 5.000000000000000000e+00
1.394301598332175018e+01 5.000000000000000000e+00
1.395969423210562788e+01 5.000000000000000000e+00
1.397637248088950557e+01 5.000000000000000000e+00
1.399305072967338326e+01 5.000000000000000000e+00
1.400972897845726095e+01 5.000000000000000000e+00
1.402640722724113864e+01 5.000000000000000000e+00
1.404308547602501633e+01 5.000000000000000000e+00
1.405976372480889403e+01 5.000000000000000000e+00
1.407644197359277172e+01 5.000000000000000000e+00
1.409312022237664941e+01 5.000000000000000000e+00
1.410979847116052710e+01 5.000000000000000000e+00
1.412647671994440479e+01 5.000000000000000000e+00
1.414315496872828248e+01 5.000000000000000000e+00
1.415983321751216018e+01 5.000000000000000000e+00
1.417651146629603787e+01 5.000000000000000000e+00
1.419318971507991556e+01 5.000000000000000000e+00
1.420986796386379325e+01 5.000000000000000000e+00
1.422654621264767094e+01 5.000000000000000000e+00
1.424322446143154863e+01 5.000000000000000000e+00
1.425990271021542632e+01 5.000000000000000000e+00
1.427658095899930402e+01 5.000000000000000000e+00
1.429325920778318171e+01 5.000000000000000000e+00
1.430993745656705940e+01 5.000000000000000000e+00
1.432661570535093709e+01 5.000000000000000000e+00
1.434329395413481478e+01 5.000000000000000000e+00
1.435997220291869247e+01 5.000000000000000000e+00
1.437665045170257017e+01 5.000000000000000000e+00
1.439332870048644786e+01 5.000000000000000000e+00
1.441000694927032555e+01 5.000000000000000000e+00
1.442668519805420324e+01 5.000000000000000000e+00
1.444336344683808093e+01 5.000000000000000000e+00
1.446004169562195862e+01 5.000000000000000000e+00
1.447671994440583632e+01 5.000000000000000000e+00
1.449339819318971401e+01 5.000000000000000000e+00
1.451007644197359170e+01 5.000000000000000000e+00
1.452675469075746939e+01 5.000000000000000000e+00
1.454343293954134708e+01 5.000000000000000000e+00
1.456011118832522477e+01 5.000000000000000000e+00
1.457678943710910247e+01 5.000000000000000000e+00
1.459346768589298016e+01 5.000000000000000000e+00
1.461014593467685785e+01 5.000000000000000000e+00
1.462682418346073554e+01 5.000000000000000000e+00
1.464350243224461323e+01 5.000000000000000000e+00
1.466018068102849092e+01 5.000000000000000000e+00
1.467685892981236861e+01 5.000000000000000000e+00
1.469353717859624631e+01 5.000000000000000000e+00
1.471021542738012400e+01 5.000000000000000000e+00
1.472689367616400169e+01 5.000000000000000000e+00
1.474357192494787938e+01 5.000000000000000000e+00
1.476025017373175707e+01 5.000000000000000000e+00
1.477692842251563476e+01 5.000000000000000000e+00
1.479360667129951246e+01 5.000000000000000000e+00
1.481028492008339015e+01 5.000000000000000000e+00
1.482696316886726784e+01 5.000000000000000000e+00
1.484364141765114553e+01 5.000000000000000000e+00
1.486031966643502322e+01 5.000000000000000000e+00
1.487699791521890091e+01 5.000000000000000000e+00
1.489367616400277861e+01 5.000000000000000000e+00
1.491035441278665630e+01 5.000000000000000000e+00
1.492703266157053399e+01 5.000000000000000000e+00
1.494371091035441168e+01 5.000000000000000000e+00
1.496038915913828937e+01 5.000000000000000000e+00
1.497706740792216706e+01 5.000000000000000000e+00
1.499374565670604476e+01 5.000000000000000000e+00
1.501042390548992245e+01 5.000000000000000000e+00
1.502710215427380014e+01 5.000000000000000000e+00
1.504378040305767783e+01 5.000000000000000000e+00
1.506045865184155552e+01 5.000000000000000000e+00
1.507713690062543321e+01 5.000000000000000000e+00
1.509381514940931091e+01 5.000000000000000000e+00
1.511049339819318860e+01 5.000000000000000000e+00
1.512717164697706629e+01 5.000000000000000000e+00
1.514384989576094398e+01 5.000000000000000000e+00
1.516052814454482167e+01 5.000000000000000000e+00
1.517720639332869936e+01 5.000000000000000000e+00
1.519388464211257705e+01 5.000000000000000000e+00
1.521056289089645475e+01 5.000000000000000000e+00
1.522724113968033244e+01 5.000000000000000000e+00
1.524391938846421013e+01 5.000000000000000000e+00
1.526059763724808782e+01 5.000000000000000000e+00
1.527727588603196551e+01 5.000000000000000000e+00
1.529395413481584320e+01 5.000000000000000000e+00
1.531063238359972090e+01 5.000000000000000000e+00
1.532731063238359859e+01 5.000000000000000000e+00
1.534398888116747628e+01 5.000000000000000000e+00
1.536066712995135397e+01 5.000000000000000000e+00
1.537734537873523166e+01 5.000000000000000000e+00
1.539402362751910935e+01 5.000000000000000000e+00
1.541070187630298705e+01 5.000000000000000000e+00
1.542738012508686474e+01 5.000000000000000000e+00
1.544405837387074243e+01 5.000000000000000000e+00
1.546073662265462012e+01 5.000000000000000000e+00
1.547741487143849781e+01 5.000000000000000000e+00
1.549409312022237550e+01 5.000000000000000000e+00
1.551077136900625320e+01 5.000000000000000000e+00
1.552744961779013089e+01 5.000000000000000000e+00
1.554412786657400858e+01 5.000000000000000000e+00
1.556080611535788627e+01 5.000000000000000000e+00
1.557748436414176396e+01 5.000000000000000000e+00
1.559416261292564165e+01 5.000000000000000000e+00
1.561084086170951934e+01 5.000000000000000000e+00
1.562751911049339704e+01 5.000000000000000000e+00
1.564419735927727473e+01 5.000000000000000000e+00
1.566087560806115242e+01 5.000000000000000000e+00
1.567755385684503011e+01 5.000000000000000000e+00
1.569423210562890780e+01 5.000000000000000000e+00
1.571091035441278549e+01 5.000000000000000000e+00
1.572758860319666319e+01 5.000000000000000000e+00
1.574426685198054088e+01 5.000000000000000000e+00
1.576094510076441857e+01 5.000000000000000000e+00
1.577762334954829626e+01 5.000000000000000000e+00
1.579430159833217395e+01 5.000000000000000000e+00
1.581097984711605164e+01 5.000000000000000000e+00
1.582765809589992934e+01 5.000000000000000000e+00
1.584433634468380703e+01 5.000000000000000000e+00
1.586101459346768472e+01 5.000000000000000000e+00
1.587769284225156241e+01 5.000000000000000000e+00
1.589437109103544010e+01 5.000000000000000000e+00
1.591104933981931779e+01 5.000000000000000000e+00
1.592772758860319549e+01 5.000000000000000000e+00
1.594440583738707318e+01 5.000000000000000000e+00
1.596108408617095087e+01 5.000000000000000000e+00
1.597776233495482856e+01 5.000000000000000000e+00
1.599444058373870625e+01 5.000000000000000000e+00
1.601111883252258394e+01 5.000000000000000000e+00
1.602779708130645986e+01 5.000000000000000000e+00
1.604447533009033933e+01 5.000000000000000000e+00
1.606115357887421879e+01 5.000000000000000000e+00
1.607783182765809471e+01 5.000000000000000000e+00
1.609451007644197063e+01 5.000000000000000000e+00
1.611118832522585009e+01 5.000000000000000000e+00
1.612786657400972956e+01 5.000000000000000000e+00
1.614454482279360548e+01 5.000000000000000000e+00
1.616122307157748139e+01 5.000000000000000000e+00
1.617790132036136086e+01 5.000000000000000000e+00
1.619457956914524033e+01 5.000000000000000000e+00
1.621125781792911624e+01 5.000000000000000000e+00
1.622793606671299216e+01 5.000000000000000000e+00
1.624461431549687163e+01 5.000000000000000000e+00
1.626129256428075109e+01 5.000000000000000000e+00
1.627797081306462701e+01 5.000000000000000000e+00
1.629464906184850292e+01 5.000000000000000000e+00
1.631132731063238239e+01 5.000000000000000000e+00
1.632800555941626186e+01 5.000000000000000000e+00
1.634468380820013778e+01 5.000000000000000000e+00
1.636136205698401369e+01 5.000000000000000000e+00
1.637804030576789316e+01 5.000000000000000000e+00
1.639471855455177263e+01 5.000000000000000000e+00
1.641139680333564854e+01 5.000000000000000000e+00
1.642807505211952446e+01 5.000000000000000000e+00
1.644475330090340393e+01 5.000000000000000000e+00
1.646143154968728339e+01 5.000000000000000000e+00
1.647810979847115931e+01 5.000000000000000000e+00
1.649478804725503522e+01 5.000000000000000000e+00
1.651146629603891469e+01 5.000000000000000000e+00
1.652814454482279416e+01 5.000000000000000000e+00
1.654482279360667007e+01 5.000000000000000000e+00
1.656150104239054599e+01 5.000000000000000000e+00
1.657817929117442546e+01 5.000000000000000000e+00
1.659485753995830493e+01 5.000000000000000000e+00
1.661153578874218084e+01 5.000000000000000000e+00
1.662821403752605676e+01 5.000000000000000000e+00
1.664489228630993622e+01 5.000000000000000000e+00
1.666157053509381569e+01 5.000000000000000000e+00
1.667824878387769161e+01 5.000000000000000000e+00
1.669492703266156752e+01 5.000000000000000000e+00
1.671160528144544699e+01 5.000000000000000000e+00
1.672828353022932646e+01 5.000000000000000000e+00
1.674496177901320237e+01 5.000000000000000000e+00
1.676164002779707829e+01 5.000000000000000000e+00
1.677831827658095776e+01 5.000000000000000000e+00
1.679499652536483723e+01 5.000000000000000000e+00
1.681167477414871314e+01 5.000000000000000000e+00
1.682835302293258906e+01 5.000000000000000000e+00
1.684503127171646852e+01 5.000000000000000000e+00
1.686170952050034799e+01 5.000000000000000000e+00
1.687838776928422391e+01 5.000000000000000000e+00
1.689506601806809982e+01 5.000000000000000000e+00
1.691174426685197929e+01 5.000000000000000000e+00
1.692842251563585876e+01 5.000000000000000000e+00
1.694510076441973467e+01 5.000000000000000000e+00
1.696177901320361059e+01 5.000000000000000000e+00
1.697845726198749006e+01 5.000000000000000000e+00
1.699513551077136952e+01 5.000000000000000000e+00
1.701181375955524544e+01 5.000000000000000000e+00
1.702849200833912136e+01 5.000000000000000000e+00
1.704517025712300082e+01 5.000000000000000000e+00
1.706184850590688029e+01 5.000000000000000000e+00
1.707852675469075621e+01 5.000000000000000000e+00
1.709520500347463212e+01 5.000000000000000000e+00
1.711188325225851159e+01 5.000000000000000000e+00
1.712856150104239106e+01 5.000000000000000000e+00
1.714523974982626697e+01 5.000000000000000000e+00
1.716191799861014289e+01 5.000000000000000000e+00
1.717859624739402236e+01 5.000000000000000000e+00
1.719527449617790182e+01 5.000000000000000000e+00
1.721195274496177774e+01 5.000000000000000000e+00
1.722863099374565365e+01 5.000000000000000000e+00
1.724530924252953312e+01 5.000000000000000000e+00
1.726198749131341259e+01 5.000000000000000000e+00
1.727866574009728851e+01 5.000000000000000000e+00
1.729534398888116442e+01 5.000000000000000000e+00
1.731202223766504389e+01 5.000000000000000000e+00
1.732870048644892336e+01 5.000000000000000000e+00
1.734537873523279927e+01 5.000000000000000000e+00
1.736205698401667519e+01 5.000000000000000000e+00
1.737873523280055466e+01 5.000000000000000000e+00
1.739541348158443412e+01 5.000000000000000000e+00
1.741209173036831004e+01 5.000000000000000000e+00
1.742876997915218595e+01 5.000000000000000000e+00
1.744544822793606542e+01 5.000000000000000000e+00
1.746212647671994489e+01 5.000000000000000000e+00
1.747880472550382080e+01 5.000000000000000000e+00
1.749548297428769672e+01 5.000000000000000000e+00
1.751216122307157619e+01 5.000000000000000000e+00
1.752883947185545566e+01 5.000000000000000000e+00
1.754551772063933157e+01 5.000000000000000000e+00
1.756219596942320749e+01 5.000000000000000000e+00
1.757887421820708695e+01 5.000000000000000000e+00
1.759555246699096642e+01 5.000000000000000000e+00
1.761223071577484234e+01 5.000000000000000000e+00
1.762890896455871825e+01 5.000000000000000000e+00
1.764558721334259772e+01 5.000000000000000000e+00
1.766226546212647719e+01 5.000000000000000000e+00
1.767894371091035310e+01 5.000000000000000000e+00
1.769562195969422902e+01 5.000000000000000000e+00
1.771230020847810849e+01 5.000000000000000000e+00
1.772897845726198796e+01 5.000000000000000000e+00
1.774565670604586387e+01 5.000000000000000000e+00
1.776233495482973979e+01 5.000000000000000000e+00
1.777901320361361925e+01 5.000000000000000000e+00
1.779569145239749872e+01 5.000000000000000000e+00
1.781236970118137464e+01 5.000000000000000000e+00
1.782904794996525055e+01 5.000000000000000000e+00
1.784572619874913002e+01 5.000000000000000000e+00
1.786240444753300949e+01 5.000000000000000000e+00
1.787908269631688540e+01 5.000000000000000000e+00
1.789576094510076132e+01 5.000000000000000000e+00
1.791243919388464079e+01 5.000000000000000000e+00
1.792911744266852025e+01 5.000000000000000000e+00
1.794579569145239617e+01 5.000000000000000000e+00
1.796247394023627209e+01 5.000000000000000000e+00
1.797915218902015155e+01 5.000000000000000000e+00
1.799583043780403102e+01 5.000000000000000000e+00
1.801250868658790694e+01 5.000000000000000000e+00
1.802918693537178285e+01 5.000000000000000000e+00
1.804586518415566232e+01 5.000000000000000000e+00
1.806254343293954179e+01 5.000000000000000000e+00
1.807922168172341770e+01 5.000000000000000000e+00
1.809589993050729362e+01 5.000000000000000000e+00
1.811257817929117309e+01 5.000000000000000000e+00
1.812925642807505255e+01 5.000000000000000000e+00
1.814593467685892847e+01 5.000000000000000000e+00
1.816261292564280438e+01 5.000000000000000000e+00
1.817929117442668385e+01 5.000000000000000000e+00
1.819596942321056332e+01 5.000000000000000000e+00
1.821264767199443924e+01 5.000000000000000000e+00
1.822932592077831515e+01 5.000000000000000000e+00
1.824600416956219462e+01 5.000000000000000000e+00
1.826268241834607409e+01 5.000000000000000000e+00
1.827936066712995000e+01 5.000000000000000000e+00
1.829603891591382592e+01 5.000000000000000000e+00
1.831271716469770539e+01 5.000000000000000000e+00
1.832939541348158485e+01 5.000000000000000000e+00
1.834607366226546077e+01 5.000000000000000000e+00
1.836275191104933668e+01 5.000000000000000000e+00
1.837943015983321615e+01 5.000000000000000000e+00
1.839610840861709562e+01 5.000000000000000000e+00
1.841278665740097154e+01 5.000000000000000000e+00
1.842946490618484745e+01 5.000000000000000000e+00
1.844614315496872692e+01 5.000000000000000000e+00
1.846282140375260639e+01 5.000000000000000000e+00
1.847949965253648230e+01 5.000000000000000000e+00
1.849617790132035822e+01 5.000000000000000000e+00
1.851285615010423768e+01 5.000000000000000000e+00
1.852953439888811715e+01 5.000000000000000000e+00
1.854621264767199307e+01 5.000000000000000000e+00
1.856289089645586898e+01 5.000000000000000000e+00
1.857956914523974845e+01 5.000000000000000000e+00
1.859624739402362792e+01 5.000000000000000000e+00
1.861292564280750383e+01 5.000000000000000000e+00
1.862960389159137975e+01 5.000000000000000000e+00
1.864628214037525922e+01 5.000000000000000000e+00
1.866296038915913869e+01 5.000000000000000000e+00
1.867963863794301460e+01 5.000000000000000000e+00
1.869631688672689052e+01 5.000000000000000000e+00
1.871299513551076998e+01 5.000000000000000000e+00
1.872967338429464945e+01 5.000000000000000000e+00
1.874635163307852537e+01 5.000000000000000000e+00
1.876302988186240128e+01 5.000000000000000000e+00
1.877970813064628075e+01 5.000000000000000000e+00
1.879638637943016022e+01 5.000000000000000000e+00
1.881306462821403613e+01 5.000000000000000000e+00
1.882974287699791205e+01 5.000000000000000000e+00
1.884642112578179152e+01 5.000000000000000000e+00
1.886309937456567098e+01 5.000000000000000000e+00
1.887977762334954690e+01 5.000000000000000000e+00
1.889645587213342282e+01 5.000000000000000000e+00
1.891313412091730228e+01 5.000000000000000000e+00
1.892981236970118175e+01 5.000000000000000000e+00
1.894649061848505767e+01 5.000000000000000000e+00
1.896316886726893358e+01 5.000000000000000000e+00
1.897984711605281305e+01 5.000000000000000000e+00
1.899652536483669252e+01 5.000000000000000000e+00
1.901320361362056843e+01 5.000000000000000000e+00
1.902988186240444435e+01 5.000000000000000000e+00
1.904656011118832382e+01 5.000000000000000000e+00
1.906323835997220328e+01 5.000000000000000000e+00
1.907991660875607920e+01 5.000000000000000000e+00
1.909659485753995511e+01 5.000000000000000000e+00
1.911327310632383458e+01 5.000000000000000000e+00
1.912995135510771405e+01 5.000000000000000000e+00
1.914662960389158997e+01 5.000000000000000000e+00
1.916330785267546588e+01 5.000000000000000000e+00
1.917998610145934535e+01 5.000000000000000000e+00
1.919666435024322482e+01 5.000000000000000000e+00
1.921334259902710073e+01 5.000000000000000000e+00
1.923002084781097665e+01 5.000000000000000000e+00
1.924669909659485612e+01 5.000000000000000000e+00
1.926337734537873558e+01 5.000000000000000000e+00
1.928005559416261150e+01 5.000000000000000000e+00
1.929673384294648741e+01 5.000000000000000000e+00
1.931341209173036688e+01 5.000000000000000000e+00
1.933009034051424635e+01 5.000000000000000000e+00
1.934676858929812227e+01 5.000000000000000000e+00
1.936344683808199818e+01 5.000000000000000000e+00
1.938012508686587765e+01 5.000000000000000000e+00
1.939680333564975712e+01 5.000000000000000000e+00
1.941348158443363303e+01 5.000000000000000000e+00
1.943015983321750895e+01 5.000000000000000000e+00
1.944683808200138841e+01 5.000000000000000000e+00
1.946351633078526788e+01 5.000000000000000000e+00
1.948019457956914380e+01 5.000000000000000000e+00
1.949687282835301971e+01 5.000000000000000000e+00
1.951355107713689918e+01 5.000000000000000000e+00
1.953022932592077865e+01 5.000000000000000000e+00
1.954690757470465456e+01 5.000000000000000000e+00
1.956358582348853048e+01 5.000000000000000000e+00
1.958026407227240995e+01 5.000000000000000000e+00
1.959694232105628942e+01 5.000000000000000000e+00
1.961362056984016533e+01 5.000000000000000000e+00
1.963029881862404125e+01 5.000000000000000000e+00
1.964697706740792071e+01 5.000000000000000000e+00
1.966365531619180018e+01 5.000000000000000000e+00
1.968033356497567610e+01 5.000000000000000000e+00
1.969701181375955201e+01 5.000000000000000000e+00
1.971369006254343148e+01 5.000000000000000000e+00
1.973036831132731095e+01 5.000000000000000000e+00
1.974704656011118686e+01 5.000000000000000000e+00
1.976372480889506278e+01 5.000000000000000000e+00
1.978040305767894225e+01 5.000000000000000000e+00
1.979708130646282171e+01 5.000000000000000000e+00
1.981375955524669763e+01 5.000000000000000000e+00
1.983043780403057355e+01 5.000000000000000000e+00
1.984711605281445301e+01 5.000000000000000000e+00
1.986379430159833248e+01 5.000000000000000000e+00
1.988047255038220840e+01 5.000000000000000000e+00
1.989715079916608431e+01 5.000000000000000000e+00
1.991382904794996378e+01 5.000000000000000000e+00
1.993050729673384325e+01 5.000000000000000000e+00
1.994718554551771916e+01 5.000000000000000000e+00
1.996386379430159508e+01 5.000000000000000000e+00
1.998054204308547455e+01 5.000000000000000000e+00
1.999722029186935401e+01 5.000000000000000000e+00
2.001389854065322993e+01 5.000000000000000000e+00
2.003057678943710584e+01 5.000000000000000000e+00
2.004725503822098531e+01 5.000000000000000000e+00
2.006393328700486478e+01 5.000000000000000000e+00
2.008061153578874070e+01 5.000000000000000000e+00
2.009728978457261661e+01 5.000000000000000000e+00
2.011396803335649608e+01 5.000000000000000000e+00
2.013064628214037555e+01 5.000000000000000000e+00
2.014732453092425146e+01 5.000000000000000000e+00
2.016400277970812738e+01 5.000000000000000000e+00
2.018068102849200685e+01 5.000000000000000000e+00
2.019735927727588631e+01 5.000000000000000000e+00
2.021403752605976223e+01 5.000000000000000000e+00
2.023071577484363814e+01 5.000000000000000000e+00
2.024739402362751761e+01 5.000000000000000000e+00
2.026407227241139708e+01 5.000000000000000000e+00
2.028075052119527300e+01 5.000000000000000000e+00
2.029742876997914891e+01 5.000000000000000000e+00
2.031410701876302838e+01 5.000000000000000000e+00
2.033078526754690785e+01 5.000000000000000000e+00
2.034746351633078376e+01 5.000000000000000000e+00
2.036414176511465968e+01 5.000000000000000000e+00
2.038082001389853914e+01 5.000000000000000000e+00
2.039749826268241861e+01 5.000000000000000000e+00
2.041417651146629453e+01 5.000000000000000000e+00
2.043085476025017044e+01 5.000000000000000000e+00
2.044753300903404991e+01 5.000000000000000000e+00
2.046421125781792938e+01 5.000000000000000000e+00
2.048088950660180529e+01 5.000000000000000000e+00
2.049756775538568121e+01 5.000000000000000000e+00
2.051424600416956068e+01 5.000000000000000000e+00
2.053092425295344015e+01 5.000000000000000000e+00
2.054760250173731606e+01 5.000000000000000000e+00
2.056428075052119198e+01 5.000000000000000000e+00
2.058095899930507144e+01 5.000000000000000000e+00
2.059763724808895091e+01 5.000000000000000000e+00
2.061431549687282683e+01 5.000000000000000000e+00
2.063099374565670274e+01 5.000000000000000000e+00
2.064767199444058221e+01 5.000000000000000000e+00
2.066435024322446168e+01 5.000000000000000000e+00
2.068102849200833759e+01 5.000000000000000000e+00
2.069770674079221351e+01 5.000000000000000000e+00
2.071438498957609298e+01 5.000000000000000000e+00
2.073106323835997244e+01 5.000000000000000000e+00
2.074774148714384836e+01 5.000000000000000000e+00
2.076441973592772428e+01 5.000000000000000000e+00
2.078109798471160374e+01 5.000000000000000000e+00
2.079777623349548321e+01 5.000000000000000000e+00
2.081445448227935913e+01 5.000000000000000000e+00
2.083113273106323504e+01 5.000000000000000000e+00
2.084781097984711451e+01 5.000000000000000000e+00
2.086448922863099398e+01 5.000000000000000000e+00
2.088116747741486989e+01 5.000000000000000000e+00
2.089784572619874581e+01 5.000000000000000000e+00
2.091452397498262528e+01 5.000000000000000000e+00
2.093120222376650474e+01 5.000000000000000000e+00
2.094788047255038066e+01 5.000000000000000000e+00
2.096455872133425657e+01 5.000000000000000000e+00
2.098123697011813604e+01 5.000000000000000000e+00
2.099791521890201551e+01 5.000000000000000000e+00
2.101459346768589143e+01 5.000000000000000000e+00
2.103127171646976734e+01 5.000000000000000000e+00
2.104794996525364681e+01 5.000000000000000000e+00
2.106462821403752628e+01 5.000000000000000000e+00
2.108130646282140219e+01 5.000000000000000000e+00
2.109798471160527811e+01 5.000000000000000000e+00
2.111466296038915758e+01 5.000000000000000000e+00
2.113134120917303704e+01 5.000000000000000000e+00
2.114801945795691296e+01 5.000000000000000000e+00
2.116469770674078887e+01 5.000000000000000000e+00
2.118137595552466834e+01 5.000000000000000000e+00
2.119805420430854781e+01 5.000000000000000000e+00
2.121473245309242373e+01 5.000000000000000000e+00
2.123141070187629964e+01 5.000000000000000000e+00
2.124808895066017911e+01 5.000000000000000000e+00
2.126476719944405858e+01 5.000000000000000000e+00
2.128144544822793449e+01 5.000000000000000000e+00
2.129812369701181041e+01 5.000000000000000000e+00
2.131480194579568987e+01 5.000000000000000000e+00
2.133148019457956934e+01 5.000000000000000000e+00
2.134815844336344526e+01 5.000000000000000000e+00
2.136483669214732117e+01 5.000000000000000000e+00
2.138151494093120064e+01 5.000000000000000000e+00
2.139819318971508011e+01 5.000000000000000000e+00
2.141487143849895602e+01 5.000000000000000000e+00
2.143154968728283194e+01 5.000000000000000000e+00
2.144822793606671141e+01 5.000000000000000000e+00
2.146490618485059088e+01 5.000000000000000000e+00
2.148158443363446679e+01 5.000000000000000000e+00
2.149826268241834271e+01 5.000000000000000000e+00
2.151494093120222217e+01 5.000000000000000000e+00
2.153161917998610164e+01 5.000000000000000000e+00
2.154829742876997756e+01 5.000000000000000000e+00
2.156497567755385347e+01 5.000000000000000000e+00
2.158165392633773294e+01 5.000000000000000000e+00
2.159833217512161241e+01 5.000000000000000000e+00
2.161501042390548832e+01 5.000000000000000000e+00
2.163168867268936424e+01 5.000000000000000000e+00
2.164836692147324371e+01 5.000000000000000000e+00
2.166504517025712317e+01 5.000000000000000000e+00
2.168172341904099909e+01 5.000000000000000000e+00
2.169840166782487501e+01 5.000000000000000000e+00
2.171507991660875447e+01 5.000000000000000000e+00
2.173175816539263394e+01 5.000000000000000000e+00
2.174843641417650986e+01 5.000000000000000000e+00
2.176511466296038577e+01 5.000000000000000000e+00
2.178179291174426524e+01 5.000000000000000000e+00
2.179847116052814471e+01 5.000000000000000000e+00
2.181514940931202062e+01 5.000000000000000000e+00
2.183182765809589654e+01 5.000000000000000000e+00
2.184850590687977601e+01 5.000000000000000000e+00
2.186518415566365547e+01 5.000000000000000000e+00
2.188186240444753139e+01 5.000000000000000000e+00
2.189854065323140730e+01 5.000000000000000000e+00
2.191521890201528677e+01 5.000000000000000000e+00
2.193189715079916624e+01 5.000000000000000000e+00
2.194857539958304216e+01 5.000000000000000000e+00
2.196525364836691807e+01 5.000000000000000000e+00
2.198193189715079754e+01 5.000000000000000000e+00
2.199861014593467701e+01 5.000000000000000000e+00
2.201528839471855292e+01 -5.000000000000000000e+00
2.203196664350242884e+01 -5.000000000000000000e+00
2.204864489228630831e+01 -5.000000000000000000e+00
2.206532314107018777e+01 -5.000000000000000000e+00
2.208200138985406369e+01 -5.000000000000000000e+00
2.209867963863793960e+01 -5.000000000000000000e+00
2.211535788742181907e+01 -5.000000000000000000e+00
2.213203613620569854e+01 -5.000000000000000000e+00
2.214871438498957446e+01 -5.000000000000000000e+00
2.216539263377345037e+01 -5.000000000000000000e+00
2.218207088255732984e+01 -5.000000000000000000e+00
2.219874913134120931e+01 -5.000000000000000000e+00
2.221542738012508522e+01 -5.000000000000000000e+00
2.223210562890896114e+01 -5.000000000000000000e+00
2.224878387769284060e+01 -5.000000000000000000e+00
2.226546212647672007e+01 -5.000000000000000000e+00
2.228214037526059599e+01 -5.000000000000000000e+00
2.229881862404447190e+01 -5.000000000000000000e+00
2.231549687282835137e+01 -5.000000000000000000e+00
2.233217512161223084e+01 -5.000000000000000000e+00
2.234885337039610675e+01 -5.000000000000000000e+00
2.236553161917998267e+01 -5.000000000000000000e+00
2.238220986796386214e+01 -5.000000000000000000e+00
2.239888811674774161e+01 -5.000000000000000000e+00
2.241556636553161752e+01 -5.000000000000000000e+00
2.243224461431549344e+01 -5.000000000000000000e+00
2.244892286309937290e+01 -5.000000000000000000e+00
2.246560111188325237e+01 -5.000000000000000000e+00
2.248227936066712829e+01 -5.000000000000000000e+00
2.249895760945100420e+01 -5.000000000000000000e+00
2.251563585823488367e+01 -5.000000000000000000e+00
2.253231410701876314e+01 -5.000000000000000000e+00
2.254899235580263905e+01 -5.000000000000000000e+00
2.256567060458651497e+01 -5.000000000000000000e+00
2.258234885337039444e+01 -5.000000000000000000e+00
2.259902710215427390e+01 -5.000000000000000000e+00
2.261570535093814982e+01 -5.000000000000000000e+00
2.263238359972202574e+01 -5.000000000000000000e+00
2.264906184850590520e+01 -5.000000000000000000e+00
2.266574009728978467e+01 -5.000000000000000000e+00
2.268241834607366059e+01 -5.000000000000000000e+00
2.269909659485753650e+01 -5.000000000000000000e+00
2.271577484364141597e+01 -5.000000000000000000e+00
2.273245309242529544e+01 -5.000000000000000000e+00
2.274913134120917135e+01 -5.000000000000000000e+00
2.276580958999304727e+01 -5.000000000000000000e+00
2.278248783877692674e+01 -5.000000000000000000e+00
2.279916608756080620e+01 -5.000000000000000000e+00
2.281584433634468212e+01 -5.000000000000000000e+00
2.283252258512855803e+01 -5.000000000000000000e+00
2.284920083391243750e+01 -5.000000000000000000e+00
2.286587908269631697e+01 -5.000000000000000000e+00
2.288255733148019289e+01 -5.000000000000000000e+00
2.289923558026406880e+01 -5.000000000000000000e+00
2.291591382904794827e+01 -5.000000000000000000e+00
2.293259207783182774e+01 -5.000000000000000000e+00
2.294927032661570365e+01 -5.000000000000000000e+00
2.296594857539957957e+01 -5.000000000000000000e+00
2.298262682418345904e+01 -5.000000000000000000e+00
2.299930507296733850e+01 -5.000000000000000000e+00
2.301598332175121442e+01 -5.000000000000000000e+00
2.303266157053509033e+01 -5.000000000000000000e+00
2.304933981931896980e+01 -5.000000000000000000e+00
2.306601806810284927e+01 -5.000000000000000000e+00
2.308269631688672519e+01 -5.000000000000000000e+00
2.309937456567060110e+01 -5.000000000000000000e+00
2.311605281445448057e+01 -5.000000000000000000e+00
2.313273106323836004e+01 -5.000000000000000000e+00
2.314940931202223595e+01 -5.000000000000000000e+00
2.316608756080611187e+01 -5.000000000000000000e+00
2.318276580958999133e+01 -5.000000000000000000e+00
2.319944405837387080e+01 -5.000000000000000000e+00
2.321612230715774672e+01 -5.000000000000000000e+00
2.323280055594162263e+01 -5.000000000000000000e+00
2.324947880472550210e+01 -5.000000000000000000e+00
2.326615705350938157e+01 -5.000000000000000000e+00
2.328283530229325748e+01 -5.000000000000000000e+00
2.329951355107713340e+01 -5.000000000000000000e+00
2.331619179986101287e+01 -5.000000000000000000e+00
2.333287004864489234e+01 -5.000000000000000000e+00
2.334954829742876825e+01 -5.000000000000000000e+00
2.336622654621264417e+01 -5.000000000000000000e+00
2.338290479499652363e+01 -5.000000000000000000e+00
2.339958304378040310e+01 -5.000000000000000000e+00
2.341626129256427902e+01 -5.000000000000000000e+00
2.343293954134815493e+01 -5.000000000000000000e+00
2.344961779013203440e+01 -5.000000000000000000e+00
2.346629603891591387e+01 -5.000000000000000000e+00
2.348297428769978978e+01 -5.000000000000000000e+00
2.349965253648366570e+01 -5.000000000000000000e+00
2.351633078526754517e+01 -5.000000000000000000e+00
2.353300903405142463e+01 -5.000000000000000000e+00
2.354968728283530055e+01 -5.000000000000000000e+00
2.356636553161917647e+01 -5.000000000000000000e+00
2.358304378040305593e+01 -5.000000000000000000e+00
2.359972202918693540e+01 -5.000000000000000000e+00
2.361640027797081132e+01 -5.000000000000000000e+00
2.363307852675468723e+01 -5.000000000000000000e+00
2.364975677553856670e+01 -5.000000000000000000e+00
2.366643502432244617e+01 -5.000000000000000000e+00
2.368311327310632208e+01 -5.000000000000000000e+00
2.369979152189019800e+01 -5.000000000000000000e+00
2.371646977067407747e+01 -5.000000000000000000e+00
2.373314801945795693e+01 -5.000000000000000000e+00
2.374982626824183285e+01 -5.000000000000000000e+00
2.376650451702570876e+01 -5.000000000000000000e+00
2.378318276580958823e+01 -5.000000000000000000e+00
2.379986101459346770e+01 -5.000000000000000000e+00
2.381653926337734362e+01 -5.000000000000000000e+00
2.383321751216121953e+01 -5.000000000000000000e+00
2.384989576094509900e+01 -5.000000000000000000e+00
2.386657400972897847e+01 -5.000000000000000000e+00
2.388325225851285438e+01 -5.000000000000000000e+00
2.389993050729673030e+01 -5.000000000000000000e+00
2.391660875608060977e+01 -5.000000000000000000e+00
2.393328700486448923e+01 -5.000000000000000000e+00
2.394996525364836515e+01 -5.000000000000000000e+00
2.396664350243224106e+01 -5.000000000000000000e+00
2.398332175121612053e+01 -5.000000000000000000e+00
2.400000000000000000e+01 -5.000000000000000000e+00


==> DataFigures/PDMPs.txt <==
0.000000000000000000e+00 5.553291157269119083e+01 5.343670404177039046e+01 6.284528957739536281e+01
1.667824878387769161e-02 5.550796599956032651e+01 5.341293211622291182e+01 6.281624987014491523e+01
3.335649756775538322e-02 5.548311898720776014e+01 5.338925490151358133e+01 6.278732215374461845e+01
5.003474635163307482e-02 5.545836979196532468e+01 5.336567168281977303e+01 6.275850558390189349e+01
6.671299513551076643e-02 5.543371767386583571e+01 5.334218174887149644e+01 6.272979932054276020e+01
8.339124391938845804e-02 5.540916189662299018e+01 5.331878439193205566e+01 6.270120252778887959e+01
1.000694927032661496e-01 5.538470172761137889e+01 5.329547890777889307e+01 6.267271437393476674e+01
1.167477414871438413e-01 5.536033643784666936e+01 5.327226459568456818e+01 6.264433403142518131e+01
1.334259902710215329e-01 5.533606530196597362e+01 5.324914075839792105e+01 6.261606067683275256e+01
1.501042390548992245e-01 5.531188759820837220e+01 5.322610670212536377e+01 6.258789349083572517e+01
1.667824878387769161e-01 5.528780260839558025e+01 5.320316173651234237e+01 6.255983165819593239e+01
1.834607366226546077e-01 5.526380961791278423e+01 5.318030517462494799e+01 6.253187436773693975e+01
2.001389854065322993e-01 5.523990791568964198e+01 5.315753633293167724e+01 6.250402081232234508e+01
2.168172341904099909e-01 5.521609679418143202e+01 5.313485453128534175e+01 6.247627018883429884e+01
2.334954829742876825e-01 5.519237554935036627e+01 5.311225909290513414e+01 6.244862169815215935e+01
2.501737317581653741e-01 5.516874348064703071e+01 5.308974934435882176e+01 6.242107454513134712e+01
2.668519805420430657e-01 5.514519989099200359e+01 5.306732461554511815e+01 6.239362793858236245e+01
2.835302293259207573e-01 5.512174408675761583e+01 5.304498423967616105e+01 6.236628109124996655e+01
3.002084781097984489e-01 5.509837537774987481e+01 5.302272755326016807e+01 6.233903321979254741e+01
3.168867268936761405e-01 5.507509307719048763e+01 5.300055389608421308e+01 6.231188354476166325e+01
3.335649756775538322e-01 5.505189650169909754e+01 5.297846261119713063e+01 6.228483129058170675e+01
3.502432244614315238e-01 5.502878497127560564e+01 5.295645304489261207e+01 6.225787568552978257e+01
3.669214732453092154e-01 5.500575780928268443e+01 5.293452454669237994e+01 6.223101596171573391e+01
3.835997220291869070e-01 5.498281434242840504e+01 5.291267646932952573e+01 6.220425135506230419e+01
4.002779708130645986e-01 5.495995390074899944e+01 5.289090816873198975e+01 6.217758110528551185e+01
4.169562195969422902e-01 5.493717581759178614e+01 5.286921900400616181e+01 6.215100445587513889e+01
4.336344683808199818e-01 5.491447942959822370e+01 5.284760833742062403e+01 6.212452065407537560e+01
4.503127171646976734e-01 5.489186407668709933e+01 5.282607553439001435e+01 6.209812895086567153e+01
4.669909659485753650e-01 5.486932910203785951e+01 5.280461996345903941e+01 6.207182860094168575e+01
4.836692147324530566e-01 5.484687385207405441e+01 5.278324099628659383e+01 6.204561886269641491e+01
5.003474635163307482e-01 5.482449767644695271e+01 5.276193800763001462e+01 6.201949899820147039e+01
5.170257123002084398e-01 5.480219992801925599e+01 5.274071037532948480e+01 6.199346827318851183e+01
5.337039610840861315e-01 5.477997996284895521e+01 5.271955748029252931e+01 6.196752595703081568e+01
5.503822098679638231e-01 5.475783714017332926e+01 5.269847870647865307e+01 6.194167132272500709e+01
5.670604586518415147e-01 5.473577082239305724e+01 5.267747344088410699e+01 6.191590364687292691e+01
5.837387074357192063e-01 5.471378037505644443e+01 5.265654107352676050e+01 6.189022220966364785e+01
6.004169562195968979e-01 5.469186516684381161e+01 5.263568099743111617e+01 6.186462629485563269e+01
6.170952050034745895e-01 5.467002456955198397e+01 5.261489260861342387e+01 6.183911518975903476e+01
6.337734537873522811e-01 5.464825795807890785e+01 5.259417530606692281e+01 6.181368818521814745e+01
6.504517025712299727e-01 5.462656471040839534e+01 5.257352849174721854e+01 6.178834457559398174e+01
6.671299513551076643e-01 5.460494420759498269e+01 5.255295157055772393e+01 6.176308365874697870e+01
6.838082001389853559e-01 5.458339583374891646e+01 5.253244395033529912e+01 6.173790473601987827e+01
7.004864489228630475e-01 5.456191897602126062e+01 5.251200504183591278e+01 6.171280711222072313e+01
7.171646977067407391e-01 5.454051302458911721e+01 5.249163425872050226e+01 6.168779009560596194e+01
7.338429464906184307e-01 5.451917737264095365e+01 5.247133101754087647e+01 6.166285299786373741e+01
7.505211952744961224e-01 5.449791141636206504e+01 5.245109473772578923e+01 6.163799513409725961e+01
7.671994440583738140e-01 5.447671455492015014e+01 5.243092484156707656e+01 6.161321582280833553e+01
7.838776928422515056e-01 5.445558619045099391e+01 5.241082075420592190e+01 6.158851438588104088e+01
8.005559416261291972e-01 5.443452572804425671e+01 5.239078190361924214e+01 6.156389014856549124e+01
8.172341904100068888e-01 5.441353257572937707e+01 5.237080772060615885e+01 6.153934243946174121e+01
8.339124391938845804e-01 5.439260614446161668e+01 5.235089763877459745e+01 6.151487059050384687e+01
8.505906879777622720e-01 5.437174584810816924e+01 5.233105109452796455e+01 6.149047393694400654e+01
8.672689367616399636e-01 5.435095110343441149e+01 5.231126752705196026e+01 6.146615181733685773e+01
8.839471855455176552e-01 5.433022133009022525e+01 5.229154637830148289e+01 6.144190357352388787e+01
9.006254343293953468e-01 5.430955595059648999e+01 5.227188709298761182e+01 6.141772855061795156e+01
9.173036831132730384e-01 5.428895439033160386e+01 5.225228911856473246e+01 6.139362609698794415e+01
9.339819318971507300e-01 5.426841607751817520e+01 5.223275190521773936e+01 6.136959556424355355e+01
9.506601806810284216e-01 5.424794044320977093e+01 5.221327490584934594e+01 6.134563630722014693e+01
9.673384294649061133e-01 5.422752692127779994e+01 5.219385757606747944e+01 6.132174768396379250e+01
9.840166782487838049e-01 5.420717494839848172e+01 5.217449937417279671e+01 6.129792905571636652e+01
1.000694927032661496e+00 5.418688396403992868e+01 5.215519976114627099e+01 6.127417978690080247e+01
1.017373175816539188e+00 5.416665341044929249e+01 5.213595820063690667e+01 6.125049924510643251e+01
1.034051424600416880e+00 5.414648273264007372e+01 5.211677415894951082e+01 6.122688680107444981e+01
1.050729673384294571e+00 5.412637137837946710e+01 5.209764710503259266e+01 6.120334182868348449e+01
1.067407922168172263e+00 5.410631879817584888e+01 5.207857651046634118e+01 6.117986370493530046e+01
1.084086170952049955e+00 5.408632444526632099e+01 5.205956184945068799e+01 6.115645180994058450e+01
1.100764419735927646e+00 5.406638777560438314e+01 5.204060259879349815e+01 6.113310552690484201e+01
1.117442668519805338e+00 5.404650824784769014e+01 5.202169823789878933e+01 6.110982424211441355e+01
1.134120917303683029e+00 5.402668532334590168e+01 5.200284824875509315e+01 6.108660734492261213e+01
1.150799166087560721e+00 5.400691846612861013e+01 5.198405211592390174e+01 6.106345422773591736e+01
1.167477414871438413e+00 5.398720714289339639e+01 5.196530932652817114e+01 6.104036428600031883e+01
1.184155663655316104e+00 5.396755082299393536e+01 5.194661937024093135e+01 6.101733691818775895e+01
1.200833912439193796e+00 5.394794897842822223e+01 5.192798173927399574e+01 6.099437152578264687e+01
1.217512161223071487e+00 5.392840108382686282e+01 5.190939592836674166e+01 6.097146751326852154e+01
1.234190410006949179e+00 5.390890661644149162e+01 5.189086143477496194e+01 6.094862428811475752e+01
1.250868658790826871e+00 5.388946505613322557e+01 5.187237775825983022e+01 6.092584126076342699e+01
1.267546907574704562e+00 5.387007588536124558e+01 5.185394440107693725e+01 6.090311784461623290e+01
1.284225156358582254e+00 5.385073858917144918e+01 5.183556086796540541e+01 6.088045345602154157e+01
1.300903405142459945e+00 5.383145265518518130e+01 5.181722666613708128e+01 6.085784751426150763e+01
1.317581653926337637e+00 5.381221757358807878e+01 5.179894130526582785e+01 6.083529944153930558e+01
1.334259902710215329e+00 5.379303283711895034e+01 5.178070429747688053e+01 6.081280866296646082e+01
1.350938151494093020e+00 5.377389794105878451e+01 5.176251515733628139e+01 6.079037460655025882e+01
1.367616400277970712e+00 5.375481238321982147e+01 5.174437340184041290e+01 6.076799670318125379e+01
1.384294649061848403e+00 5.373577566393468885e+01 5.172627855040558842e+01 6.074567438662087682e+01
1.400972897845726095e+00 5.371678728604565123e+01 5.170823012485771386e+01 6.072340709348912924e+01
1.417651146629603787e+00 5.369784675489392356e+01 5.169022764942206294e+01 6.070119426325237555e+01
1.434329395413481478e+00 5.367895357830905567e+01 5.167227065071309511e+01 6.067903533821120021e+01
1.451007644197359170e+00 5.366010726659840913e+01 5.165435865772434454e+01 6.065692976348838528e+01
1.467685892981236861e+00 5.364130733253670513e+01 5.163649120181841568e+01 6.063487698701697326e+01
1.484364141765114553e+00 5.362255329135565063e+01 5.161866781671702142e+01 6.061287645952837977e+01
1.501042390548992245e+00 5.360384466073362830e+01 5.160088803849112082e+01 6.059092763454064823e+01
1.517720639332869936e+00 5.358518096078547899e+01 5.158315140555109934e+01 6.056902996834674724e+01
1.534398888116747628e+00 5.356656171405236933e+01 5.156545745863704155e+01 6.054718292000296742e+01
1.551077136900625320e+00 5.354798644549169495e+01 5.154780574080908195e+01 6.052538595131741062e+01
1.567755385684503011e+00 5.352945468246707605e+01 5.153019579743778422e+01 6.050363852683855015e+01
1.584433634468380703e+00 5.351096595473844530e+01 5.151262717619465548e+01 6.048194011384386926e+01
1.601111883252258394e+00 5.349251979445218552e+01 5.149509942704267473e+01 6.046029018232860608e+01
1.617790132036136086e+00 5.347411573613132418e+01 5.147761210222689954e+01 6.043868820499455552e+01
1.634468380820013778e+00 5.345575331666584873e+01 5.146016475626515785e+01 6.041713365723895635e+01
1.651146629603891469e+00 5.343743207530302897e+01 5.144275694593881099e+01 6.039562601714346357e+01
1.667824878387769161e+00 5.341915155363786027e+01 5.142538823028355921e+01 6.037416476546319188e+01
1.684503127171646852e+00 5.340091129560353522e+01 5.140805817058030414e+01 6.035274938561585145e+01
1.701181375955524544e+00 5.338271084746202888e+01 5.139076633034613195e+01 6.033137936367093346e+01
1.717859624739402236e+00 5.336454975779469123e+01 5.137351227532529663e+01 6.031005418833900933e+01
1.734537873523279927e+00 5.334642757749296749e+01 5.135629557348030261e+01 6.028877335096106549e+01
1.751216122307157619e+00 5.332834385974913260e+01 5.133911579498305855e+01 6.026753634549795180e+01
1.767894371091035310e+00 5.331029816004713950e+01 5.132197251220604528e+01 6.024634266851985842e+01
1.784572619874913002e+00 5.329229003615347438e+01 5.130486529971361165e+01 6.022519181919592057e+01
1.801250868658790694e+00 5.327431904810812568e+01 5.128779373425327037e+01 6.020408329928385172e+01
1.817929117442668385e+00 5.325638475821561002e+01 5.127075739474710758e+01 6.018301661311966200e+01
1.834607366226546077e+00 5.323848673103601215e+01 5.125375586228320657e+01 6.016199126760746907e+01
1.851285615010423768e+00 5.322062453337616716e+01 5.123678872010716390e+01 6.014100677220934443e+01
1.867963863794301460e+00 5.320279773428082137e+01 5.121985555361364817e+01 6.012006263893524505e+01
1.884642112578179152e+00 5.318500590502392100e+01 5.120295595033802272e+01 6.009915838233303020e+01
1.901320361362056843e+00 5.316724861909991517e+01 5.118608949994801804e+01 6.007829351947852103e+01
1.917998610145934535e+00 5.314952545221514413e+01 5.116925579423547532e+01 6.005746756996563107e+01
1.934676858929812227e+00 5.313183598227927007e+01 5.115245442710813961e+01 6.003668005589659629e+01
1.951355107713689918e+00 5.311417978939679330e+01 5.113568499458150285e+01 6.001593050187221934e+01
1.968033356497567610e+00 5.309655645585858963e+01 5.111894709477071785e+01 5.999521843498222751e+01
1.984711605281445301e+00 5.307896556613352601e+01 5.110224032788254789e+01 5.997454338479566616e+01
2.001389854065322993e+00 5.306140670686013294e+01 5.108556429620737305e+01 5.995390488335136325e+01
2.018068102849200685e+00 5.304387946683832666e+01 5.106891860411128903e+01 5.993330246514847914e+01
2.034746351633078376e+00 5.302638343702120238e+01 5.105230285802819168e+01 5.991273566713707055e+01
2.051424600416956068e+00 5.300891821050685593e+01 5.103571666645196814e+01 5.989220402870878246e+01
2.068102849200833759e+00 5.299148338253026935e+01 5.101915963992872349e+01 5.987170709168754001e+01
2.084781097984711451e+00 5.297407855045527469e+01 5.100263139104906429e+01 5.985124440032033988e+01
2.101459346768589143e+00 5.295670331376653905e+01 5.098613153444040336e+01 5.983081550126809134e+01
2.118137595552466834e+00 5.293935727406161362e+01 5.096965968675937120e+01 5.981041994359651426e+01
2.134815844336344526e+00 5.292204003504304666e+01 5.095321546668422030e+01 5.979005727876710807e+01
2.151494093120222217e+00 5.290475120251051777e+01 5.093679849490731470e+01 5.976972706062817053e+01
2.168172341904099909e+00 5.288749038435306460e+01 5.092040839412765507e+01 5.974942884540586618e+01
2.184850590687977601e+00 5.287025719054133077e+01 5.090404478904347485e+01 5.972916219169536589e+01
2.201528839471855292e+00 5.285305123311986364e+01 5.088770730634483641e+01 5.970892666045205743e+01
2.218207088255732984e+00 5.283587212619949725e+01 5.087139557470632667e+01 5.968872181498276319e+01
2.234885337039610675e+00 5.281871948594972821e+01 5.085510922477976692e+01 5.966854722093707863e+01
2.251563585823488367e+00 5.280159293059118397e+01 5.083884788918697950e+01 5.964840244629871790e+01
2.268241834607366059e+00 5.278449208038812657e+01 5.082261120251260422e+01 5.962828706137692336e+01
2.284920083391243750e+00 5.276741655764099193e+01 5.080639880129697161e+01 5.960820063879795327e+01
2.301598332175121442e+00 5.275036598667900023e+01 5.079021032402898328e+01 5.958814275349659795e+01
2.318276580958999133e+00 5.273333999385279469e+01 5.077404541113907754e+01 5.956811298270775978e+01
2.334954829742876825e+00 5.271633820752712296e+01 5.075790370499221638e+01 5.954811090595806888e+01
2.351633078526754517e+00 5.269936025807359670e+01 5.074178484988092919e+01 5.952813610505759812e+01
2.368311327310632208e+00 5.268240577786344403e+01 5.072568849201838503e+01 5.950818816409156398e+01
2.384989576094509900e+00 5.266547440126036150e+01 5.070961427953153589e+01 5.948826666941213404e+01
2.401667824878387592e+00 5.264856576461335891e+01 5.069356186245425988e+01 5.946837120963025569e+01
2.418346073662265283e+00 5.263167950624970359e+01 5.067753089272058986e+01 5.944850137560753467e+01
2.435024322446142975e+00 5.261481526646785056e+01 5.066152102415795611e+01 5.942865676044819168e+01
2.451702571230020666e+00 5.259797268753046495e+01 5.064553191248047881e+01 5.940883695949101906e+01
2.468380820013898358e+00 5.258115141365744449e+01 5.062956321528229608e+01 5.938904157030143693e+01
2.485059068797776050e+00 5.256435109101903436e+01 5.061361459203096302e+01 5.936927019266357064e+01
2.501737317581653741e+00 5.254757136772892778e+01 5.059768570406082944e+01 5.934952242857236371e+01
2.518415566365531433e+00 5.253081189383745198e+01 5.058177621456651707e+01 5.932979788222577611e+01
2.535093815149409124e+00 5.251407232132476111e+01 5.056588578859640393e+01 5.931009616001698959e+01
2.551772063933286816e+00 5.249735230409410747e+01 5.055001409304615834e+01 5.929041687052668408e+01
2.568450312717164508e+00 5.248065149796511264e+01 5.053416079665230853e+01 5.927075962451534963e+01
2.585128561501042199e+00 5.246396956066710260e+01 5.051832556998585488e+01 5.925112403491564805e+01
2.601806810284919891e+00 5.244730615183249256e+01 5.050250808544590342e+01 5.923150971682481725e+01
2.618485059068797582e+00 5.243066093299016472e+01 5.048670801725336332e+01 5.921191628749711100e+01
2.635163307852675274e+00 5.241403356755893128e+01 5.047092504144465153e+01 5.919234336633629567e+01
2.651841556636552966e+00 5.239742372084102584e+01 5.056036929414367620e+01 5.917279057488819660e+01
2.668519805420430657e+00 5.238083106001561617e+01 5.064978433743159059e+01 5.915325753683324450e+01
2.685198054204308349e+00 5.236425525413235249e+01 5.073916991134250054e+01 5.913374387797913556e+01
2.701876302988186040e+00 5.234769597410497965e+01 5.082852575574874265e+01 5.911424922625347023e+01
2.718554551772063732e+00 5.233115289270495651e+01 5.091785161036863627e+01 5.909477321169644881e+01
2.735232800555941424e+00 5.231462568455512496e+01 5.100714721477419999e+01 5.907531546645363107e+01
2.751911049339819115e+00 5.229811402612342874e+01 5.109641230839882553e+01 5.905587562476872421e+01
2.768589298123696807e+00 5.228161759571662515e+01 5.118564663054498709e+01 5.903645332297639925e+01
2.785267546907574499e+00 5.226513607347407486e+01 5.127484992039187972e+01 5.901704819949514302e+01
2.801945795691452190e+00 5.224866914136155316e+01 5.136402191700307185e+01 5.899765989482019535e+01
2.818624044475329882e+00 5.223221648316507526e+01 5.145316235933413651e+01 5.897828805151645781e+01
2.835302293259207573e+00 5.221577778448477858e+01 5.154227098624023284e+01 5.895893231421149494e+01
2.851980542043085265e+00 5.219935273272884757e+01 5.163134753648371600e+01 5.893959232958854955e+01
2.868658790826962957e+00 5.218294101710742439e+01 5.172039174874169731e+01 5.892026774637959363e+01
2.885337039610840648e+00 5.216654232862660479e+01 5.180940336161358317e+01 5.890095821535843612e+01
2.902015288394718340e+00 5.215015636008243405e+01 5.189838211362861387e+01 5.888166338933383059e+01
2.918693537178596031e+00 5.213378280605495974e+01 5.198732774325338823e+01 5.886238292314266829e+01
2.935371785962473723e+00 5.211742136290227734e+01 5.207623998889933148e+01 5.884311647364316400e+01
2.952050034746351415e+00 5.210107172875466119e+01 5.216511858893018427e+01 5.882386369970809881e+01
2.968728283530229106e+00 5.208473360350866699e+01 5.225396328166944926e+01 5.880462426221810546e+01
2.985406532314106798e+00 5.206840668882131240e+01 5.234277380540783042e+01 5.878539782405495373e+01
3.002084781097984489e+00 5.205209068810426487e+01 5.243154989841065117e+01 5.876618405009492108e+01
3.018763029881862181e+00 5.203578530651805778e+01 5.252029129892524395e+01 5.874698260720214904e+01
3.035441278665739873e+00 5.201949025096635637e+01 5.260899774518833283e+01 5.872779316422205653e+01
3.052119527449617564e+00 5.200320523009023077e+01 5.269766897543338047e+01 5.870861539197480283e+01
3.068797776233495256e+00 5.198692995426245744e+01 5.278630472789794936e+01 5.868944896324875060e+01
3.085476025017372947e+00 5.197066413558186326e+01 5.287490474083099912e+01 5.867029355279396441e+01
3.102154273801250639e+00 5.195440748786771223e+01 5.296346875250019082e+01 5.865114883731578033e+01
3.118832522585128331e+00 5.193815972665406377e+01 5.305199650119917010e+01 5.863201449546836130e+01
3.135510771369006022e+00 5.192192056918423049e+01 5.314048772525482889e+01 5.861289020784830228e+01
3.152189020152883714e+00 5.190568973440519329e+01 5.322894216303453874e+01 5.859377565698827794e+01
3.168867268936761405e+00 5.188946694296211604e+01 5.331735955295336993e+01 5.857467052735070467e+01
3.185545517720639097e+00 5.187325191719281037e+01 5.340573963348129638e+01 5.855557450532144514e+01
3.202223766504516789e+00 5.185704438112229298e+01 5.349408214315037213e+01 5.853648727920351291e+01
3.218902015288394480e+00 5.184084406045733573e+01 5.358238682056190072e+01 5.851740853921086938e+01
3.235580264072272172e+00 5.182465068258103713e+01 5.367065340439356191e+01 5.849833797746217101e+01
3.252258512856149864e+00 5.180846397654743640e+01 5.375888163340653136e+01 5.847927528797462315e+01
3.268936761640027555e+00 5.179228367307614889e+01 5.384707124645259313e+01 5.846022016665779120e+01
3.285615010423905247e+00 5.177610950454701566e+01 5.393522198248119537e+01 5.844117231130750412e+01
3.302293259207782938e+00 5.175994120499478868e+01 5.402333358054653445e+01 5.842213142159974382e+01
3.318971507991660630e+00 5.174377851010384433e+01 5.411140577981457511e+01 5.840309719908456287e+01
3.335649756775538322e+00 5.172762115720290410e+01 5.419943831957007063e+01 5.838406934718006625e+01
3.352328005559416013e+00 5.171146888525978369e+01 5.428743093922356877e+01 5.836504757116638586e+01
3.369006254343293705e+00 5.169532143487618470e+01 5.437538337831836799e+01 5.834603157817968366e+01
3.385684503127171396e+00 5.167917854828248636e+01 5.446329537653748787e+01 5.832702107720619722e+01
3.402362751911049088e+00 5.166303996933257991e+01 5.455116667371059691e+01 5.830801577907630673e+01
3.419041000694926780e+00 5.164690544349870294e+01 5.463899700982093321e+01 5.828901539645862329e+01
3.435719249478804471e+00 5.163077471786630923e+01 5.472678612501217543e+01 5.827001964385410560e+01
3.452397498262682163e+00 5.161464754112896713e+01 5.481453375959534213e+01 5.825102823759020509e+01
3.469075747046559854e+00 5.159852366358326492e+01 5.490223965405562012e+01 5.823204089581502529e+01
3.485753995830437546e+00 5.158240283712375884e+01 5.498990354905919986e+01 5.821305733849151665e+01
3.502432244614315238e+00 5.156628481523791407e+01 5.507752518546008247e+01 5.819407728739168562e+01
3.519110493398192929e+00 5.155016935300108827e+01 5.516510430430685830e+01 5.817510046609085350e+01
3.535788742182070621e+00 5.153405620707152934e+01 5.525264064684947840e+01 5.815612659996190814e+01
3.552466990965948312e+00 5.151794513568540168e+01 5.534013395454599760e+01 5.813715541616958404e+01
3.569145239749826004e+00 5.150183589865181943e+01 5.542758396906928908e+01 5.811818664366479226e+01
3.585823488533703696e+00 5.148572825734790115e+01 5.551499043231374486e+01 5.809922001317894313e+01
3.602501737317581387e+00 5.146962197471385281e+01 5.560235308640196195e+01 5.808025525721830462e+01
3.619179986101459079e+00 5.145351681524807930e+01 5.568967167369137883e+01 5.806129211005838897e+01
3.635858234885336771e+00 5.143741254500228166e+01 5.577694593678092616e+01 5.804233030773833946e+01
3.652536483669214462e+00 5.142130893157661120e+01 5.586417561851763480e+01 5.802336958805536682e+01
3.669214732453092154e+00 5.140520574411483068e+01 5.595136046200321545e+01 5.800440969055919993e+01
3.685892981236969845e+00 5.138910275329946842e+01 5.603850021060063824e+01 5.798545035654654356e+01
3.702571230020847537e+00 5.137299973134702924e+01 5.612559460794066979e+01 5.796649132905556456e+01
3.719249478804725229e+00 5.135689645200321252e+01 5.621264339792839593e+01 5.794753235286041360e+01
3.735927727588602920e+00 5.134079269053812311e+01 5.629964632474973030e+01 5.792857317446574683e+01
3.752605976372480612e+00 5.132468822374153916e+01 5.638660313287787318e+01 5.790961354210128320e+01
3.769284225156358303e+00 5.130858282991817276e+01 5.647351356707979164e+01 5.789065320571637585e+01
3.785962473940235995e+00 5.129247628888295196e+01 5.656037737242263574e+01 5.787169191697459070e+01
3.802640722724113687e+00 5.127636838195631697e+01 5.664719429428015474e+01 5.785272942924832762e+01
3.819318971507991378e+00 5.126025889195955187e+01 5.673396407833907773e+01 5.783376549761346297e+01
3.835997220291869070e+00 5.124414760321010931e+01 5.682068647060548727e+01 5.781479987884397076e+01
3.852675469075746761e+00 5.122803430151697057e+01 5.690736121741115028e+01 5.779583233140662202e+01
3.869353717859624453e+00 5.121191877417600580e+01 5.699398806541984897e+01 5.777686261545566282e+01
3.886031966643502145e+00 5.119580080996535543e+01 5.708056676163366916e+01 5.775789049282749943e+01
3.902710215427379836e+00 5.117968019914085431e+01 5.716709705339927439e+01 5.773891572703546160e+01
3.919388464211257528e+00 5.116355673343141319e+01 5.725357868841414444e+01 5.771993808326452324e+01
3.936066712995135219e+00 5.114743020603447832e+01 5.734001141473282814e+01 5.770095732836605151e+01
3.952744961779012911e+00 5.113130041161146977e+01 5.742639498077312510e+01 5.768197323085261985e+01
3.969423210562890603e+00 5.111516714628324110e+01 5.751272913532226028e+01 5.766298556089277838e+01
3.986101459346768294e+00 5.109903020762556736e+01 5.759901362754305865e+01 5.764399409030587407e+01
4.002779708130645986e+00 5.108288939466461898e+01 5.768524820698006295e+01 5.762499859255687795e+01
4.019457956914523677e+00 5.106674450787248531e+01 5.777143262356565856e+01 5.760599884275124793e+01
4.036136205698401369e+00 5.105059534916269826e+01 5.785756662762613445e+01 5.758699461762978444e+01
4.052814454482279061e+00 5.103444172188575578e+01 5.794364996988777250e+01 5.756798569556350031e+01
4.069492703266156752e+00 5.101828343082468109e+01 5.802968240148286583e+01 5.754897185654853331e+01
4.086170952050034444e+00 5.100212028219058880e+01 5.811566367395572996e+01 5.752995288220105152e+01
4.102849200833912136e+00 5.098595208361825826e+01 5.820159353926870693e+01 5.751092855575218721e+01
4.119527449617789827e+00 5.096977864416172821e+01 5.828747174980813384e+01 5.749189866204297772e+01
4.136205698401667519e+00 5.095359977428989140e+01 5.837329805839026164e+01 5.747286298751933487e+01
4.152883947185545210e+00 5.093741528588213896e+01 5.845907221826719535e+01 5.745382132022700006e+01
4.169562195969422902e+00 5.092122499222395504e+01 5.854479398313277727e+01 5.743477344980656341e+01
4.186240444753300594e+00 5.090502870800260382e+01 5.863046310712845610e+01 5.741571916748844018e+01
4.202918693537178285e+00 5.088882624930275256e+01 5.871607934484913471e+01 5.739665826608791122e+01
4.219596942321055977e+00 5.087261743360215860e+01 5.880164245134898948e+01 5.737759054000015624e+01
4.236275191104933668e+00 5.085640207976734928e+01 5.888715218214726832e+01 5.735851578519528715e+01
4.252953439888811360e+00 5.084018000804931603e+01 5.897260829323406028e+01 5.733943379921343819e+01
4.269631688672689052e+00 5.082395104007921560e+01 5.905801054107603676e+01 5.732034438115981345e+01
4.286309937456566743e+00 5.080771499886409259e+01 5.914335868262217843e+01 5.730124733169979834e+01
4.302988186240444435e+00 5.079147170878262330e+01 5.922865247530948096e+01 5.728214245305405683e+01
4.319666435024322126e+00 5.077522099558084534e+01 5.931389167706861798e+01 5.726302954899365716e+01
4.336344683808199818e+00 5.075896268636790154e+01 5.939907604632958282e+01 5.724390842483519748e+01
4.353022932592077510e+00 5.074269660961183348e+01 5.948420534202732313e+01 5.722477888743593866e+01
4.369701181375955201e+00 5.072642259513532537e+01 5.956927932360733990e+01 5.720564074518898678e+01
4.386379430159832893e+00 5.071014047411152603e+01 5.965429775103124399e+01 5.718649380801844728e+01
4.403057678943710584e+00 5.069385007905982121e+01 5.973926038478231959e+01 5.716733788737461452e+01
4.419735927727588276e+00 5.067755124384164844e+01 5.982416698587103809e+01 5.714817279622916146e+01
4.436414176511465968e+00 5.066124380365633328e+01 5.990901731584056478e+01 5.712899834907035057e+01
4.453092425295343659e+00 5.064492759503689712e+01 5.999381113677221578e+01 5.710981436189825189e+01
4.469770674079221351e+00 5.062860245584591468e+01 6.007854821129092215e+01 5.709062065221998949e+01
4.486448922863099043e+00 5.061226822527135738e+01 6.016322830257063004e+01 5.707141703904495955e+01
4.503127171646976734e+00 5.059592474382245797e+01 6.024785117433972204e+01 5.705220334288010520e+01
4.519805420430854426e+00 5.057957185332558936e+01 6.033241659088635345e+01 5.703297938572518433e+01
4.536483669214732117e+00 5.056320939692012217e+01 6.041692431706383815e+01 5.701374499106803029e+01
4.553161917998609809e+00 5.054683721905435334e+01 6.050137411829592793e+01 5.699449998387986227e+01
4.569840166782487501e+00 5.053045516548136362e+01 6.058576576058212737e+01 5.697524419061058154e+01
4.586518415566365192e+00 5.051406308325496752e+01 6.067009901050296605e+01 5.695597743918406763e+01
4.603196664350242884e+00 5.049766082072561346e+01 6.075437363522521395e+01 5.693669955899352431e+01
4.619874913134120575e+00 5.048124822753630525e+01 6.083858940250711811e+01 5.691741038089679705e+01
4.636553161917998267e+00 5.046482515461855201e+01 6.092274608070359676e+01 5.689810973721172616e+01
4.653231410701875959e+00 5.055360191246654011e+01 6.100684343877137650e+01 5.687879746171149975e+01
4.669909659485753650e+00 5.064232078204349108e+01 6.109088124627416505e+01 5.685947338962000686e+01
4.686587908269631342e+00 5.073098156295294814e+01 6.117485927338772456e+01 5.684013735760721886e+01
4.703266157053509033e+00 5.081958405514068033e+01 6.125877729090498747e+01 5.682078920378459230e+01
4.719944405837386725e+00 5.090812805890069370e+01 6.134263507024110140e+01 5.680142876770044325e+01
4.736622654621264417e+00 5.099661337488122115e+01 6.142643238343845979e+01 5.678205589033535006e+01
4.753300903405142108e+00 5.108503980409067680e+01 6.151016900317171832e+01 5.676267041409758463e+01
4.769979152189019800e+00 5.117340714790358192e+01 6.159384470275276868e+01 5.674327218281851515e+01
4.786657400972897491e+00 5.126171520806646242e+01 6.167745925613568403e+01 5.672386104174806576e+01
4.803335649756775183e+00 5.134996378670373218e+01 6.176101243792165718e+01 5.670443683755013353e+01
4.820013898540652875e+00 5.143815268632351234e+01 6.184450402336390340e+01 5.668499941829804811e+01
4.836692147324530566e+00 5.152628170982345779e+01 6.192793378837252760e+01 5.666554863347004556e+01
4.853370396108408258e+00 5.161435066049654807e+01 6.201130150951936315e+01 5.664608433394471376e+01
4.870048644892285949e+00 5.170235934203682859e+01 6.209460696404281066e+01 5.662660637199649472e+01
4.886726893676163641e+00 5.179030755854514467e+01 6.217784992985261283e+01 5.660711460129116546e+01
4.903405142460041333e+00 5.187819511453484722e+01 6.226103018553464352e+01 5.658760887688131191e+01
4.920083391243919024e+00 5.196602181493743444e+01 6.234414751035562574e+01 5.656808905520186670e+01
4.936761640027796716e+00 5.205378746510823618e+01 6.242720168426785676e+01 5.654855499406560426e+01
4.953439888811674408e+00 5.214149187083198456e+01 6.251019248791389771e+01 5.652900655265865026e+01
4.970118137595552099e+00 5.222913483832841308e+01 6.259311970263122049e+01 5.650944359153604069e+01
4.986796386379429791e+00 5.231671617425782728e+01 6.267598311045685477e+01 5.648986597261723119e+01
5.003474635163307482e+00 5.240423568572660429e+01 6.275878249413197096e+01 5.647027355918165625e+01
5.020152883947185174e+00 5.249169318029269249e+01 6.284151763710648453e+01 5.645066621586427402e+01
5.036831132731062866e+00 5.257908846597110397e+01 6.292418832354359637e+01 5.643104380865113257e+01
5.053509381514940557e+00 5.266642135123931467e+01 6.300679433832430476e+01 5.641140620487494317e+01
5.070187630298818249e+00 5.275369164504270714e+01 6.308933546705192441e+01 5.639175327321064657e+01
5.086865879082695940e+00 5.284089915679992799e+01 6.317181149605654156e+01 5.637208488367099335e+01
5.103544127866573632e+00 5.292804369640825257e+01 6.325422221239944776e+01 5.635240090760215281e+01
5.120222376650451324e+00 5.301512507424890686e+01 6.333656740387758077e+01 5.633270121767928629e+01
5.136900625434329015e+00 5.310214310119234682e+01 6.341884685902788021e+01 5.631298568790217018e+01
5.153578874218206707e+00 5.318909758860353776e+01 6.350106036713167867e+01 5.629325419359080485e+01
5.170257123002084398e+00 5.327598834834717678e+01 6.358320771821901474e+01 5.627350661138103050e+01
5.186935371785962090e+00 5.336281519279291530e+01 6.366528870307293175e+01 5.625374281922015740e+01
5.203613620569839782e+00 5.344957793482052466e+01 6.374730311323377663e+01 5.623396269636258893e+01
5.220291869353717473e+00 5.353627638782504050e+01 6.382925074100343465e+01 5.621416612336547303e+01
5.236970118137595165e+00 5.362291036572187863e+01 6.391113137944955724e+01 5.619435298208434659e+01
5.253648366921472856e+00 5.370947968295193675e+01 6.399294482240975412e+01 5.617452315566877985e+01
5.270326615705350548e+00 5.379598415448665349e+01 6.407469086449575002e+01 5.615467652855804914e+01
5.287004864489228240e+00 5.388242359583301777e+01 6.415636930109755554e+01 5.613481298647679552e+01
5.303683113273105931e+00 5.396879782303859230e+01 6.423797992838753146e+01 5.611493241643069041e+01
5.320361362056983623e+00 5.405510665269648030e+01 6.431952254332452412e+01 5.609503470670212977e+01
5.337039610840861315e+00 5.414134990195025665e+01 6.440099694365787286e+01 5.607511974684589973e+01
5.353717859624739006e+00 5.422752738849889909e+01 6.448240292793147432e+01 5.605518742768489204e+01
5.370396108408616698e+00 5.431363893060166248e+01 6.456374029548777571e+01 5.603523764130577689e+01
5.387074357192494389e+00 5.439968434708292477e+01 6.464500884647171119e+01 5.601527028105471828e+01
5.403752605976372081e+00 5.448566345733703287e+01 6.472620838183469516e+01 5.599528524153308950e+01
5.420430854760249773e+00 5.457157608133307036e+01 6.480733870333851598e+01 5.597528241859316012e+01
5.437109103544127464e+00 5.465742203961965373e+01 6.488839961355922981e+01 5.595526170933385401e+01
5.453787352328005156e+00 5.474320115332964320e+01 6.496939091589101167e+01 5.593522301209645065e+01
5.470465601111882847e+00 5.482891324418487500e+01 6.505031241454999247e+01 5.591516622646032175e+01
5.487143849895760539e+00 5.491455813450081536e+01 6.513116391457806742e+01 5.589509125323867522e+01
5.503822098679638231e+00 5.500013564719122172e+01 6.521194522184667619e+01 5.587499799447429183e+01
5.520500347463515922e+00 5.508564560577276126e+01 6.529265614306052612e+01 5.585488635343526909e+01
5.537178596247393614e+00 5.517108783436960096e+01 6.537329648576134389e+01 5.583475623461079351e+01
5.553856845031271305e+00 5.525646215771795511e+01 6.545386605833154192e+01 5.581460754370687738e+01
5.570535093815148997e+00 5.534176840117063989e+01 6.542915421171967694e+01 5.579444018764213808e+01
5.587213342599026689e+00 5.542700639070155688e+01 6.540442086972620928e+01 5.577425407454355621e+01
5.603891591382904380e+00 5.551217595291016238e+01 6.537966592686703393e+01 5.575404911374226913e+01
5.620569840166782072e+00 5.559727691502591540e+01 6.535488927907084644e+01 5.573382521576933613e+01
5.637248088950659763e+00 5.568230910491269725e+01 6.533009082367406961e+01 5.571358229235152493e+01
5.653926337734537455e+00 5.576727235107317426e+01 6.530527045941586550e+01 5.569332025640709816e+01
5.670604586518415147e+00 5.585216648265318184e+01 6.528042808643311901e+01 5.567303902204162114e+01
5.687282835302292838e+00 5.593699132944600905e+01 6.525556360625537877e+01 5.565273850454374838e+01
5.703961084086170530e+00 5.602174672189673288e+01 6.523067692179992605e+01 5.563241862038103847e+01
5.720639332870048221e+00 5.610643249110645314e+01 6.520576793736671561e+01 5.561207928719576188e+01
5.737317581653925913e+00 5.619104846883653437e+01 6.518083655863340198e+01 5.559172042380070877e+01
5.753995830437803605e+00 5.627559448751282645e+01 6.515588269265037979e+01 5.557134195017501810e+01
5.770674079221681296e+00 5.636007038022982130e+01 6.513090624783575322e+01 5.555094378745998540e+01
5.787352328005558988e+00 5.644447598075480244e+01 6.510590713397039053e+01 5.553052585795490614e+01
5.804030576789436680e+00 5.652881112353197324e+01 6.508088526219295034e+01 5.551008808511290482e+01
5.820708825573314371e+00 5.661307564368653544e+01 6.505584054499490776e+01 5.548963039353677118e+01
5.837387074357192063e+00 5.669726937702873926e+01 6.503077289621562329e+01 5.546915270897480355e+01
5.854065323141069754e+00 5.678139216005793344e+01 6.500568223103734056e+01 5.544865495831665214e+01
5.870743571924947446e+00 5.686544382996653724e+01 6.498056846598029779e+01 5.542813706958916953e+01
5.887421820708825138e+00 5.694942422464402654e+01 6.495543151889773981e+01 5.540759897195226813e+01
5.904100069492702829e+00 5.703333318268086316e+01 6.493027130897100108e+01 5.538704059569478488e+01
5.920778318276580521e+00 5.711717054337240995e+01 6.490508775670457453e+01 5.536646187223033166e+01
5.937456567060458212e+00 5.720093614672281745e+01 6.487988078392118041e+01 5.534586273409318125e+01
5.954134815844335904e+00 5.728462983344886084e+01 6.485465031375684930e+01 5.532524311493411773e+01
5.970813064628213596e+00 5.736825144498375550e+01 6.482939627065600519e+01 5.530460294951633671e+01
5.987491313412091287e+00 5.745180082348097272e+01 6.480411858036653427e+01 5.528394217371130992e+01
6.004169562195968979e+00 5.753527781181798417e+01 6.477881716993493910e+01 5.526326072449467119e+01
6.020847810979846670e+00 5.761868225359998519e+01 6.475349196770137894e+01 5.524255853994211662e+01
6.037526059763724362e+00 5.770201399316361801e+01 6.472814290329479547e+01 5.522183555922527631e+01
6.054204308547602054e+00 5.778527287558063108e+01 6.470276990762803848e+01 5.520109172260764296e+01
6.070882557331479745e+00 5.786845874666153122e+01 6.467737291289294888e+01 5.518032697144043652e+01
6.087560806115357437e+00 5.795157145295918610e+01 6.465195185255551280e+01 5.515954124815853987e+01
6.104239054899235128e+00 5.803461084177241247e+01 6.462650666135097310e+01 5.513873449627639189e+01
6.120917303683112820e+00 5.811757676114953597e+01 6.460103727527895501e+01 5.511790666038390185e+01
6.137595552466990512e+00 5.820046905989190833e+01 6.457554363159860600e+01 5.509705768614237087e+01
6.154273801250868203e+00 5.828328758755740324e+01 6.455002566882372150e+01 5.507618752028041342e+01
6.170952050034745895e+00 5.836603219446389801e+01 6.452448332671792741e+01 5.505529611058986461e+01
6.187630298818623586e+00 5.844870273169269126e+01 6.449891654628979154e+01 5.503438340592173716e+01
6.204308547602501278e+00 5.853129905109191355e+01 6.447332526978800615e+01 5.501344935618212872e+01
6.220986796386378970e+00 5.861382100527990247e+01 6.444770944069651364e+01 5.499249391232817175e+01
6.237665045170256661e+00 5.869626844764857054e+01 6.442206900372971745e+01 5.497151702636397630e+01
6.254343293954134353e+00 5.877864123236669514e+01 6.439640390482760779e+01 5.495051865133655156e+01
6.271021542738012045e+00 5.886093921438322241e+01 6.437071409115095832e+01 5.492949874133178412e+01
6.287699791521889736e+00 5.894316224943053584e+01 6.434499951107650872e+01 5.490845725147035949e+01
6.304378040305767428e+00 5.902531019402766788e+01 6.431926011419211875e+01 5.488739413790374044e+01
6.321056289089645119e+00 5.910738290548350449e+01 6.429349585129197919e+01 5.486630935781010976e+01
6.337734537873522811e+00 5.918938024189997549e+01 6.426770667437182283e+01 5.484520286939034150e+01
6.354412786657400503e+00 5.927130206217516672e+01 6.424189253662407850e+01 5.482407463186395802e+01
6.371091035441278194e+00 5.935314822600646067e+01 6.421605339243308208e+01 5.480292460546510114e+01
6.387769284225155886e+00 5.943491859389359178e+01 6.419018919737033002e+01 5.478175275143852474e+01
6.404447533009033577e+00 5.951661302714173729e+01 6.416429990818961926e+01 5.476055903203553754e+01
6.421125781792911269e+00 5.959823138786450158e+01 6.413838548282232921e+01 5.473934341051000274e+01
6.437804030576788961e+00 5.967977353898694304e+01 6.411244588037257586e+01 5.471810585111432346e+01
6.454482279360666652e+00 5.976123934424851569e+01 6.408648106111249376e+01 5.469684631909542816e+01
6.471160528144544344e+00 5.984262866820603222e+01 6.406049098647743278e+01 5.467556478069075609e+01
6.487838776928422035e+00 5.992394137623654871e+01 6.403447561906119745e+01 5.465426120312424985e+01
6.504517025712299727e+00 6.000517733454026370e+01 6.400843492261128631e+01 5.463293555460236917e+01
6.521195274496177419e+00 6.008633641014333904e+01 6.398236886202413132e+01 5.461158780431006932e+01
6.537873523280055110e+00 6.016741847090074913e+01 6.395627740334035849e+01 5.459021792240682203e+01
6.554551772063932802e+00 6.024842338549905207e+01 6.393016051374002018e+01 5.456882588002262224e+01
6.571230020847810493e+00 6.032935102345916789e+01 6.390401816153786285e+01 5.454741164925400199e+01
6.587908269631688185e+00 6.041020125513910699e+01 6.387785031617858067e+01 5.452597520316003710e+01
6.604586518415565877e+00 6.049097395173665603e+01 6.385165694823208327e+01 5.450451651575836820e+01
6.621264767199443568e+00 6.057166898529207799e+01 6.382543802938876354e+01 5.448303556202122877e+01
6.637943015983321260e+00 6.065228622869074115e+01 6.379919353245477964e+01 5.446153231787147320e+01
6.654621264767198952e+00 6.073282555566574104e+01 6.377292343134730856e+01 5.444000676017859774e+01
6.671299513551076643e+00 6.081328684080050095e+01 6.374662770108985654e+01 5.441845886675477573e+01
6.687977762334954335e+00 6.089366995953130157e+01 6.372030631780753396e+01 5.439688861635089978e+01
6.704656011118832026e+00 6.097397478814984595e+01 6.369395925872234443e+01 5.437529598865261704e+01
6.721334259902709718e+00 6.105420120380572513e+01 6.366758650214848103e+01 5.435368096427637852e+01
6.738012508686587410e+00 6.113434908450892635e+01 6.364118802748762249e+01 5.433204352476547427e+01
6.754690757470465101e+00 6.121441830913224891e+01 6.361476381522425072e+01 5.431038365258608991e+01
6.771369006254342793e+00 6.129440875741373418e+01 6.358831384692094701e+01 5.428870133112337015e+01
6.788047255038220484e+00 6.137432030995903887e+01 6.356183810521371669e+01 5.426699654467746115e+01
6.804725503822098176e+00 6.145415284824380819e+01 6.353533657380728528e+01 5.424526927845958113e+01
6.821403752605975868e+00 6.153390625461599939e+01 6.350880923747045159e+01 5.422351951858807695e+01
6.838082001389853559e+00 6.161358041229816962e+01 6.348225608203138393e+01 5.420174725208450184e+01
6.854760250173731251e+00 6.169317520538975685e+01 6.345567709437296600e+01 5.417995246686968613e+01
6.871438498957608942e+00 6.177269051886933227e+01 6.342907226242814289e+01 5.415813515175980086e+01
6.888116747741486634e+00 6.185212623859680292e+01 6.340244157517523149e+01 5.413629529646244265e+01
6.904794996525364326e+00 6.193148225131560025e+01 6.337578502263329483e+01 5.411443289157272574e+01
6.921473245309242017e+00 6.201075844465483300e+01 6.334910259585747383e+01 5.409254792856935268e+01
6.938151494093119709e+00 6.208995470713141884e+01 6.332239428693434746e+01 5.407064039981070636e+01
6.954829742876997400e+00 6.216907092815219471e+01 6.329566008897727869e+01 5.404871029853094910e+01
6.971507991660875092e+00 6.224810699801597735e+01 6.326889999612178883e+01 5.402675761883611472e+01
6.988186240444752784e+00 6.232706280791561682e+01 6.324211400352092483e+01 5.400478235570021468e+01
7.004864489228630475e+00 6.240593824994000016e+01 6.321530210734062649e+01 5.398278450496132308e+01
7.021542738012508167e+00 6.248473321707604100e+01 6.318846430475509379e+01 5.396076406331770414e+01
7.038220986796385858e+00 6.256344760321066190e+01 6.316160059394217541e+01 5.393872102832391136e+01
7.054899235580263550e+00 6.264208130313268441e+01 6.313471097407876442e+01 5.391665539838690080e+01
7.071577484364141242e+00 6.272063421253477600e+01 6.310779544533615848e+01 5.389456717276215869e+01
7.088255733148018933e+00 6.279910622801529030e+01 6.308085400887548388e+01 5.387245635154981471e+01
7.104933981931896625e+00 6.287749724708012877e+01 6.305388666684307708e+01 5.385032293569076955e+01
7.121612230715774317e+00 6.295580716814456679e+01 6.302689342236588743e+01 5.382816692696282246e+01
7.138290479499652008e+00 6.303403589053502998e+01 6.299987427954689423e+01 5.380598832797679165e+01
7.154968728283529700e+00 6.311218331449087060e+01 6.297282924346050237e+01 5.378378714217267742e+01
7.171646977067407391e+00 6.319024934116609415e+01 6.294575832014798067e+01 5.376156337381577544e+01
7.188325225851285083e+00 6.326823387263107179e+01 6.291866151661286466e+01 5.373931702799283272e+01
7.205003474635162775e+00 6.334613681187421719e+01 6.289153884081638779e+01 5.371704811060818940e+01
7.221681723419040466e+00 6.342395806280363502e+01 6.286439030167292685e+01 5.369475662837992758e+01
7.238359972202918158e+00 6.350169753024876229e+01 6.283721590904540477e+01 5.367244258883604147e+01
7.255038220986795849e+00 6.357935511996193867e+01 6.281001567374076444e+01 5.365010600031057209e+01
7.271716469770673541e+00 6.365693073862000517e+01 6.278278960750539284e+01 5.362774687193979162e+01
7.288394718554551233e+00 6.373442429382582475e+01 6.275553772302057354e+01 5.360536521365834517e+01
7.305072967338428924e+00 6.381183569410980994e+01 6.272826003389795346e+01 5.358296103619542805e+01
7.321751216122306616e+00 6.388916484893139369e+01 6.270095655467498119e+01 5.356053435107097727e+01
7.338429464906184307e+00 6.396641166868050732e+01 6.267362730081038791e+01 5.353808517059182748e+01
7.355107713690061999e+00 6.404357606467901576e+01 6.264627228867964703e+01 5.351561350784790250e+01
7.371785962473939691e+00 6.412065794918208894e+01 6.261889153557044807e+01 5.349311937670838546e+01
7.388464211257817382e+00 6.419765723537962288e+01 6.259148505967818465e+01 5.347060279181791742e+01
7.405142460041695074e+00 6.427457383739755414e+01 6.256405288010141419e+01 5.344806376859280306e+01
7.421820708825572765e+00 6.435140767029922415e+01 6.253659501683737432e+01 5.342550232321717374e+01
7.438498957609450457e+00 6.442815865008662968e+01 6.250911149077745677e+01 5.340291847263922165e+01
7.455177206393328149e+00 6.450482669370173028e+01 6.248160232370270961e+01 5.338031223456738417e+01
7.471855455177205840e+00 6.458141171902767042e+01 6.245406753827934665e+01 5.335768362746654958e+01
7.488533703961083532e+00 6.465791364489001580e+01 6.242650715805424255e+01 5.333503267055429120e+01
7.505211952744961224e+00 6.473433239105790449e+01 6.239892120745045645e+01 5.331235938379705175e+01
7.521890201528838915e+00 6.481066787824525477e+01 6.237130971176274841e+01 5.328966378790639169e+01
7.538568450312716607e+00 6.488692002811187365e+01 6.234367269715308879e+01 5.326694590433518783e+01
7.555246699096594298e+00 6.496308876326456527e+01 6.231601019064620317e+01 5.324420575527388877e+01
7.571924947880471990e+00 6.503917400725823939e+01 6.228832222012509590e+01 5.322144336364672768e+01
7.588603196664349682e+00 6.500996522631871244e+01 6.226060881432659500e+01 5.319865875310796355e+01
7.605281445448227373e+00 6.498073006543589258e+01 6.223287000283688286e+01 5.317585194803811532e+01
7.621959694232105065e+00 6.495146855665740304e+01 6.220510581608706246e+01 5.315302297354022443e+01
7.638637943015982756e+00 6.492218073290823099e+01 6.217731628534869515e+01 5.313017185543608178e+01
7.655316191799860448e+00 6.489286662798610905e+01 6.214950144272935972e+01 5.310729862026249037e+01
7.671994440583738140e+00 6.486352627655686831e+01 6.212166132116822581e+01 5.308440329526752777e+01
7.688672689367615831e+00 6.483415971414977719e+01 6.209379595443162714e+01 5.306148590840680157e+01
7.705350938151493523e+00 6.480476697715292289e+01 6.206590537710861355e+01 5.303854648833971197e+01
7.722029186935371214e+00 6.477534810280856448e+01 6.203798962460655275e+01 5.301558506442572138e+01
7.738707435719248906e+00 6.474590312920855695e+01 6.201004873314669652e+01 5.299260166672063832e+01
7.755385684503126598e+00 6.471643209528966167e+01 6.198208273975980376e+01 5.296959632597288703e+01
7.772063933287004289e+00 6.468693504082898471e+01 6.195409168228169250e+01 5.294656907361979137e+01
7.788742182070881981e+00 6.465741200643935827e+01 6.192607559934887007e+01 5.292351994178385866e+01
7.805420430854759672e+00 6.462786303356472217e+01 6.189803453039414194e+01 5.290044896326908486e+01
7.822098679638637364e+00 6.459828816447556221e+01 6.186996851564219924e+01 5.287735617155723844e+01
7.838776928422515056e+00 6.456868744226429158e+01 6.184187759610527024e+01 5.285424160080415135e+01
7.855455177206392747e+00 6.453906091084067498e+01 6.181376181357870792e+01 5.283110528583605259e+01
7.872133425990270439e+00 6.450940861492725276e+01 6.178562121063664847e+01 5.280794726214585211e+01
7.888811674774148130e+00 6.447973060005477919e+01 6.175745583062762734e+01 5.278476756588946017e+01
7.905489923558025822e+00 6.445002691255764660e+01 6.172926571767023063e+01 5.276156623388210676e+01
7.922168172341903514e+00 6.442029759956930945e+01 6.170105091664873243e+01 5.273834330359468225e+01
7.938846421125781205e+00 6.439054270901776533e+01 6.167281147320874624e+01 5.271509881315002843e+01
7.955524669909658897e+00 6.436076228962099322e+01 6.164454743375289070e+01 5.269183280131930758e+01
7.972202918693536589e+00 6.433095639088239182e+01 6.161625884543644815e+01 5.266854530751831476e+01
7.988881167477414280e+00 6.430112506308626052e+01 6.158794575616303035e+01 5.264523637180382565e+01
8.005559416261291972e+00 6.427126835729329457e+01 6.155960821458025833e+01 5.262190603486994434e+01
8.022237665045169663e+00 6.424138632533600912e+01 6.153124627007542813e+01 5.259855433804445823e+01
8.038915913829047355e+00 6.421147901981426287e+01 6.150285997277121908e+01 5.257518132328518590e+01
8.055594162612925047e+00 6.418154649409073897e+01 6.147444937352137373e+01 5.255178703317634614e+01
8.072272411396802738e+00 6.415158880228642602e+01 6.144601452390639196e+01 5.252837151092491297e+01
8.088950660180680430e+00 6.412160599927614157e+01 6.141755547622924638e+01 5.250493480035699179e+01
8.105628908964558121e+00 6.409159814068401317e+01 6.138907228351107648e+01 5.248147694591419565e+01
8.122307157748435813e+00 6.406156528287903029e+01 6.136056499948691823e+01 5.245799799265002150e+01
8.138985406532313505e+00 6.403150748297052530e+01 6.133203367860142663e+01 5.243449798622623348e+01
8.155663655316191196e+00 6.400142479880372548e+01 6.130347837600459115e+01 5.241097697290925339e+01
8.172341904100068888e+00 6.397131728895529079e+01 6.127489914754747957e+01 5.238743499956655825e+01
8.189020152883946579e+00 6.394118501272883748e+01 6.124629604977798181e+01 5.236387211366308492e+01
8.205698401667824271e+00 6.391102803015048295e+01 6.121766913993654669e+01 5.234028836325762057e+01
8.222376650451701963e+00 6.388084640196441910e+01 6.118901847595193999e+01 5.231668379699922156e+01
8.239054899235579654e+00 6.385064018962845722e+01 6.116034411643699542e+01 5.229305846412363223e+01
8.255733148019457346e+00 6.382040945530960130e+01 6.113164612068440107e+01 5.226941241444968966e+01
8.272411396803335037e+00 6.379015426187960713e+01 6.110292454866244327e+01 5.224574569837575666e+01
8.289089645587212729e+00 6.375987467291059119e+01 6.107417946101080730e+01 5.222205836687616909e+01
8.305767894371090421e+00 6.372957075267058968e+01 6.104541091903634253e+01 5.219835047149764051e+01
8.322446143154968112e+00 6.369924256611916746e+01 6.101661898470887024e+01 5.217462206435571659e+01
8.339124391938845804e+00 6.366889017890301261e+01 6.098780372065697719e+01 5.215087319813123656e+01
8.355802640722723496e+00 6.363851365735154531e+01 6.095896519016380921e+01 5.212710392606675924e+01
8.372480889506601187e+00 6.360811306847252666e+01 6.093010345716289322e+01 5.210331430196302449e+01
8.389159138290478879e+00 6.357768847994768890e+01 6.090121858623394502e+01 5.207950438017542893e+01
8.405837387074356570e+00 6.354723996012835130e+01 6.087231064259869129e+01 5.205567421561048747e+01
8.422515635858234262e+00 6.351676757803107876e+01 6.084337969211671293e+01 5.203182386372229473e+01
8.439193884642111954e+00 6.348627140333329066e+01 6.081442580128126707e+01 5.200795338050900796e+01
8.455872133425989645e+00 6.345575150636894080e+01 6.078544903721513748e+01 5.198406282250934396e+01
8.472550382209867337e+00 6.342520795812414747e+01 6.075644946766649213e+01 5.196015224679904776e+01
8.489228630993745028e+00 6.339464083023287344e+01 6.072742716100471227e+01 5.193622171098740381e+01
8.505906879777622720e+00 6.336405019497259161e+01 6.069838218621629267e+01 5.191227127321371881e+01
8.522585128561500412e+00 6.333343612525996491e+01 6.066931461290068484e+01 5.188830099214384717e+01
8.539263377345378103e+00 6.330279869464652620e+01 6.064022451126618307e+01 5.186431092696668799e+01
8.555941626129255795e+00 6.327213797731437239e+01 6.061111195212581038e+01 5.184030113739071055e+01
8.572619874913133486e+00 6.324145404807186566e+01 6.058197700689321152e+01 5.181627168364045843e+01
8.589298123697011178e+00 6.321074698234934175e+01 6.055281974757853192e+01 5.179222262645309627e+01
8.605976372480888870e+00 6.318001685619481123e+01 6.052364024678435328e+01 5.176815402707494940e+01
8.622654621264766561e+00 6.314926374626969618e+01 6.049443857770158672e+01 5.174406594725801511e+01
8.639332870048644253e+00 6.311848772984455280e+01 6.046521481410538712e+01 5.171995844925653074e+01
8.656011118832521944e+00 6.308768888479481518e+01 6.043596903035109591e+01 5.169583159582352039e+01
8.672689367616399636e+00 6.305686728959651788e+01 6.040670130137015548e+01 5.167168545020735593e+01
8.689367616400277328e+00 6.302602302332207529e+01 6.037741170266605906e+01 5.164752007614829665e+01
8.706045865184155019e+00 6.299515616563601839e+01 6.034810031031030775e+01 5.162333553787509288e+01
8.722724113968032711e+00 6.296426679679076699e+01 6.031876720093834621e+01 5.159913190010153272e+01
8.739402362751910402e+00 6.293335499762242335e+01 6.028941245174553387e+01 5.157490922802303857e+01
8.756080611535788094e+00 6.290242084954651602e+01 6.026003614048311618e+01 5.155066758731324228e+01
8.772758860319665786e+00 6.287146443455382894e+01 6.023063834545419581e+01 5.152640704412058881e+01
8.789437109103543477e+00 6.284048583520617370e+01 6.020121914550972519e+01 5.150212766506492557e+01
8.806115357887421169e+00 6.280948513463219740e+01 6.017177862004448485e+01 5.147782951723410605e+01
8.822793606671298861e+00 6.277846241652320458e+01 6.014231684899309016e+01 5.145351266818061475e+01
8.839471855455176552e+00 6.274741776512897928e+01 6.011283391282599808e+01 5.142917718591817078e+01
8.856150104239054244e+00 6.271635126525359283e+01 6.008332989254552103e+01 5.140482313891834565e+01
8.872828353022931935e+00 6.268526300225126846e+01 6.005380486968184783e+01 5.138045059610721665e+01
8.889506601806809627e+00 6.265415306202221046e+01 6.002425892628906468e+01 5.135605962686197046e+01
8.906184850590687319e+00 6.262302153100846169e+01 5.999469214494119740e+01 5.133165030100757775e+01
8.922863099374565010e+00 6.259186849618975401e+01 5.996510460872826087e+01 5.130722268881341108e+01
8.939541348158442702e+00 6.256069404507938714e+01 5.993549640125230127e+01 5.128277686098991950e+01
8.956219596942320393e+00 6.252949826572011460e+01 5.990586760662345256e+01 5.125831288868527480e+01
8.972897845726198085e+00 6.249828124668000129e+01 5.987621830945602852e+01 5.123383084348206040e+01
8.989576094510075777e+00 6.246704307704833781e+01 5.984654859486455791e+01 5.120933079739391047e+01
9.006254343293953468e+00 6.243578384643154777e+01 5.981685854845990491e+01 5.118481282286222722e+01
9.022932592077831160e+00 6.240450364494907376e+01 5.978714825634533270e+01 5.116027699275283425e+01
9.039610840861708851e+00 6.237320256322930589e+01 5.975741780511260970e+01 5.113572338035269382e+01
9.056289089645586543e+00 6.234188069240552466e+01 5.972766728183812290e+01 5.111115205936659578e+01
9.072967338429464235e+00 6.231053812411180104e+01 5.969789677407899120e+01 5.108656310391385347e+01
9.089645587213341926e+00 6.227917495047897489e+01 5.966810636986917160e+01 5.106195658852503527e+01
9.106323835997219618e+00 6.224779126413058350e+01 5.963829615771560810e+01 5.103733258813867479e+01
9.123002084781097309e+00 6.221638715817883281e+01 5.960846622659435923e+01 5.101269117809799525e+01
9.139680333564975001e+00 6.218496272622055443e+01 5.957861666594673977e+01 5.098803243414763386e+01
9.156358582348852693e+00 6.215351806233318399e+01 5.954874756567549099e+01 5.096335643243039470e+01
9.173036831132730384e+00 6.212205326107076786e+01 5.951885901614093655e+01 5.093866324948399438e+01
9.189715079916608076e+00 6.209056841745992728e+01 5.948895110815713849e+01 5.091395296223779354e+01
9.206393328700485768e+00 6.205906362699587930e+01 5.945902393298809585e+01 5.088922564800957815e+01
9.223071577484363459e+00 6.202753898563843649e+01 5.942907758234391480e+01 5.086448138450232648e+01
9.239749826268241151e+00 6.199599458980804201e+01 5.939911214837702147e+01 5.083972024980095483e+01
9.256428075052118842e+00 6.196443053638178355e+01 5.936912772367834634e+01 5.081494232236912723e+01
9.273106323835996534e+00 6.193284692268943559e+01 5.933912440127355126e+01 5.079014768104602950e+01
9.289784572619874226e+00 6.190124384650950873e+01 5.930910227461924222e+01 5.076533640504315059e+01
9.306462821403751917e+00 6.186962140606529204e+01 5.927906143759918933e+01 5.074050857394110636e+01
9.323141070187629609e+00 6.183797970002094502e+01 5.924900198452058930e+01 5.071566426768642799e+01
9.339819318971507300e+00 6.180631882747753281e+01 5.921892401011027829e+01 5.069080356658838582e+01
9.356497567755384992e+00 6.177463888796913238e+01 5.918882760951101574e+01 5.066592655131579903e+01
9.373175816539262684e+00 6.174293998145891749e+01 5.915871287827771852e+01 5.064103330289388794e+01
9.389854065323140375e+00 6.171122220833526484e+01 5.912857991237375188e+01 5.061612390270107653e+01
9.406532314107018067e+00 6.167948566940784616e+01 5.909842880816719912e+01 5.059119843246585901e+01
9.423210562890895758e+00 6.164773046590375571e+01 5.906825966242715253e+01 5.056625697426363786e+01
9.439888811674773450e+00 6.161595669946363074e+01 5.903807257232001859e+01 5.054129961051359032e+01
9.456567060458651142e+00 6.158416447213780742e+01 5.900786763540579472e+01 5.051632642397551365e+01
9.473245309242528833e+00 6.155235388638243421e+01 5.897764494963442417e+01 5.049133749774671998e+01
9.489923558026406525e+00 6.152052504505564912e+01 5.894740461334207993e+01 5.046633291525889575e+01
9.506601806810284216e+00 6.148867805141374276e+01 5.891714672524751961e+01 5.044131276027498956e+01
9.523280055594161908e+00 6.145681300910730727e+01 5.888687138444841906e+01 5.041627711688611413e+01
9.539958304378039600e+00 6.142493002217744191e+01 5.885657869041771306e+01 5.039122606950844130e+01
9.556636553161917291e+00 6.139302919505193756e+01 5.882626874299997155e+01 5.036615970288010402e+01
9.573314801945794983e+00 6.136111063254147524e+01 5.879594164240774745e+01 5.034107810205811262e+01
9.589993050729672674e+00 6.132917443983583183e+01 5.876559748921796000e+01 5.031598135241529235e+01
9.606671299513550366e+00 6.129722072250010712e+01 5.873523638436827810e+01 5.029086953963718543e+01
9.623349548297428058e+00 6.126524958647095076e+01 5.870485842915351782e+01 5.026574274971900991e+01
9.640027797081305749e+00 6.123326113805278226e+01 5.867446372522204001e+01 5.034581152724081932e+01
9.656706045865183441e+00 6.120125548391407477e+01 5.864405237457215492e+01 5.042579994731331539e+01
9.673384294649061133e+00 6.116923273108356796e+01 5.861362447954856236e+01 5.050570801037470403e+01
9.690062543432938824e+00 6.113719298694658022e+01 5.858318014283875641e+01 5.058553571763261658e+01
9.706740792216816516e+00 6.110513635924123577e+01 5.855271946746947975e+01 5.066528307106392504e+01
9.723419041000694207e+00 6.107306295605479818e+01 5.852224255680317100e+01 5.074495007341455022e+01
9.740097289784571899e+00 6.104097288581992586e+01 5.849174951453441196e+01 5.082453672819922730e+01
9.756775538568449591e+00 6.100886625731099855e+01 5.846124044468640335e+01 5.090404303970127131e+01
9.773453787352327282e+00 6.097674317964042245e+01 5.843071545160743341e+01 5.098346901297230005e+01
9.790132036136204974e+00 6.094460376225497100e+01 5.840017463996736069e+01 5.106281465383196405e+01
9.806810284920082665e+00 6.091244811493208999e+01 5.836961811475411821e+01 5.114207996886764107e+01
9.823488533703960357e+00 6.088027634777626673e+01 5.833904598127020336e+01 5.122126496543410923e+01
9.840166782487838049e+00 6.084808857121536363e+01 5.830845834512920334e+01 5.130036965165322016e+01
9.856845031271715740e+00 6.081588489599700154e+01 5.827785531225229931e+01 5.137939403641352243e+01
9.873523280055593432e+00 6.078366543318491466e+01 5.824723698886480605e+01 5.145833812936989204e+01
9.890201528839471123e+00 6.075143029415534102e+01 5.821660348149272579e+01 5.153720194094313456e+01
9.906879777623348815e+00 6.071917959059341996e+01 5.818595489695927370e+01 5.161598548231956585e+01
9.923558026407226507e+00 6.068691343448958264e+01 5.815529134238144593e+01 5.169468876545057867e+01
9.940236275191104198e+00 6.065463193813597798e+01 5.812461292516660194e+01 5.177331180305217373e+01
9.956914523974981890e+00 6.062233521412288439e+01 5.809391975300901834e+01 5.185185460860451201e+01
9.973592772758859581e+00 6.059002337533514293e+01 5.806321193388649249e+01 5.193031719635141030e+01
9.990271021542737273e+00 6.055769653494861160e+01 5.803248957605694613e+01 5.200869958129981541e+01
1.000694927032661496e+01 6.052535480642660559e+01 5.800175278805500767e+01 5.208700177921930674e+01
1.002362751911049266e+01 6.049299830351636587e+01 5.797100167868864418e+01 5.216522380664152081e+01
1.004030576789437035e+01 6.046062714024552776e+01 5.794023635703578634e+01 5.224336568085961119e+01
1.005698401667824804e+01 6.042824143091860378e+01 5.790945693244096759e+01 5.232142741992763746e+01
1.007366226546212573e+01 6.039584129011348068e+01 5.787866351451196323e+01 5.239940904265998967e+01
1.009034051424600342e+01 6.036342683267791642e+01 5.784785621311643666e+01 5.247731056863075594e+01
1.010701876302988111e+01 6.033099817372606566e+01 5.781703513837862118e+01 5.255513201817309010e+01
1.012369701181375881e+01 6.029855542863499807e+01 5.778620040067598751e+01 5.263287341237855088e+01
1.014037526059763650e+01 6.026609871304121668e+01 5.775535211063591845e+01 5.271053477309643398e+01
1.015705350938151419e+01 6.023362814283721889e+01 5.772449037913241909e+01 5.278811612293308286e+01
1.017373175816539188e+01 6.020114383416805026e+01 5.769361531728280568e+01 5.286561748525119242e+01
1.019041000694926957e+01 6.016864590342786556e+01 5.766272703644442998e+01 5.294303888416905579e+01
1.020708825573314726e+01 6.013613446725650391e+01 5.763182564821139664e+01 5.302038034455984672e+01
1.022376650451702496e+01 6.010360964253607108e+01 5.760091126441128750e+01 5.309764189205085216e+01
1.024044475330090265e+01 6.007107154638753599e+01 5.756998399710192160e+01 5.317482355302269781e+01
1.025712300208478034e+01 6.003852029616734853e+01 5.753904395856810083e+01 5.325192535460855936e+01
1.027380125086865803e+01 6.000595600946403607e+01 5.750809126131836280e+01 5.332894732469333832e+01
1.029047949965253572e+01 5.997337880409484256e+01 5.747712601808177624e+01 5.340588949191285906e+01
1.030715774843641341e+01 5.994078879810236771e+01 5.744614834180470098e+01 5.348275188565299487e+01
1.032383599722029111e+01 5.990818610975120606e+01 5.741515834564759047e+01 5.355953453604882952e+01
1.034051424600416880e+01 5.987557085752462172e+01 5.738415614298180145e+01 5.363623747398378327e+01
1.035719249478804649e+01 5.984294316012119452e+01 5.735314184738638232e+01 5.371286073108869630e+01
1.037387074357192418e+01 5.981030313645151608e+01 5.732211557264492541e+01 5.378940433974095470e+01
1.039054899235580187e+01 5.977765090563487860e+01 5.729107743274237663e+01 5.386586833306352418e+01
1.040722724113967956e+01 5.974498658699596376e+01 5.726002754186190202e+01 5.394225274492404765e+01
1.042390548992355725e+01 5.971231030006157425e+01 5.722896601438171160e+01 5.401855760993385758e+01
1.044058373870743495e+01 5.967962216455732971e+01 5.719789296487194719e+01 5.409478296344701675e+01
1.045726198749131264e+01 5.964692230040442666e+01 5.716680850809154180e+01 5.417092884155933064e+01
1.047394023627519033e+01 5.961421082771636293e+01 5.713571275898510748e+01 5.424699528110733837e+01
1.049061848505906802e+01 5.958148786679569753e+01 5.710460583267982315e+01 5.432298231966727542e+01
1.050729673384294571e+01 5.954875353813081063e+01 5.707348784448235790e+01 5.439888999555407167e+01
1.052397498262682340e+01 5.951600796239269187e+01 5.704235890987575175e+01 5.447471834782027145e+01
1.054065323141070110e+01 5.948325126043170741e+01 5.701121914451637451e+01 5.455046741625498186e+01
1.055733148019457879e+01 5.945048355327441669e+01 5.698006866423084205e+01 5.462613724138277149e+01
1.057400972897845648e+01 5.941770496212036079e+01 5.694890758501296091e+01 5.470172786446259749e+01
1.059068797776233417e+01 5.938491560833890759e+01 5.691773602302068014e+01 5.477723932748666869e+01
1.060736622654621186e+01 5.935211561346604014e+01 5.688655409457307144e+01 5.485267167317933712e+01
1.062404447533008955e+01 5.931930509920123740e+01 5.685536191614728807e+01 5.492802494499594701e+01
1.064072272411396725e+01 5.928648418740430515e+01 5.682415960437555924e+01 5.500329918712166943e+01
1.065740097289784494e+01 5.925365300009224256e+01 5.679294727604219162e+01 5.507849444447034415e+01
1.067407922168172263e+01 5.922081165943610159e+01 5.676172504808056374e+01 5.515361076268327878e+01
1.069075747046560032e+01 5.918796028775789608e+01 5.673049303757015593e+01 5.522864818812806220e+01
1.070743571924947801e+01 5.915509900752747541e+01 5.669925136173356606e+01 5.530360676789734242e+01
1.072411396803335570e+01 5.912222794135943360e+01 5.666800013793355362e+01 5.537848654980758312e+01
1.074079221681723340e+01 5.908934721201003981e+01 5.663673948367007682e+01 5.545328758239784150e+01
1.075747046560111109e+01 5.905645694237414034e+01 5.660546951657737935e+01 5.552800991492849647e+01
1.077414871438498878e+01 5.902355725548211041e+01 5.657419035442102739e+01 5.560265359737996960e+01
1.079082696316886647e+01 5.899064827449682014e+01 5.654290211509501063e+01 5.567721868045146039e+01
1.080750521195274416e+01 5.895773012271056501e+01 5.651160491661882190e+01 5.575170521555962466e+01
1.082418346073662185e+01 5.892480292354204607e+01 5.648029887713455111e+01 5.582611325483726006e+01
1.084086170952049955e+01 5.889186680053337142e+01 5.644898411490402168e+01 5.590044285113199862e+01
1.085753995830437724e+01 5.885892187734702219e+01 5.641766074830589162e+01 5.597469405800494258e+01
1.087421820708825493e+01 5.882596827776286830e+01 5.638632889583278995e+01 5.604886692972932138e+01
1.089089645587213262e+01 5.879300612567519835e+01 5.635498867608845330e+01 5.612296152128912041e+01
1.090757470465601031e+01 5.876003554508971405e+01 5.632364020778489078e+01 5.619697788837769536e+01
1.092425295343988800e+01 5.872705666012059567e+01 5.629228360973954182e+01 5.627091608739638673e+01
1.094093120222376569e+01 5.869406959498753906e+01 5.626091900087245534e+01 5.634477617545309158e+01
1.095760945100764339e+01 5.866107447401281405e+01 5.622954650020346179e+01 5.641855821036087093e+01
1.097428769979152108e+01 5.862807142161834406e+01 5.619816622684938778e+01 5.649226225063649309e+01
1.099096594857539877e+01 5.859506056232277871e+01 5.616677830002124239e+01 5.656588835549899841e+01
1.100764419735927646e+01 5.856204202073858767e+01 5.613538283902145309e+01 5.663943658486822130e+01
1.102432244614315415e+01 5.852901592156917587e+01 5.610397996324107339e+01 5.671290699936334079e+01
1.104100069492703184e+01 5.849598238960597740e+01 5.607256979215704007e+01 5.678629966030138831e+01
1.105767894371090954e+01 5.846294154972560619e+01 5.604115244532940920e+01 5.685961462969574143e+01
1.107435719249478723e+01 5.842989352688697835e+01 5.600972804239862768e+01 5.693285197025462452e+01
1.109103544127866492e+01 5.839683844612846286e+01 5.597829670308278338e+01 5.700601174537957405e+01
1.110771369006254261e+01 5.836377643256504655e+01 5.594685854717489804e+01 5.707909401916391090e+01
1.112439193884642030e+01 5.833070761138551319e+01 5.591541369454022714e+01 5.715209885639120557e+01
1.114107018763029799e+01 5.829763210784960137e+01 5.588396226511354570e+01 5.722502632253370081e+01
1.115774843641417569e+01 5.826455004728521914e+01 5.585250437889646946e+01 5.729787648375074838e+01
1.117442668519805338e+01 5.823146155508564448e+01 5.582104015595478330e+01 5.737064940688723169e+01
1.119110493398193107e+01 5.819836675670673287e+01 5.578956971641576246e+01 5.744334515947195996e+01
1.120778318276580876e+01 5.816526577766416040e+01 5.575809318046552931e+01 5.751596380971607658e+01
1.122446143154968645e+01 5.813215874353065260e+01 5.572661066834639598e+01 5.758850542651143201e+01
1.124113968033356414e+01 5.809904577993323471e+01 5.569512230035425659e+01 5.766097007942895658e+01
1.125781792911744184e+01 5.806592701255048894e+01 5.566362819683592988e+01 5.773335783871701921e+01
1.127449617790131953e+01 5.803280256710984020e+01 5.563212847818657991e+01 5.780566877529978598e+01
1.129117442668519722e+01 5.799967256938482763e+01 5.560062326484708706e+01 5.787790296077553620e+01
1.130785267546907491e+01 5.796653714519241163e+01 5.556911267730147586e+01 5.795006046741502104e+01
1.132453092425295260e+01 5.793339642039025961e+01 5.553759683607432862e+01 5.802214136815974399e+01
1.134120917303683029e+01 5.790025052087408852e+01 5.550607586172821328e+01 5.809414573662028403e+01
1.135788742182070798e+01 5.786709957257497905e+01 5.547454987486113964e+01 5.816607364707459737e+01
1.137456567060458568e+01 5.783394370145671814e+01 5.544301899610398721e+01 5.823792517446627670e+01
1.139124391938846337e+01 5.780078303351315583e+01 5.541148334611799697e+01 5.830970039440284580e+01
1.140792216817234106e+01 5.776761769476556196e+01 5.537994304559222769e+01 5.838139938315399746e+01
1.142460041695621875e+01 5.773444781125999725e+01 5.534839821524104053e+01 5.845302221764987394e+01
1.144127866574009644e+01 5.770127350906471264e+01 5.531684897580159799e+01 5.852456897547928349e+01
1.145795691452397413e+01 5.766809491426753453e+01 5.528529544803138407e+01 5.859603973488794537e+01
1.147463516330785183e+01 5.763491215297328552e+01 5.525373775270569610e+01 5.866743457477669921e+01
1.149131341209172952e+01 5.760172535130117666e+01 5.522217601061520043e+01 5.873875357469971448e+01
1.150799166087560721e+01 5.756853463538227800e+01 5.519061034256344556e+01 5.880999681486271413e+01
1.152466990965948490e+01 5.753534013135693215e+01 5.515904086936443207e+01 5.888116437612113430e+01
1.154134815844336259e+01 5.750214196537221056e+01 5.512746771184016126e+01 5.895225633997831949e+01
1.155802640722724028e+01 5.746894026357939111e+01 5.509589099081821217e+01 5.902327278858368942e+01
1.157470465601111798e+01 5.743573515213142855e+01 5.506431082712932579e+01 5.909421380473091290e+01
1.159138290479499567e+01 5.740252675718043918e+01 5.503272734160499624e+01 5.916507947185603911e+01
1.160806115357887336e+01 5.736931520487519975e+01 5.500114065507506922e+01 5.923586987403565018e+01
1.162473940236275105e+01 5.733610062135866059e+01 5.496955088836536873e+01 5.930658509598499251e+01
1.164141765114662874e+01 5.730288313276547285e+01 5.493795816229530971e+01 5.937722522305610084e+01
1.165809589993050643e+01 5.726966286521951588e+01 5.490636259767554606e+01 5.944779034123591543e+01
1.167477414871438413e+01 5.723643994483143871e+01 5.487476431530561882e+01 5.951828053714438482e+01
1.169145239749826182e+01 5.720321449769621580e+01 5.484316343597159005e+01 5.958869589803254740e+01
1.170813064628213951e+01 5.716998664989072410e+01 5.481156008044374772e+01 5.965903651178064848e+01
1.172480889506601720e+01 5.713675652747132006e+01 5.477995436947426811e+01 5.972930246689619338e+01
1.174148714384989489e+01 5.710352425647140961e+01 5.474834642379489935e+01 5.979949385251201477e+01
1.175816539263377258e+01 5.707028996289908207e+01 5.471673636411468067e+01 5.986961075838436130e+01
1.177484364141765028e+01 5.703705377273469423e+01 5.468512431111764016e+01 5.993965327489092232e+01
1.179152189020152797e+01 5.700381581192851144e+01 5.465351038546052109e+01 6.000962149302888093e+01
1.180820013898540566e+01 5.697057620639834141e+01 5.462189470777052236e+01 6.007951550441294586e+01
1.182487838776928335e+01 5.693733508202716820e+01 5.459027739864303896e+01 6.014933540127339029e+01
1.184155663655316104e+01 5.690409256466082155e+01 5.455865857863941670e+01 6.021908127645405528e+01
1.185823488533703873e+01 5.687084878010564637e+01 5.452703836828472106e+01 6.028875322341036735e+01
1.187491313412091642e+01 5.683760385412618632e+01 5.449541688806552031e+01 6.035835133620734183e+01
1.189159138290479412e+01 5.680435791244286747e+01 5.446379425842766153e+01 6.042787570951757203e+01
1.190826963168867181e+01 5.677111108072970325e+01 5.443217059977408212e+01 6.049732643861921844e+01
1.192494788047254950e+01 5.673786348461201356e+01 5.440054603246260712e+01 6.056670361939399072e+01
1.194162612925642719e+01 5.670461524966415112e+01 5.436892067680378204e+01 6.063600734832511563e+01
1.195830437804030488e+01 5.667136650140722764e+01 5.433729465305869155e+01 6.070523772249529770e+01
1.197498262682418257e+01 5.663811736530688279e+01 5.430566808143682067e+01 6.077439483958468003e+01
1.199166087560806027e+01 5.660486796677103172e+01 5.427404108209389477e+01 6.084347879786878366e+01
1.200833912439193796e+01 5.657161843114763400e+01 5.424241377512973372e+01 6.091248969621645415e+01
1.202501737317581565e+01 5.653836888372248382e+01 5.421078628058615578e+01 6.098142763408780809e+01
1.204169562195969334e+01 5.650511944971700018e+01 5.417915871844483888e+01 6.105029271153212989e+01
1.205837387074357103e+01 5.647187025428603135e+01 5.414753120862522451e+01 6.111908502918581831e+01
1.207505211952744872e+01 5.643862142251567349e+01 5.411590387098242161e+01 6.118780468827027619e+01
1.209173036831132642e+01 5.640537307942109635e+01 5.408427682530513181e+01 6.125645179058984269e+01
1.210840861709520411e+01 5.637212534994439750e+01 5.405265019131357462e+01 6.132502643852966173e+01
1.212508686587908180e+01 5.633887835895242091e+01 5.402102408865742689e+01 6.139352873505358588e+01
1.214176511466295949e+01 5.630563223123464667e+01 5.398939863691376928e+01 6.146195878370207311e+01
1.215844336344683718e+01 5.627238709150105933e+01 5.395777395558505418e+01 6.153031668859004810e+01
1.217512161223071487e+01 5.623914306438002342e+01 5.392615016409707351e+01 6.159860255440477061e+01
1.219179986101459257e+01 5.620590027441618730e+01 5.389452738179694080e+01 6.166681648640371805e+01
1.220847810979847026e+01 5.617265884606838000e+01 5.386290572795108744e+01 6.173495859041243961e+01
1.222515635858234795e+01 5.613941890370753640e+01 5.383128532174325898e+01 6.180302897282238916e+01
1.224183460736622564e+01 5.610618057161462957e+01 5.379966628227254688e+01 6.187102774058879362e+01
1.225851285615010333e+01 5.607294397397861019e+01 5.376804872855139195e+01 6.193895500122847864e+01
1.227519110493398102e+01 5.603970923489434597e+01 5.373643277950363739e+01 6.200681086281770860e+01
1.229186935371785871e+01 5.600647647836060372e+01 5.370481855396257487e+01 6.207459543399001944e+01
1.230854760250173641e+01 5.597324582827800299e+01 5.367320617066898336e+01 6.214230882393403732e+01
1.232522585128561410e+01 5.594001740844702653e+01 5.364159574826921784e+01 6.220995114239127588e+01
1.234190410006949179e+01 5.590679134256598815e+01 5.360998740531327655e+01 6.227752249965397624e+01
1.235858234885336948e+01 5.587356775422906452e+01 5.357838126025290393e+01 6.234502300656288298e+01
1.237526059763724717e+01 5.584034676692429855e+01 5.354677743143967206e+01 6.241245277450507700e+01
1.239193884642112486e+01 5.580712850403163117e+01 5.351517603712310489e+01 6.247981191541173018e+01
1.240861709520500256e+01 5.577391308882096155e+01 5.348357719544880240e+01 6.254710054175591694e+01
1.242529534398888025e+01 5.574070064445016470e+01 5.345198102445655763e+01 6.261431876655039730e+01
1.244197359277275794e+01 5.570749129396318722e+01 5.342038764207851642e+01 6.268146670334538584e+01
1.245865184155663563e+01 5.567428516028810037e+01 5.338879716613731574e+01 6.274854446622632764e+01
1.247533009034051332e+01 5.564108236623520298e+01 5.335720971434425053e+01 6.281555216981166012e+01
1.249200833912439101e+01 5.560788303449509584e+01 5.332562540429746178e+01 6.288248992925058189e+01
1.250868658790826871e+01 5.557468728763681298e+01 5.329404435348011049e+01 6.294935786022080038e+01
1.252536483669214640e+01 5.554149524810591743e+01 5.326246667925857281e+01 6.301615607892630067e+01
1.254204308547602409e+01 5.550830703822266088e+01 5.323089249888064245e+01 6.308288470209507182e+01
1.255872133425990178e+01 5.547512278018008658e+01 5.319932192947376137e+01 6.314954384697686152e+01
1.257539958304377947e+01 5.544194259604221742e+01 5.316775508804322925e+01 6.321613363134090946e+01
1.259207783182765716e+01 5.540876660774219431e+01 5.313619209147046263e+01 6.328265417347368782e+01
1.260875608061153486e+01 5.537559493708045721e+01 5.310463305651122567e+01 6.334910559217662041e+01
1.262543432939541255e+01 5.534242770572294035e+01 5.307307809979388935e+01 6.341548800676381603e+01
1.264211257817929024e+01 5.530926503519924609e+01 5.304152733781771190e+01 6.348180153705977347e+01
1.265879082696316793e+01 5.527610704690086862e+01 5.300998088695111221e+01 6.354804630339711480e+01
1.267546907574704562e+01 5.524295386207941050e+01 5.297843886342996456e+01 6.361422242661428328e+01
1.269214732453092331e+01 5.520980560184480623e+01 5.294690138335588614e+01 6.368033002805325538e+01
1.270882557331480101e+01 5.517666238716356730e+01 5.291536856269455313e+01 6.374636922955725282e+01
1.272550382209867870e+01 5.514352433885701998e+01 5.288384051727404511e+01 6.381234015346841915e+01
1.274218207088255639e+01 5.511039157759958584e+01 5.285231736278313974e+01 6.387824292262553882e+01
1.275886031966643408e+01 5.507726422391703380e+01 5.282079921476967854e+01 6.394407766036171381e+01
1.277553856845031177e+01 5.504414239818478194e+01 5.278928618863891842e+01 6.400984449050204717e+01
1.279221681723418946e+01 5.501102622062617797e+01 5.275777839965188321e+01 6.407554353736135511e+01
1.280889506601806715e+01 5.497791581131080108e+01 5.272627596292375074e+01 6.414117492574182222e+01
1.282557331480194485e+01 5.494481129015279919e+01 5.269477899342222571e+01 6.420673878093066378e+01
1.284225156358582254e+01 5.491171277690919794e+01 5.266328760596594094e+01 6.427223522869783778e+01
1.285892981236970023e+01 5.487862039117823088e+01 5.263180191522285156e+01 6.433766439529368597e+01
1.287560806115357792e+01 5.484553425239770519e+01 5.260032203570866471e+01 6.440302640744661744e+01
1.289228630993745561e+01 5.481245447984335328e+01 5.256884808178525503e+01 6.446832139236076387e+01
1.290896455872133330e+01 5.477938119262719852e+01 5.253738016765910146e+01 6.453354947771362049e+01
1.292564280750521100e+01 5.474631450969594226e+01 5.250591840737972404e+01 6.459871079165374397e+01
1.294232105628908869e+01 5.471325454982934389e+01 5.247446291483815628e+01 6.466380546279837915e+01
1.295899930507296638e+01 5.468020143163863622e+01 5.244301380376539612e+01 6.472883362023110010e+01
1.297567755385684407e+01 5.464715527356492686e+01 5.241157118773089252e+01 6.479379539349949368e+01
1.299235580264072176e+01 5.461411619387762784e+01 5.238013518014102488e+01 6.485869091261275798e+01
1.300903405142459945e+01 5.458108431067287825e+01 5.234870589423761089e+01 6.492352030803940011e+01
1.302571230020847715e+01 5.454805974187200235e+01 5.231728344309638601e+01 6.498828371070482035e+01
1.304239054899235484e+01 5.451504260521995349e+01 5.228586793962555390e+01 6.505298125198898163e+01
1.305906879777623253e+01 5.448203301828378642e+01 5.225445949656428724e+01 6.511761306372403624e+01
1.307574704656011022e+01 5.444903109845113676e+01 5.222305822648127105e+01 6.507696881991373061e+01
1.309242529534398791e+01 5.441603696292868619e+01 5.219166424177326746e+01 6.503633474258649017e+01
1.310910354412786560e+01 5.438305072874068458e+01 5.216027765466365196e+01 6.499571097168839628e+01
1.312578179291174330e+01 5.435007251272745066e+01 5.212889857720097808e+01 6.495509764693804300e+01
1.314246004169562099e+01 5.431710243154387285e+01 5.209752712125757057e+01 6.491449490782478904e+01
1.315913829047949868e+01 5.428414060165795973e+01 5.206616339852810427e+01 6.487390289360698148e+01
1.317581653926337637e+01 5.425118713934936920e+01 5.203480752052819724e+01 6.483332174331023623e+01
1.319249478804725406e+01 5.421824216070795188e+01 5.200345959859302525e+01 6.479275159572570431e+01
1.320917303683113175e+01 5.418530578163233002e+01 5.197211974387593614e+01 6.475219258940833811e+01
1.322585128561500944e+01 5.415237811782844091e+01 5.194078806734707143e+01 6.471164486267522875e+01
1.324252953439888714e+01 5.411945928480814416e+01 5.190946467979200918e+01 6.467110855360387234e+01
1.325920778318276483e+01 5.408654939788778648e+01 5.187814969181041391e+01 6.463058380003054992e+01
1.327588603196664252e+01 5.405364857218682317e+01 5.184684321381467953e+01 6.459007073954860800e+01
1.329256428075052021e+01 5.402075692262641837e+01 5.181554535602861478e+01 6.454956950950683847e+01
1.330924252953439790e+01 5.398787456392808082e+01 5.178425622848610033e+01 6.450908024700783017e+01
1.332592077831827559e+01 5.395500161061226407e+01 5.175297594102978138e+01 6.446860308890633462e+01
1.334259902710215329e+01 5.392213817699705203e+01 5.172170460330977448e+01 6.442813817180768865e+01
1.335927727588603098e+01 5.388928437719677333e+01 5.169044232478236012e+01 6.438768563206618012e+01
1.337595552466990867e+01 5.385644032512069401e+01 5.165918921470870373e+01 6.434724560578344210e+01
1.339263377345378636e+01 5.382360613447166031e+01 5.162794538215357676e+01 6.430681822880691811e+01
1.340931202223766405e+01 5.379078191874481263e+01 5.159671093598409186e+01 6.426640363672827050e+01
1.342599027102154174e+01 5.375796779122624969e+01 5.156548598486845236e+01 6.422600196488184565e+01
1.344266851980541944e+01 5.372516386499175667e+01 5.153427063727470880e+01 6.418561334834312504e+01
1.345934676858929713e+01 5.369237025290550491e+01 5.150306500146950839e+01 6.414523792192719043e+01
1.347602501737317482e+01 5.365958706761877295e+01 5.147186918551687995e+01 6.410487582018721753e+01
1.349270326615705251e+01 5.362681442156868883e+01 5.144068329727701894e+01 6.406452717741295544e+01
1.350938151494093020e+01 5.359405242697696536e+01 5.140950744440507236e+01 6.402419212762927714e+01
1.352605976372480789e+01 5.356130119584866378e+01 5.137834173434995222e+01 6.398387080459465892e+01
1.354273801250868559e+01 5.352856083997095027e+01 5.134718627435312754e+01 6.394356334179972379e+01
1.355941626129256328e+01 5.349583147091187385e+01 5.131604117144746624e+01 6.390326987246579193e+01
1.357609451007644097e+01 5.346311320001913714e+01 5.128490653245604847e+01 6.386299052954343836e+01
1.359277275886031866e+01 5.343040613841890973e+01 5.125378246399102977e+01 6.382272544571105755e+01
1.360945100764419635e+01 5.339771039701461319e+01 5.122266907245246870e+01 6.378247475337344952e+01
1.362612925642807404e+01 5.336502608648574153e+01 5.119156646402719701e+01 6.374223858466040582e+01
1.364280750521195174e+01 5.333235331728668882e+01 5.116047474468767575e+01 6.370201707142532399e+01
1.365948575399582943e+01 5.329969219964557681e+01 5.112939402019090096e+01 6.366181034524380777e+01
1.367616400277970712e+01 5.326704284356309671e+01 5.109832439607726684e+01 6.362161853741231710e+01
1.369284225156358481e+01 5.323440535881136526e+01 5.106726597766945730e+01 6.358144177894678251e+01
1.370952050034746250e+01 5.320177985493278072e+01 5.103621887007138014e+01 6.354128020058129067e+01
1.372619874913134019e+01 5.316916644123890734e+01 5.100518317816705860e+01 6.350113393276672014e+01
1.374287699791521788e+01 5.313656522680933847e+01 5.097415900661956556e+01 6.346100310566942682e+01
1.375955524669909558e+01 5.310397632049060235e+01 5.094314645986995060e+01 6.342088784916993660e+01
1.377623349548297327e+01 5.307139983089505364e+01 5.091214564213619553e+01 6.338078829286163085e+01
1.379291174426685096e+01 5.303883586639980052e+01 5.088115665741216276e+01 6.334070456604946742e+01
1.380958999305072865e+01 5.300628453514559624e+01 5.085017960946653659e+01 6.330063679774870877e+01
1.382626824183460634e+01 5.297374594503580170e+01 5.081921460184182848e+01 6.326058511668364304e+01
1.384294649061848403e+01 5.294122020373529836e+01 5.078826173785332543e+01 6.322054965128632631e+01
1.385962473940236173e+01 5.290870741866944371e+01 5.075732112058810230e+01 6.318053052969536765e+01
1.387630298818623942e+01 5.287620769702304813e+01 5.072639285290400579e+01 6.314052787975465719e+01
1.389298123697011711e+01 5.284372114573931611e+01 5.069547703742867384e+01 6.310054182901217956e+01
1.390965948575399480e+01 5.281124787151883737e+01 5.066457377655853378e+01 6.306057250471878461e+01
1.392633773453787249e+01 5.277878798081857781e+01 5.063368317245784311e+01 6.302062003382700794e+01
1.394301598332175018e+01 5.274634157985085636e+01 5.060280532705772316e+01 6.298068454298986296e+01
1.395969423210562788e+01 5.271390877458237156e+01 5.057194034205518562e+01 6.294076615855968981e+01
1.397637248088950557e+01 5.268148967073321387e+01 5.054108831891220888e+01 6.290086500658697588e+01
1.399305072967338326e+01 5.264908437377587092e+01 5.051024935885478584e+01 6.286098121281920470e+01
1.400972897845726095e+01 5.261669298893428248e+01 5.047942356287198606e+01 6.282111490269971910e+01
1.402640722724113864e+01 5.258431562118287417e+01 5.044861103171505334e+01 6.278126620136659852e+01
1.404308547602501633e+01 5.255195237524560525e+01 5.041781186589647490e+01 6.274143523365153641e+01
1.405976372480889403e+01 5.251960335559504500e+01 5.049223662396732237e+01 6.270162212407871749e+01
1.407644197359277172e+01 5.248726866645142053e+01 5.056659785922540351e+01 6.266182699686375202e+01
1.409312022237664941e+01 5.245494841178172152e+01 5.064089569084568865e+01 6.262204997591255307e+01
1.410979847116052710e+01 5.242264269529876941e+01 5.071513023840606138e+01 6.258229118482029918e+01
1.412647671994440479e+01 5.239035162046032212e+01 5.078930162188520114e+01 6.254255074687035432e+01
1.414315496872828248e+01 5.235807529046817876e+01 5.086340996166048001e+01 6.250282878503320916e+01
1.415983321751216018e+01 5.232581380826729855e+01 5.093745537850583815e+01 6.246312542196545081e+01
1.417651146629603787e+01 5.229356727654493397e+01 5.101143799358967357e+01 6.242344078000873253e+01
1.419318971507991556e+01 5.226133579772974969e+01 5.108535792847271750e+01 6.238377498118875053e+01
1.420986796386379325e+01 5.222911947399096988e+01 5.115921530510590998e+01 6.234412814721423501e+01
1.422654621264767094e+01 5.219691840723753984e+01 5.123301024582827523e+01 6.230450039947595542e+01
1.424322446143154863e+01 5.216473269911727328e+01 5.130674287336480432e+01 6.226489185904573276e+01
1.425990271021542632e+01 5.213256245101602815e+01 5.138041331082431640e+01 6.222530264667545907e+01
1.427658095899930402e+01 5.210040776405688945e+01 5.145402168169732704e+01 6.218573288279614530e+01
1.429325920778318171e+01 5.206826873909935927e+01 5.152756810985393088e+01 6.214618268751694785e+01
1.430993745656705940e+01 5.203614547673853252e+01 5.160105271954166284e+01 6.210665218062423776e+01
1.432661570535093709e+01 5.200403807730432248e+01 5.167447563538335231e+01 6.206714148158066990e+01
1.434329395413481478e+01 5.197194664086067206e+01 5.174783698237500573e+01 6.202765070952424509e+01
1.435997220291869247e+01 5.193987126720477221e+01 5.182113688588365363e+01 6.198817998326741474e+01
1.437665045170257017e+01 5.190781205586629454e+01 5.189437547164521902e+01 6.194872942129616433e+01
1.439332870048644786e+01 5.187576910610663106e+01 5.196755286576237154e+01 6.190929914176913229e+01
1.441000694927032555e+01 5.184374251691814095e+01 5.204066919470239583e+01 6.186988926251672893e+01
1.442668519805420324e+01 5.181173238702341166e+01 5.211372458529504570e+01 6.183049990104025539e+01
1.444336344683808093e+01 5.177973881487451990e+01 5.218671916473039119e+01 6.179113117451105808e+01
1.446004169562195862e+01 5.174776189865232112e+01 5.225965306055667980e+01 6.175178319976966179e+01
1.447671994440583632e+01 5.171580173626571053e+01 5.233252640067819783e+01 6.171245609332495263e+01
1.449339819318971401e+01 5.168385842535092678e+01 5.240533931335311024e+01 6.167314997135333243e+01
1.451007644197359170e+01 5.165193206327084852e+01 5.247809192719132199e+01 6.163386494969789453e+01
1.452675469075746939e+01 5.162002274711431227e+01 5.255078437115232504e+01 6.159460114386763507e+01
1.454343293954134708e+01 5.158813057369541610e+01 5.262341677454304545e+01 6.155535866903663589e+01
1.456011118832522477e+01 5.155625563955284463e+01 5.269598926701569752e+01 6.151613764004328999e+01
1.457678943710910247e+01 5.152439804094922238e+01 5.276850197856563085e+01 6.147693817138951289e+01
1.459346768589298016e+01 5.149255787387043171e+01 5.284095503952918449e+01 6.143776037723997518e+01
1.461014593467685785e+01 5.146073523402498040e+01 5.291334858058151980e+01 6.139860437142134941e+01
1.462682418346073554e+01 5.142893021684334798e+01 5.298568273273448170e+01 6.135947026742156396e+01
1.464350243224461323e+01 5.139714291747735331e+01 5.305795762733443155e+01 6.132035817838904990e+01
1.466018068102849092e+01 5.136537343079954354e+01 5.313017339606011546e+01 6.128126821713203043e+01
1.467685892981236861e+01 5.133362185140256884e+01 5.320233017092047589e+01 6.124220049611778904e+01
1.469353717859624631e+01 5.130188827359856418e+01 5.327442808425252707e+01 6.120315512747196607e+01
1.471021542738012400e+01 5.127017279141856676e+01 5.334646726871918077e+01 6.116413222297786234e+01
1.472689367616400169e+01 5.123847549861190487e+01 5.341844785730710043e+01 6.112513189407574288e+01
1.474357192494787938e+01 5.120679648864563660e+01 5.349036998332454118e+01 6.108615425186216896e+01
1.476025017373175707e+01 5.117513585470394588e+01 5.356223378039919680e+01 6.104719940708930892e+01
1.477692842251563476e+01 5.114349368968759535e+01 5.363403938247603264e+01 6.100826747016429863e+01
1.479360667129951246e+01 5.111187008621335792e+01 5.370578692381513974e+01 6.096935855114858072e+01
1.481028492008339015e+01 5.108026513661346968e+01 5.377747653898957481e+01 6.093047275975725796e+01
1.482696316886726784e+01 5.104867893293507564e+01 5.384910836288321434e+01 6.089161020535848223e+01
1.484364141765114553e+01 5.101711156693970395e+01 5.392068253068857331e+01 6.085277099697280079e+01
1.486031966643502322e+01 5.098556313010273300e+01 5.399219917790468060e+01 6.081395524327257363e+01
1.487699791521890091e+01 5.095403371361286560e+01 5.406365844033489054e+01 6.077516305258136242e+01
1.489367616400277861e+01 5.092252340837162450e+01 5.413506045408475131e+01 6.073639453287331946e+01
1.491035441278665630e+01 5.089103230499284081e+01 5.420640535555983064e+01 6.069764979177262632e+01
1.492703266157053399e+01 5.085956049380216371e+01 5.427769328146358419e+01 6.065892893655291118e+01
1.494371091035441168e+01 5.082810806483657018e+01 5.434892436879517419e+01 6.062023207413668047e+01
1.496038915913828937e+01 5.079667510784386053e+01 5.442009875484733072e+01 6.058155931109475745e+01
1.497706740792216706e+01 5.076526171228222495e+01 5.449121657720419165e+01 6.054291075364574226e+01
1.499374565670604476e+01 5.073386796731973902e+01 5.456227797373914967e+01 6.050428650765548610e+01
1.501042390548992245e+01 5.070249396183392321e+01 5.463328308261269939e+01 6.046568667863653701e+01
1.502710215427380014e+01 5.067113978441129518e+01 5.470423204227029146e+01 6.042711137174763536e+01
1.504378040305767783e+01 5.063980552334690799e+01 5.477512499144015834e+01 6.038856069179319519e+01
1.506045865184155552e+01 5.060849126664392372e+01 5.484596206913118976e+01 6.035003474322281392e+01
1.507713690062543321e+01 5.057719710201319430e+01 5.491674341463075848e+01 6.031153363013077495e+01
1.509381514940931091e+01 5.054592311687282091e+01 5.498746916750259572e+01 6.027305745625555744e+01
1.511049339819318860e+01 5.051466939834775616e+01 5.505813946758460986e+01 6.023460632497937439e+01
1.512717164697706629e+01 5.058864649154761395e+01 5.512875445498676896e+01 6.019618033932768242e+01
1.514384989576094398e+01 5.066256616486020903e+01 5.519931427008893365e+01 6.015777960196875540e+01
1.516052814454482167e+01 5.073642855142256991e+01 5.526981905353871127e+01 6.011940421521322264e+01
1.517720639332869936e+01 5.081023378466692719e+01 5.534026894624931714e+01 6.008105428101362122e+01
1.519388464211257705e+01 5.088398199831861746e+01 5.541066408939743582e+01 6.004272990096397677e+01
1.521056289089645475e+01 5.095767332639394454e+01 5.548100462442104686e+01 6.000443117629937717e+01
1.522724113968033244e+01 5.103130790319806920e+01 5.555129069301732159e+01 5.996615820789556039e+01
1.524391938846421013e+01 5.110488586332289174e+01 5.562152243714046307e+01 5.992791109626850243e+01
1.526059763724808782e+01 5.117840734164492744e+01 5.569169999899954604e+01 5.988968994157403358e+01
1.527727588603196551e+01 5.125187247332318918e+01 5.576182352105642082e+01 5.985149484360744765e+01
1.529395413481584320e+01 5.132528139379708421e+01 5.583189314602353193e+01 5.981332590180311826e+01
1.531063238359972090e+01 5.139863423878427540e+01 5.590190901686180780e+01 5.977518321523412936e+01
1.532731063238359859e+01 5.147193114427857097e+01 5.597187127677852203e+01 5.973706688261191289e+01
1.534398888116747628e+01 5.154517224654782837e+01 5.604178006922514754e+01 5.969897700228589343e+01
1.536066712995135397e+01 5.161835768213180842e+01 5.611163553789523206e+01 5.966091367224315434e+01
1.537734537873523166e+01 5.169148758784008635e+01 5.618143782672226649e+01 5.962287699010808240e+01
1.539402362751910935e+01 5.176456210074992015e+01 5.625118707987755329e+01 5.958486705314204812e+01
1.541070187630298705e+01 5.183758135820416157e+01 5.632088344176808192e+01 5.954688395824310021e+01
1.542738012508686474e+01 5.191054549780912453e+01 5.639052705703439017e+01 5.950892780194561738e+01
1.544405837387074243e+01 5.198345465743247473e+01 5.646011807054845377e+01 5.947099868042003834e+01
1.546073662265462012e+01 5.205630897520113365e+01 5.652965662741155484e+01 5.943309668947255631e+01
1.547741487143849781e+01 5.212910858949915394e+01 5.659914287295216440e+01 5.939522192454482052e+01
1.549409312022237550e+01 5.220185363896562336e+01 5.666857695272381079e+01 5.935737448071365918e+01
1.551077136900625320e+01 5.227454426249256159e+01 5.673795901250297646e+01 5.931955445269082361e+01
1.552744961779013089e+01 5.234718059922280275e+01 5.680728919828695922e+01 5.928176193482270406e+01
1.554412786657400858e+01 5.241976278854789939e+01 5.687656765629179034e+01 5.924399702109008103e+01
1.556080611535788627e+01 5.249229097010601208e+01 5.694579453295008875e+01 5.920625980510789077e+01
1.557748436414176396e+01 5.256476528377982049e+01 5.701496997490896490e+01 5.916855038012496237e+01
1.559416261292564165e+01 5.263718586969441304e+01 5.708409412902791047e+01 5.913086883902380464e+01
1.561084086170951934e+01 5.270955286821519081e+01 5.715316714237669515e+01 5.909321527432036447e+01
1.562751911049339704e+01 5.278186641994576433e+01 5.722218916223324214e+01 5.905558977816382082e+01
1.564419735927727473e+01 5.285412666572587170e+01 5.729116033608155334e+01 5.901799244233638575e+01
1.566087560806115242e+01 5.292633374662926826e+01 5.736008081160957772e+01 5.898042335825307703e+01
1.567755385684503011e+01 5.299848780396164472e+01 5.742895073670713657e+01 5.894288261696155473e+01
1.569423210562890780e+01 5.307058897925852392e+01 5.749777025946380604e+01 5.890537030914190098e+01
1.571091035441278549e+01 5.314263741428318610e+01 5.756653952816684239e+01 5.886788652510647779e+01
1.572758860319666319e+01 5.321463325102455855e+01 5.763525869129907875e+01 5.883043135479972818e+01
1.574426685198054088e+01 5.328657663169514791e+01 5.770392789753682194e+01 5.879300488779802691e+01
1.576094510076441857e+01 5.335846769872895123e+01 5.777254729574777770e+01 5.875560721330951708e+01
1.577762334954829626e+01 5.343030659477936695e+01 5.784111703498897583e+01 5.871823842017397510e+01
1.579430159833217395e+01 5.350209346271712008e+01 5.790963726450465998e+01 5.868089859686265441e+01
1.581097984711605164e+01 5.357382844562815905e+01 5.797810813372421990e+01 5.864358783147815757e+01
1.582765809589992934e+01 5.364551168681161641e+01 5.804652979226011666e+01 5.860630621175430832e+01
1.584433634468380703e+01 5.371714332977769857e+01 5.811490238990579371e+01 5.856905382505603797e+01
1.586101459346768472e+01 5.378872351824563225e+01 5.818322607663361623e+01 5.853183075837927163e+01
1.587769284225156241e+01 5.386025239614157556e+01 5.825150100259278219e+01 5.849463709835082170e+01
1.589437109103544010e+01 5.393173010759655739e+01 5.831972731810726884e+01 5.845747293122828125e+01
1.591104933981931779e+01 5.400315679694440973e+01 5.838790517367375799e+01 5.842033834289995298e+01
1.592772758860319549e+01 5.407453260871969292e+01 5.845603471995957534e+01 5.838323341888474971e+01
1.594440583738707318e+01 5.414585768765562790e+01 5.852411610780061579e+01 5.834615824433213049e+01
1.596108408617095087e+01 5.421713217868205703e+01 5.859214948819930413e+01 5.830911290402201530e+01
1.597776233495482856e+01 5.428835622692334795e+01 5.866013501232252025e+01 5.827209748236474240e+01
1.599444058373870625e+01 5.435952997769637562e+01 5.872807283149956703e+01 5.823511206340100443e+01
1.601111883252258394e+01 5.443065357650841918e+01 5.879596309722008840e+01 5.819815673080179863e+01
1.602779708130645986e+01 5.450172716905515102e+01 5.886380596113205144e+01 5.816123156786837711e+01
1.604447533009033933e+01 5.457275090121856209e+01 5.893160157503968577e+01 5.812433665753223266e+01
1.606115357887421879e+01 5.464372491906491547e+01 5.899935009090143723e+01 5.808747208235505610e+01
1.607783182765809471e+01 5.471464936884270003e+01 5.906705166082793568e+01 5.805063792452871496e+01
1.609451007644197063e+01 5.478552439698058407e+01 5.913470643707994867e+01 5.801383426587524639e+01
1.611118832522585009e+01 5.485635015008537607e+01 5.920231457206636350e+01 5.797706118784684293e+01
1.612786657400972956e+01 5.492712677493997830e+01 5.926987621834213371e+01 5.794031877152585963e+01
1.614454482279360548e+01 5.499785441850136181e+01 5.933739152860627541e+01 5.790360709762481406e+01
1.616122307157748139e+01 5.506853322789851291e+01 5.940486065569981378e+01 5.786692624648640049e+01
1.617790132036136086e+01 5.513916335043041528e+01 5.947228375260378641e+01 5.783027629808350412e+01
1.619457956914524033e+01 5.520974493356400359e+01 5.953966097243721123e+01 5.779365733201922950e+01
1.621125781792911624e+01 5.528027812493215265e+01 5.960699246845506138e+01 5.775706942752693607e+01
1.622793606671299216e+01 5.535076307233164528e+01 5.967427839404626866e+01 5.772051266347027365e+01
1.624461431549687163e+01 5.542119992372114723e+01 5.974151890273169840e+01 5.768398711834322512e+01
1.626129256428075109e+01 5.549158882721918928e+01 5.980871414816216003e+01 5.764749287027015612e+01
1.627797081306462701e+01 5.556192993110214928e+01 5.987586428411638195e+01 5.761102999700587901e+01
1.629464906184850292e+01 5.563222338380222709e+01 5.994296946449902919e+01 5.757459857593570973e+01
1.631132731063238239e+01 5.570246933390545507e+01 6.001002984333868540e+01 5.753819868407554594e+01
1.632800555941626186e+01 5.577266793014966595e+01 6.007704557478587759e+01 5.750183039807193097e+01
1.634468380820013778e+01 5.584281932142250326e+01 6.014401681311107239e+01 5.746549379420214620e+01
1.636136205698401369e+01 5.591292365675940346e+01 6.021094371270269363e+01 5.742918894837429633e+01
1.637804030576789316e+01 5.598298108534159923e+01 6.027782642806513280e+01 5.739291593612739462e+01
1.639471855455177263e+01 5.605299175649413002e+01 6.034466511381677378e+01 5.735667483263149080e+01
1.641139680333564854e+01 5.612295581968383118e+01 6.041145992468801040e+01 5.732046571268774215e+01
1.642807505211952446e+01 5.619287342451735867e+01 6.047821101551926404e+01 5.728428865072855558e+01
1.644475330090340393e+01 5.626274472073917821e+01 6.054491854125902961e+01 5.724814372081768710e+01
1.646143154968728339e+01 5.633256985822959706e+01 6.061158265696189318e+01 5.721203099665037684e+01
1.647810979847115931e+01 5.640234898700277455e+01 6.067820351778656374e+01 5.717595055155346984e+01
1.649478804725503522e+01 5.647208225720473962e+01 6.074478127899393343e+01 5.713990245848556526e+01
1.651146629603891469e+01 5.654176981911141553e+01 6.081131609594509513e+01 5.710388679003715140e+01
1.652814454482279416e+01 5.661141182312663744e+01 6.087780812409940978e+01 5.706790361843075488e+01
1.654482279360667007e+01 5.668100841978018423e+01 6.094425751901253108e+01 5.703195301552108987e+01
1.656150104239054599e+01 5.675055975972582445e+01 6.101066443633447278e+01 5.699603505279522153e+01
1.657817929117442546e+01 5.682006599373932687e+01 6.107702903180766896e+01 5.696014980137272943e+01
1.659485753995830493e+01 5.688952727271651355e+01 6.114335146126501996e+01 5.692429733200588515e+01
1.661153578874218084e+01 5.695894374767129165e+01 6.120963188062797400e+01 5.688847771507981577e+01
1.662821403752605676e+01 5.702831556973370652e+01 6.127587044590457310e+01 5.685269102061270274e+01
1.664489228630993622e+01 5.709764289014798777e+01 6.134206731318754180e+01 5.681693731825595250e+01
1.666157053509381569e+01 5.716692586027058809e+01 6.140822263865234731e+01 5.678121667729439537e+01
1.667824878387769161e+01 5.723616463156825063e+01 6.147433657855528111e+01 5.674552916664649160e+01
1.669492703266156752e+01 5.730535935561606209e+01 6.154040928923155462e+01 5.670987485486453039e+01
1.671160528144544699e+01 5.737451018409550585e+01 6.160644092709335240e+01 5.667425381013482877e+01
1.672828353022932646e+01 5.744361726879252927e+01 6.167243164862796334e+01 5.663866610027795900e+01
1.674496177901320237e+01 5.751268076159561815e+01 6.173838161039583383e+01 5.660311179274896887e+01
1.676164002779707829e+01 5.758170081449384980e+01 6.180429096902868480e+01 5.656759095463760190e+01
1.677831827658095776e+01 5.765067757957498884e+01 6.187015988122761456e+01 5.653210365266852477e+01
1.679499652536483723e+01 5.771961120902354736e+01 6.193598850376118747e+01 5.649664995320157601e+01
1.681167477414871314e+01 5.778850185511886650e+01 6.200177699346355809e+01 5.646122992223199333e+01
1.682835302293258906e+01 5.785734967023321218e+01 6.206752550723256689e+01 5.642584362539066944e+01
1.684503127171646852e+01 5.792615480682984952e+01 6.213323420202787162e+01 5.639049112794438656e+01
1.686170952050034799e+01 5.799491741746113149e+01 6.219890323486905714e+01 5.635517249479610058e+01
1.687838776928422391e+01 5.806363765476660888e+01 6.226453276283375970e+01 5.631988779048518268e+01
1.689506601806809982e+01 5.813231567147111889e+01 6.233012294305579104e+01 5.628463707918768932e+01
1.691174426685197929e+01 5.820095162038287384e+01 6.239567393272326967e+01 5.624942042471663228e+01
1.692842251563585876e+01 5.826954565439159239e+01 6.246118588907677349e+01 5.621423789052226283e+01
1.694510076441973467e+01 5.833809792646658821e+01 6.252665896940744972e+01 5.617908953969234886e+01
1.696177901320361059e+01 5.840660858965488700e+01 6.259209333105518169e+01 5.614397543495245202e+01
1.697845726198749006e+01 5.847507779707933651e+01 6.265748913140672727e+01 5.610889563866624030e+01
1.699513551077136952e+01 5.854350570193674486e+01 6.272284652789385717e+01 5.607385021283576521e+01
1.701181375955524544e+01 5.861189245749598342e+01 6.278816567799152892e+01 5.603883921910176724e+01
1.702849200833912136e+01 5.868023821709611809e+01 6.285344673921603942e+01 5.600386271874398147e+01
1.704517025712300082e+01 5.874854313414454055e+01 6.291868986912318462e+01 5.596892077268145727e+01
1.706184850590688029e+01 5.881680736211510663e+01 6.298389522530642637e+01 5.593401344147285670e+01
1.707852675469075621e+01 5.888503105454626763e+01 6.304906296539506627e+01 5.589914078531678854e+01
1.709520500347463212e+01 5.895321436503921575e+01 6.311419324705241962e+01 5.586430286405212087e+01
1.711188325225851159e+01 5.902135744725602962e+01 6.317928622797398930e+01 5.582949973715832215e+01
1.712856150104239106e+01 5.908946045491781973e+01 6.324434206588566809e+01 5.579473146375578807e+01
1.714523974982626697e+01 5.915752354180288108e+01 6.330936091854190551e+01 5.575999810260617551e+01
1.716191799861014289e+01 5.922554686174485283e+01 6.337434294372390298e+01 5.572529971211275068e+01
1.717859624739402236e+01 5.929353056863087801e+01 6.343928829923781620e+01 5.569063635032073023e+01
1.719527449617790182e+01 5.936147481639976320e+01 6.350419714291295037e+01 5.565600807491765067e+01
1.721195274496177774e+01 5.942937975904015246e+01 6.356906963259996957e+01 5.562141494323369528e+01
1.722863099374565365e+01 5.949724555058870124e+01 6.363390592616910624e+01 5.558685701224208486e+01
1.724530924252953312e+01 5.956507234512823601e+01 6.369870618150834929e+01 5.555233433855941882e+01
1.726198749131341259e+01 5.963286029678595668e+01 6.376347055652170326e+01 5.551784697844604466e+01
1.727866574009728851e+01 5.970060955973160333e+01 6.382819920912737643e+01 5.548339498780645584e+01
1.729534398888116442e+01 5.976832028817564435e+01 6.389289229725601160e+01 5.544897842218964001e+01
1.731202223766504389e+01 5.983599263636748589e+01 6.395754997884892390e+01 5.541459733678946975e+01
1.732870048644892336e+01 5.990362675859363861e+01 6.402217241185633156e+01 5.538025178644510049e+01
1.734537873523279927e+01 5.997122280917594850e+01 6.408675975423560089e+01 5.534594182564134712e+01
1.736205698401667519e+01 6.003878094246977071e+01 6.415131216394946989e+01 5.531166750850908187e+01
1.737873523280055466e+01 6.010630131286220035e+01 6.421582979896430743e+01 5.527742888882562511e+01
1.739541348158443412e+01 6.017378407477026769e+01 6.428031281724835821e+01 5.524322602001516458e+01
1.741209173036831004e+01 6.024122938263916183e+01 6.434476137677000906e+01 5.520905895514915329e+01
1.742876997915218595e+01 6.030863739094044718e+01 6.440917563549605518e+01 5.517492774694670743e+01
1.744544822793606542e+01 6.037600825417028716e+01 6.447355575138992378e+01 5.514083244777503268e+01
1.746212647671994489e+01 6.044334212684767493e+01 6.453790188240999726e+01 5.510677310964985054e+01
1.747880472550382080e+01 6.051063916351265703e+01 6.460221418650783676e+01 5.507274978423579626e+01
1.749548297428769672e+01 6.057789951872458545e+01 6.466649282162649115e+01 5.503876252284686643e+01
1.751216122307157619e+01 6.064512334706033414e+01 6.473073794569876327e+01 5.500481137644684537e+01
1.752883947185545566e+01 6.071231080311256534e+01 6.479494971664550462e+01 5.497089639564972430e+01
1.754551772063933157e+01 6.077946204148796738e+01 6.485912829237389587e+01 5.493701763072014899e+01
1.756219596942320749e+01 6.084657721680549969e+01 6.492327383077576997e+01 5.490317513157386031e+01
1.757887421820708695e+01 6.091365648369466612e+01 6.498738648972584997e+01 5.486936894777814899e+01
1.759555246699096642e+01 6.098069999679375996e+01 6.505146642708012905e+01 5.483559912855228191e+01
1.761223071577484234e+01 6.104770791074813729e+01 6.511551380067412254e+01 5.480186572276796397e+01
1.762890896455871825e+01 6.111468038020848326e+01 6.517952876832120523e+01 5.476816877894979996e+01
1.764558721334259772e+01 6.118161755982908545e+01 6.524351148781092036e+01 5.473450834527575637e+01
1.766226546212647719e+01 6.124851960426611441e+01 6.530746211690730263e+01 5.470088446957760198e+01
1.767894371091035310e+01 6.131538666817589700e+01 6.526617035506897935e+01 5.466729719934139808e+01
1.769562195969422902e+01 6.138221890621321819e+01 6.522492321831938966e+01 5.463374658170796039e+01
1.771230020847810849e+01 6.144901647302958736e+01 6.518372076136184035e+01 5.460023266347332793e+01
1.772897845726198796e+01 6.151577952327156140e+01 6.514256303848424068e+01 5.456675549108924628e+01
1.774565670604586387e+01 6.158250821157901100e+01 6.510145010355972772e+01 5.453331511066363646e+01
1.776233495482973979e+01 6.164920269258345797e+01 6.506038201004722055e+01 5.449991156796109948e+01
1.777901320361361925e+01 6.171586312090634863e+01 6.501935881099205972e+01 5.446654490840337814e+01
1.779569145239749872e+01 6.178248965115739821e+01 6.497838055902660415e+01 5.443321517706986867e+01
1.781236970118137464e+01 6.184908243793287852e+01 6.493744730637085638e+01 5.439992241869809675e+01
1.782904794996525055e+01 6.191564163581395519e+01 6.489655910483305945e+01 5.436666667768422911e+01
1.784572619874913002e+01 6.198216739936500375e+01 6.485571600581033636e+01 5.433344799808357095e+01
1.786240444753300949e+01 6.204865988313193981e+01 6.481491806028932956e+01 5.430026642361105615e+01
1.787908269631688540e+01 6.211511924164056353e+01 6.477416531884681206e+01 5.426712199764176603e+01
1.789576094510076132e+01 6.218154562939488272e+01 6.473345783165031264e+01 5.423401476321144088e+01
1.791243919388464079e+01 6.224793920087545729e+01 6.469279564845876962e+01 5.420094476301698450e+01
1.792911744266852025e+01 6.231430011053775075e+01 6.465217881862318450e+01 5.416791203941698996e+01
1.794579569145239617e+01 6.238062851281047472e+01 6.461160739108723305e+01 5.413491663443223700e+01
1.796247394023627209e+01 6.244692456209395459e+01 6.457108141438794746e+01 5.410195858974624628e+01
1.797915218902015155e+01 6.251318841275847404e+01 6.453060093665634156e+01 5.406903794670577668e+01
1.799583043780403102e+01 6.257942021914264785e+01 6.449016600561807877e+01 5.403615474632136539e+01
1.801250868658790694e+01 6.264562013555179476e+01 6.444977666859412579e+01 5.400330902926786081e+01
1.802918693537178285e+01 6.271178831625630323e+01 6.440943297250143473e+01 5.397050083588494829e+01
1.804586518415566232e+01 6.277792491549000431e+01 6.436913496385359679e+01 5.393773020617769731e+01
1.806254343293954179e+01 6.284403008744855867e+01 6.432888268876151017e+01 5.390499717981708727e+01
1.807922168172341770e+01 6.291010398628785794e+01 6.428867619293403379e+01 5.387230179614057590e+01
1.809589993050729362e+01 6.297614676612238327e+01 6.424851552167869784e+01 5.383964409415260377e+01
1.811257817929117309e+01 6.304215858102362091e+01 6.420840071990237163e+01 5.380702411252518402e+01
1.812925642807505255e+01 6.310813958501846344e+01 6.416833183211193159e+01 5.377444188959842819e+01
1.814593467685892847e+01 6.317408993208760393e+01 6.412830890241498594e+01 5.374189746338111462e+01
1.816261292564280438e+01 6.324000977616395147e+01 6.408833197452051422e+01 5.370939087155122138e+01
1.817929117442668385e+01 6.330589927113103954e+01 6.404840109173959206e+01 5.367692215145651602e+01
1.819596942321056332e+01 6.337175857082144859e+01 6.400851629698607326e+01 5.364449134011508846e+01
1.821264767199443924e+01 6.343758782901521442e+01 6.396867763277731456e+01 5.361209847421594787e+01
1.822932592077831515e+01 6.350338719943827925e+01 6.392888514123484356e+01 5.357974359011955556e+01
1.824600416956219462e+01 6.356915683576090004e+01 6.388913886408508347e+01 5.354742672385842184e+01
1.826268241834607409e+01 6.363489689159609952e+01 6.384943884266004943e+01 5.351514791113765313e+01
1.827936066712995000e+01 6.370060752049808883e+01 6.380978511789808039e+01 5.348290718733555593e+01
1.829603891591382592e+01 6.376628887596072559e+01 6.377017773034452830e+01 5.345070458750419107e+01
1.831271716469770539e+01 6.383194111141596494e+01 6.373061672015249712e+01 5.341854014636995629e+01
1.832939541348158485e+01 6.389756438023229634e+01 6.369110212708353913e+01 5.338641389833418316e+01
1.834607366226546077e+01 6.396315883571323013e+01 6.365163399050840809e+01 5.335432587747370548e+01
1.836275191104933668e+01 6.402872463109574142e+01 6.361221234940776981e+01 5.332227611754145613e+01
1.837943015983321615e+01 6.409426191954871399e+01 6.357283724237291267e+01 5.329026465196704976e+01
1.839610840861709562e+01 6.415977085417146952e+01 6.353350870760651503e+01 5.325829151385737958e+01
1.841278665740097154e+01 6.422525158799220435e+01 6.349422678292334865e+01 5.322635673599720718e+01
1.842946490618484745e+01 6.429070427396646892e+01 6.345499150575103897e+01 5.319446035084976643e+01
1.844614315496872692e+01 6.435612906497567565e+01 6.341580291313078277e+01 5.316260239055735326e+01
1.846282140375260639e+01 6.442152611382556415e+01 6.337666104171811554e+01 5.313078288694192963e+01
1.847949965253648230e+01 6.448689557324472332e+01 6.333756592778363625e+01 5.309900187150572748e+01
1.849617790132035822e+01 6.455223759588305654e+01 6.329851760721376053e+01 5.306725937543185978e+01
1.851285615010423768e+01 6.461755233431033218e+01 6.325951611551146669e+01 5.303555542958491742e+01
1.852953439888811715e+01 6.468283994101463463e+01 6.322056148779707030e+01 5.300389006451158735e+01
1.854621264767199307e+01 6.474810056840094319e+01 6.318165375880894885e+01 5.297226331044126368e+01
1.856289089645586898e+01 6.481333436878958310e+01 6.314279296290432342e+01 5.294067519728665872e+01
1.857956914523974845e+01 6.487854149441480445e+01 6.310397913406000470e+01 5.290912575464441403e+01
1.859624739402362792e+01 6.494372209742327584e+01 6.306521230587316751e+01 5.287761501179572576e+01
1.861292564280750383e+01 6.500887632987262066e+01 6.302649251156209687e+01 5.284614299770696988e+01
1.862960389159137975e+01 6.507400434372996756e+01 6.298781978396698378e+01 5.281470974103032034e+01
1.864628214037525922e+01 6.513910629087047255e+01 6.294919415555066422e+01 5.278331527010436020e+01
1.866296038915913869e+01 6.520418232307588369e+01 6.291061565839941494e+01 5.275195961295472102e+01
1.867963863794301460e+01 6.526923259203307737e+01 6.287208432422372084e+01 5.272064279729472247e+01
1.869631688672689052e+01 6.533425724933262302e+01 6.283360018435904237e+01 5.268936485052596908e+01
1.871299513551076998e+01 6.529404598818911154e+01 6.279516326976661134e+01 5.265812579973901819e+01
1.872967338429464945e+01 6.525388403709897034e+01 6.275677361103420537e+01 5.262692567171399105e+01
1.874635163307852537e+01 6.521377142720039899e+01 6.271843123837692247e+01 5.259576449292121936e+01
1.876302988186240128e+01 6.517370818924429443e+01 6.268013618163796963e+01 5.256464228952187057e+01
1.877970813064628075e+01 6.513369435359498993e+01 6.264188847028947293e+01 5.253355908736860869e+01
1.879638637943016022e+01 6.509372995023115038e+01 6.260368813343323069e+01 5.250251491200620535e+01
1.881306462821403613e+01 6.505381500874653966e+01 6.256553519980153766e+01 5.247150978867221482e+01
1.882974287699791205e+01 6.501394955835090173e+01 6.252742969775795245e+01 5.244054374229759219e+01
1.884642112578179152e+01 6.497413362787077062e+01 6.248937165529812177e+01 5.240961679750736124e+01
1.886309937456567098e+01 6.493436724575029473e+01 6.245136110005055485e+01 5.237872897862124688e+01
1.887977762334954690e+01 6.489465044005210359e+01 6.241339805927743356e+01 5.234788030965433592e+01
1.889645587213342282e+01 6.485498323845813218e+01 6.237548255987540813e+01 5.231707081431771655e+01
1.891313412091730228e+01 6.481536566827044510e+01 6.233761462837641432e+01 5.228630051601913920e+01
1.892981236970118175e+01 6.477579775641211768e+01 6.229979429094846211e+01 5.225556943786367725e+01
1.894649061848505767e+01 6.473627952942803176e+01 6.226202157339645993e+01 5.222487760265436663e+01
1.896316886726893358e+01 6.469681101348575680e+01 6.222429650116301048e+01 5.219422503289288784e+01
1.897984711605281305e+01 6.465739223437640248e+01 6.218661909932922782e+01 5.216361175078019130e+01
1.899652536483669252e+01 6.461802321751545719e+01 6.214898939261555455e+01 5.213303777821720075e+01
1.901320361362056843e+01 6.457870398794362643e+01 6.211140740538257177e+01 5.210250313680543144e+01
1.902988186240444435e+01 6.453943457032772812e+01 6.207387316163181623e+01 5.207200784784769354e+01
1.904656011118832382e+01 6.450021498896148842e+01 6.203638668500659747e+01 5.204155193234873167e+01
1.906323835997220328e+01 6.446104526776645116e+01 6.199894799879282203e+01 5.201113541101589988e+01
1.907991660875607920e+01 6.442192543029283058e+01 6.196155712591980347e+01 5.198075830425982957e+01
1.909659485753995511e+01 6.438285549972033550e+01 6.192421408896110790e+01 5.195042063219510453e+01
1.911327310632383458e+01 6.434383549885909304e+01 6.188691891013535695e+01 5.192012241464092881e+01
1.912995135510771405e+01 6.430486545015044442e+01 6.184967161130707325e+01 5.188986367112178755e+01
1.914662960389158997e+01 6.426594537566785448e+01 6.181247221398748337e+01 5.185964442086814330e+01
1.916330785267546588e+01 6.422707529711779273e+01 6.177532073933537760e+01 5.182946468281708974e+01
1.917998610145934535e+01 6.418825523584055759e+01 6.173821720815791991e+01 5.179932447561304087e+01
1.919666435024322482e+01 6.414948521281117166e+01 6.170116164091148647e+01 5.176922381760840608e+01
1.921334259902710073e+01 6.411076524864024861e+01 6.166415405770250402e+01 5.173916272686427220e+01
1.923002084781097665e+01 6.407209536357490265e+01 6.162719447828827413e+01 5.170914122115107858e+01
1.924669909659485612e+01 6.403347557749954433e+01 6.159028292207783295e+01 5.167915931794929207e+01
1.926337734537873558e+01 6.399490590993684691e+01 6.155341940813276125e+01 5.164921703445010337e+01
1.928005559416261150e+01 6.395638638004856347e+01 6.151660395516803703e+01 5.161931438755610912e+01
1.929673384294648741e+01 6.391791700663642928e+01 6.147983658155289532e+01 5.158945139388198697e+01
1.931341209173036688e+01 6.387949780814304290e+01 6.144311730531163818e+01 5.155962806975519186e+01
1.933009034051424635e+01 6.384112880265274725e+01 6.140644614412449442e+01 5.152984443121664526e+01
1.934676858929812227e+01 6.380281000789250356e+01 6.136982311532847234e+01 5.150010049402141021e+01
1.936344683808199818e+01 6.376454144123279377e+01 6.133324823591818387e+01 5.147039627363938763e+01
1.938012508686587765e+01 6.372632311968850161e+01 6.129672152254672568e+01 5.144073178525601264e+01
1.939680333564975712e+01 6.368815505991977943e+01 6.126024299152649633e+01 5.141110704377293672e+01
1.941348158443363303e+01 6.365003727823297197e+01 6.122381265883005597e+01 5.138152206380873110e+01
1.943015983321750895e+01 6.361196979058148315e+01 6.118743054009098614e+01 5.135197685969957604e+01
1.944683808200138841e+01 6.357395261256667851e+01 6.115109665060474242e+01 5.132247144549994999e+01
1.946351633078526788e+01 6.353598575943875915e+01 6.111481100532949284e+01 5.129300583498333310e+01
1.948019457956914380e+01 6.349806924609768544e+01 6.107857361888698478e+01 5.126358004164290350e+01
1.949687282835301971e+01 6.346020308709404389e+01 6.104238450556339757e+01 5.123419407869222653e+01
1.951355107713689918e+01 6.342238729662995667e+01 6.100624367931020231e+01 5.120484795906596531e+01
1.953022932592077865e+01 6.338462188855997681e+01 6.097015115374502159e+01 5.117554169542056997e+01
1.954690757470465456e+01 6.334690687639199069e+01 6.093410694215246792e+01 5.114627530013498102e+01
1.956358582348853048e+01 6.330924227328811327e+01 6.089811105748503905e+01 5.111704878531134000e+01
1.958026407227240995e+01 6.327162809206557625e+01 6.086216351236395639e+01 5.108786216277567149e+01
1.959694232105628942e+01 6.323406434519765185e+01 6.082626431908001763e+01 5.105871544407861506e+01
1.961362056984016533e+01 6.319655104481454089e+01 6.079041348959449209e+01 5.102960864049610024e+01
1.963029881862404125e+01 6.315908820270427526e+01 6.075461103553994491e+01 5.100054176303007125e+01
1.964697706740792071e+01 6.312167583031362028e+01 6.071885696822113943e+01 5.097151482240917630e+01
1.966365531619180018e+01 6.308431393874899840e+01 6.068315129861587565e+01 5.094252782908949229e+01
1.968033356497567610e+01 6.304700253877737026e+01 6.064749403737587130e+01 5.091358079325521402e+01
1.969701181375955201e+01 6.300974164082715845e+01 6.061188519482762160e+01 5.088467372481937900e+01
1.971369006254343148e+01 6.297253125498914272e+01 6.057632478097327322e+01 5.085580663342455665e+01
1.973036831132731095e+01 6.293537139101737665e+01 6.054081280549149113e+01 5.082697952844358014e+01
1.974704656011118686e+01 6.289826205833009709e+01 6.050534927773831839e+01 5.079819241898023563e+01
1.976372480889506278e+01 6.286120326601063368e+01 6.046993420674807140e+01 5.076944531386998705e+01
1.978040305767894225e+01 6.282419502280831125e+01 6.043456760123418547e+01 5.074073822168067949e+01
1.979708130646282171e+01 6.278723733713937349e+01 6.039924946959010299e+01 5.071207115071325688e+01
1.981375955524669763e+01 6.275033021708788539e+01 6.036397981989013317e+01 5.068344410900246544e+01
1.983043780403057355e+01 6.271347367040665688e+01 6.032875865989034025e+01 5.065485710431757127e+01
1.984711605281445301e+01 6.267666770451814529e+01 6.029358599702941035e+01 5.062631014416309227e+01
1.986379430159833248e+01 6.263991232651537189e+01 6.025846183842952541e+01 5.059780323577948025e+01
1.988047255038220840e+01 6.260320754316284564e+01 6.022338619089723721e+01 5.056933638614385274e+01
1.989715079916608431e+01 6.256655336089746555e+01 6.018835906092434129e+01 5.054090960197071780e+01
1.991382904794996378e+01 6.252994978582945151e+01 6.015338045468877226e+01 5.051252288971267035e+01
1.993050729673384325e+01 6.249339682374325378e+01 6.011845037805545644e+01 5.048417625556112398e+01
1.994718554551771916e+01 6.245689448009846245e+01 6.008356883657720005e+01 5.045586970544702865e+01
1.996386379430159508e+01 6.242044276003074543e+01 6.004873583549557736e+01 5.053281370331979616e+01
1.998054204308547455e+01 6.238404166835274367e+01 6.001395137974179050e+01 5.060972608129465300e+01
1.999722029186935401e+01 6.234769120955500910e+01 5.997921547393756470e+01 5.068660698047204960e+01
2.001389854065322993e+01 6.231139138780692122e+01 5.994452812239601514e+01 5.076345654186116718e+01
2.003057678943710584e+01 6.227514220695758951e+01 5.990988932912254938e+01 5.084027490637851088e+01
2.004725503822098531e+01 6.223894367053679844e+01 5.987529909781571291e+01 5.091706221484652417e+01
2.006393328700486478e+01 6.220279578175590984e+01 5.984075743186810570e+01 5.099381860799219623e+01
2.008061153578874070e+01 6.216669854350880087e+01 5.980626433436724909e+01 5.107054422644567637e+01
2.009728978457261661e+01 6.213065195837277344e+01 5.977181980809645978e+01 5.114723921073890978e+01
2.011396803335649608e+01 6.209465602860947087e+01 5.973742385553575218e+01 5.122390370130425197e+01
2.013064628214037555e+01 6.205871075616582999e+01 5.970307647886269820e+01 5.130053783847309745e+01
2.014732453092425146e+01 6.202281614267496934e+01 5.966877767995333670e+01 5.137714176247451547e+01
2.016400277970812738e+01 6.198697218945713416e+01 5.963452746038302621e+01 5.145371561343389999e+01
2.018068102849200685e+01 6.195117889752060591e+01 5.960032582142736146e+01 5.153025953137159831e+01
2.019735927727588631e+01 6.191543626756264729e+01 5.956617276406304029e+01 5.160677365620158241e+01
2.021403752605976223e+01 6.187974429997039749e+01 5.953206828896873759e+01 5.168325812773007755e+01
2.023071577484363814e+01 6.184410299482182438e+01 5.949801239652601481e+01 5.175971308565423357e+01
2.024739402362751761e+01 6.180851235188664106e+01 5.946400508682019392e+01 5.183613866956079619e+01
2.026407227241139708e+01 6.177297237062721535e+01 5.943004635964123850e+01 5.191253501892476407e+01
2.028075052119527300e+01 6.173748305019952198e+01 5.939613621448464897e+01 5.198890227310806011e+01
2.029742876997914891e+01 6.170204438945403780e+01 5.936227465055232955e+01 5.206524057135821693e+01
2.031410701876302838e+01 6.166665638693670104e+01 5.932846166675350474e+01 5.214155005280705524e+01
2.033078526754690785e+01 6.163131904088981372e+01 5.929469726170558630e+01 5.221783085646936229e+01
2.034746351633078376e+01 6.159603234925297244e+01 5.926098143373504712e+01 5.229408312124160574e+01
2.036414176511465968e+01 6.156079630966399918e+01 5.922731418087834498e+01 5.237030698590060496e+01
2.038082001389853914e+01 6.152561091945987215e+01 5.919369550088277521e+01 5.244650258910224494e+01
2.039749826268241861e+01 6.149047617567763524e+01 5.916012539120737301e+01 5.252267006938018312e+01
2.041417651146629453e+01 6.145539207505535018e+01 5.912660384902379462e+01 5.259880956514456329e+01
2.043085476025017044e+01 6.142035861403299180e+01 5.909313087121721964e+01 5.267492121468070820e+01
2.044753300903404991e+01 6.138537578875341438e+01 5.905970645438721789e+01 5.275100515614786900e+01
2.046421125781792938e+01 6.135044359506323985e+01 5.902633059484865186e+01 5.282706152757793205e+01
2.048088950660180529e+01 6.131556202851380277e+01 5.899300328863255061e+01 5.290309046687415417e+01
2.049756775538568121e+01 6.128073108436208827e+01 5.895972453148700509e+01 5.297909211180989786e+01
2.051424600416956068e+01 6.124595075757164864e+01 5.892649431887806344e+01 5.305506660002736652e+01
2.053092425295344015e+01 6.121122104281351994e+01 5.889331264599061200e+01 5.313101406903634683e+01
2.054760250173731606e+01 6.117654193446716704e+01 5.886017950772925644e+01 5.320693465621296525e+01
2.056428075052119198e+01 6.114191342662140016e+01 5.882709489871921704e+01 5.328282849879843752e+01
2.058095899930507144e+01 6.110733551307530576e+01 5.879405881330721684e+01 5.335869573389782516e+01
2.059763724808895091e+01 6.107280818733917727e+01 5.876107124556236272e+01 5.343453649847879916e+01
2.061431549687282683e+01 6.103833144263543886e+01 5.872813218927704071e+01 5.351035092937039650e+01
2.063099374565670274e+01 6.100390527189956913e+01 5.869524163796779703e+01 5.358613916326181936e+01
2.064767199444058221e+01 6.096952966778103189e+01 5.866239958487624051e+01 5.366190133670119167e+01
2.066435024322446168e+01 6.093520462264420701e+01 5.862960602296990231e+01 5.373763758609433694e+01
2.068102849200833759e+01 6.090093012856931409e+01 5.859686094494314545e+01 5.381334804770358460e+01
2.069770674079221351e+01 6.086670617735333622e+01 5.856416434321804587e+01 5.388903285764654782e+01
2.071438498957609298e+01 6.083253276051094360e+01 5.853151620994528770e+01 5.396469215189492274e+01
2.073106323835997244e+01 6.079840986927543156e+01 5.849891653700503724e+01 5.404032606627328761e+01
2.074774148714384836e+01 6.076433749459964417e+01 5.846636531600783115e+01 5.411593473645791619e+01
2.076441973592772428e+01 6.073031562715689091e+01 5.843386253829547172e+01 5.419151829797557696e+01
2.078109798471160374e+01 6.069634425734188454e+01 5.840140819494190794e+01 5.426707688620236070e+01
2.079777623349548321e+01 6.066242337527165773e+01 5.836900227675412367e+01 5.434261063636248679e+01
2.081445448227935913e+01 6.062855297078648675e+01 5.833664477427301875e+01 5.441811968352714501e+01
2.083113273106323504e+01 6.059473303345083650e+01 5.830433567777431136e+01 5.449360416261330897e+01
2.084781097984711451e+01 6.056096355255426289e+01 5.827207497726939778e+01 5.456906420838259208e+01
2.086448922863099398e+01 6.052724451711235076e+01 5.823986266250626898e+01 5.464449995544006811e+01
2.088116747741486989e+01 6.049357591586763760e+01 5.820769872297036329e+01 5.471991153823311294e+01
2.089784572619874581e+01 6.045995773729053013e+01 5.817558314788548302e+01 5.479529909105027485e+01
2.091452397498262528e+01 6.042638996958022801e+01 5.814351592621465414e+01 5.487066274802011634e+01
2.093120222376650474e+01 6.039287260066566887e+01 5.811149704666102167e+01 5.494600264311007010e+01
2.094788047255038066e+01 6.035940561820643069e+01 5.807952649766874487e+01 5.502131891012530218e+01
2.096455872133425657e+01 6.032598900959365551e+01 5.804760426742385704e+01 5.509661168270759646e+01
2.098123697011813604e+01 6.029262276195098735e+01 5.801573034385517502e+01 5.517188109433420351e+01
2.099791521890201551e+01 6.025930686213548171e+01 5.798390471463515894e+01 5.524712727831673931e+01
2.101459346768589143e+01 6.022604129673852924e+01 5.795212736718082169e+01 5.532235036780006254e+01
2.103127171646976734e+01 6.019282605208678660e+01 5.792039828865458162e+01 5.539755049576116619e+01
2.104794996525364681e+01 6.015966111424310014e+01 5.788871746596517909e+01 5.547272779500804774e+01
2.106462821403752628e+01 6.012654646900740119e+01 5.785708488576852204e+01 5.554788239817864337e+01
2.108130646282140219e+01 6.009348210191766526e+01 5.782550053446860261e+01 5.562301443773971243e+01
2.109798471160527811e+01 6.006046799825080029e+01 5.779396439821835685e+01 5.569812404598572897e+01
2.111466296038915758e+01 6.002750414302358450e+01 5.776247646292055293e+01 5.577321135503782301e+01
2.113134120917303704e+01 5.999459052099358303e+01 5.773103671422867222e+01 5.584827649684267925e+01
2.114801945795691296e+01 5.996172711666007160e+01 5.769964513754779034e+01 5.592331960317147121e+01
2.116469770674078887e+01 5.992891391426493897e+01 5.766830171803545113e+01 5.599834080561878125e+01
2.118137595552466834e+01 5.989615089779362478e+01 5.763700644060255485e+01 5.607334023560152758e+01
2.119805420430854781e+01 5.986343805097602200e+01 5.760575928991423922e+01 5.614831802435791275e+01
2.121473245309242373e+01 5.983077535728741481e+01 5.757456025039074632e+01 5.622327430294635064e+01
2.123141070187629964e+01 5.979816279994938100e+01 5.754340930620831074e+01 5.629820920224443626e+01
2.124808895066017911e+01 5.976560036193070147e+01 5.751230644130004066e+01 5.637312285294787273e+01
2.126476719944405858e+01 5.973308802594829814e+01 5.748125163935678472e+01 5.644801538556944109e+01
2.128144544822793449e+01 5.970062577446813634e+01 5.745024488382800598e+01 5.652288693043795575e+01
2.129812369701181041e+01 5.966821358970613431e+01 5.741928615792268431e+01 5.659773761769724132e+01
2.131480194579568987e+01 5.963585145362910112e+01 5.738837544461016904e+01 5.667256757730508809e+01
2.133148019457956934e+01 5.960353934795561770e+01 5.735751272662105293e+01 5.674737693903223601e+01
2.134815844336344526e+01 5.957127725415698904e+01 5.732669798644806747e+01 5.682216583246136565e+01
2.136483669214732117e+01 5.953906515345812522e+01 5.729593120634694259e+01 5.689693438698606087e+01
2.138151494093120064e+01 5.950690302683847221e+01 5.726521236833728068e+01 5.697168273180982112e+01
2.139819318971508011e+01 5.947479085503291429e+01 5.723454145420344474e+01 5.704641099594503828e+01
2.141487143849895602e+01 5.944272861853269774e+01 5.720391844549540394e+01 5.712111930821202321e+01
2.143154968728283194e+01 5.941071629758633321e+01 5.717334332352964310e+01 5.719580779723798258e+01
2.144822793606671141e+01 5.937875387220049817e+01 5.714281606939000824e+01 5.727047659145605252e+01
2.146490618485059088e+01 5.934684132214097474e+01 5.711233666392858055e+01 5.734512581910429674e+01
2.148158443363446679e+01 5.931497862693352374e+01 5.708190508776655747e+01 5.741975560822473312e+01
2.149826268241834271e+01 5.928316576586482967e+01 5.705152132129511955e+01 5.749436608666236737e+01
2.151494093120222217e+01 5.925140271798337466e+01 5.702118534467630440e+01 5.756895738206421242e+01
2.153161917998610164e+01 5.921968946210036933e+01 5.699089713784385935e+01 5.764352962187832929e+01
2.154829742876997756e+01 5.918802597679065514e+01 5.696065668050413677e+01 5.771808293335286066e+01
2.156497567755385347e+01 5.915641224039360679e+01 5.693046395213694666e+01 5.779261744353507879e+01
2.158165392633773294e+01 5.912484823101404174e+01 5.690031893199641644e+01 5.786713327927044048e+01
2.159833217512161241e+01 5.909333392652312966e+01 5.687022159911187913e+01 5.794163056720164207e+01
2.161501042390548832e+01 5.906186930455928064e+01 5.684017193228871889e+01 5.801610943376767437e+01
2.163168867268936424e+01 5.903045434252906887e+01 5.681016991010925921e+01 5.809057000520288483e+01
2.164836692147324371e+01 5.899908901760812086e+01 5.678021551093360841e+01 5.816501240753605373e+01
2.166504517025712317e+01 5.896777330674203199e+01 5.675030871290054080e+01 5.823943676658947055e+01
2.168172341904099909e+01 5.893650718664726185e+01 5.672044949392834923e+01 5.831384320797800314e+01
2.169840166782487501e+01 5.890529063381203656e+01 5.669063783171570492e+01 5.838823185710819530e+01
2.171507991660875447e+01 5.887412362449724412e+01 5.666087370374253851e+01 5.846260283917734313e+01
2.173175816539263394e+01 5.884300613473733677e+01 5.663115708727089270e+01 5.853695627917261390e+01
2.174843641417650986e+01 5.881193814034124046e+01 5.660148795934577493e+01 5.861129230187010819e+01
2.176511466296038577e+01 5.878091961689325018e+01 5.657186629679603129e+01 5.868561103183400007e+01
2.178179291174426524e+01 5.874995053975391102e+01 5.654229207623519926e+01 5.875991259341563477e+01
2.179847116052814471e+01 5.871903088406093474e+01 5.651276527406238159e+01 5.883419711075262626e+01
2.181514940931202062e+01 5.868816062473009509e+01 5.648328586646308480e+01 5.890846470776800459e+01
2.183182765809589654e+01 5.865733973645611599e+01 5.645385382941008601e+01 5.898271550816932063e+01
2.184850590687977601e+01 5.862656819371357386e+01 5.642446913866430691e+01 5.905694963544779341e+01
2.186518415566365547e+01 5.859584597075778589e+01 5.639513176977563802e+01 5.913116721287741484e+01
2.188186240444753139e+01 5.856517304162570525e+01 5.636584169808382683e+01 5.920536836351412546e+01
2.189854065323140730e+01 5.853454938013681641e+01 5.633659889871931625e+01 5.927955321019494050e+01
2.191521890201528677e+01 5.850397495989402330e+01 5.630740334660410440e+01 5.935372187553709722e+01
2.193189715079916624e+01 5.847344975428455882e+01 5.627825501645259720e+01 5.942787448193721644e+01
2.194857539958304216e+01 5.844297373648085170e+01 5.624915388277246109e+01 5.950201115157045706e+01
2.196525364836691807e+01 5.841254687944142887e+01 5.622009991986548982e+01 5.957613200638968465e+01
2.198193189715079754e+01 5.838216915591179657e+01 5.619109310182842876e+01 5.965023716812464727e+01
2.199861014593467701e+01 5.835184053842534979e+01 5.616213340255385589e+01 5.972432675828113702e+01
2.201528839471855292e+01 5.832156099930423920e+01 5.613322079573101320e+01 5.979840089814017290e+01
2.203196664350242884e+01 5.829133051066025928e+01 5.610435525484667352e+01 5.987245970875719792e+01
2.204864489228630831e+01 5.826114904439575071e+01 5.607553675318597186e+01 5.994650331096126195e+01
2.206532314107018777e+01 5.823101657220447436e+01 5.604676526383325808e+01 6.002053182535420461e+01
2.208200138985406369e+01 5.820093306557249235e+01 5.601804075967296370e+01 6.009454537230987370e+01
2.209867963863793960e+01 5.817089849577907046e+01 5.598936321339041911e+01 6.016854407197332222e+01
2.211535788742181907e+01 5.814091283389753784e+01 5.596073259747272743e+01 6.024252804426001262e+01
2.213203613620569854e+01 5.811097605079618944e+01 5.593214888420959596e+01 6.031649740885504940e+01
2.214871438498957446e+01 5.808108811713915998e+01 5.590361204569418874e+01 6.039045228521239039e+01
2.216539263377345037e+01 5.805124900338729788e+01 5.587512205382395791e+01 6.046439279255405808e+01
2.218207088255732984e+01 5.802145867979905347e+01 5.584667888030149641e+01 6.053831904986938639e+01
2.219874913134120931e+01 5.799171711643136717e+01 5.581828249663539054e+01 6.061223117591426046e+01
2.221542738012508522e+01 5.796202428314052923e+01 5.578993287414104429e+01 6.068612928921034211e+01
2.223210562890896114e+01 5.793238014958307502e+01 5.576162998394152481e+01 6.076001350804432377e+01
2.224878387769284060e+01 5.790278468521664479e+01 5.573337379696841509e+01 6.083388395046718244e+01
2.226546212647672007e+01 5.787323785930088604e+01 5.570516428396264530e+01 6.090774073429343360e+01
2.228214037526059599e+01 5.784373964089829201e+01 5.567700141547532411e+01 6.098158397710037804e+01
2.229881862404447190e+01 5.781428999887511821e+01 5.564888516186859135e+01 6.105541379622739129e+01
2.231549687282835137e+01 5.778488890190222094e+01 5.562081549331644936e+01 6.112923030877518471e+01
2.233217512161223084e+01 5.775553631845594538e+01 5.559279237980559429e+01 6.120303363160507359e+01
2.234885337039610675e+01 5.772623221681900674e+01 5.556481579113626168e+01 6.127682388133827374e+01
2.236553161917998267e+01 5.769697656508134287e+01 5.553688569692305776e+01 6.135060117435518379e+01
2.238220986796386214e+01 5.766776933114100245e+01 5.550900206659579084e+01 6.142436562679466050e+01
2.239888811674774161e+01 5.763861048270500476e+01 5.548116486940031677e+01 6.149811735455333661e+01
2.241556636553161752e+01 5.760949998729020649e+01 5.545337407439934907e+01 6.157185647328491740e+01
2.243224461431549344e+01 5.758043781222418289e+01 5.542562965047331858e+01 6.164558309839948436e+01
2.244892286309937290e+01 5.755142392464608037e+01 5.539793156632118354e+01 6.171929734506280596e+01
2.246560111188325237e+01 5.752245829150748335e+01 5.537027979046126802e+01 6.179299932819566266e+01
2.248227936066712829e+01 5.749354087957330250e+01 5.534267429123209325e+01 6.186668916247315764e+01
2.249895760945100420e+01 5.746467165542260602e+01 5.531511503679320896e+01 6.194036696232406314e+01
2.251563585823488367e+01 5.743585058544951494e+01 5.528760199512601048e+01 6.201403284193013121e+01
2.253231410701876314e+01 5.740707763586404866e+01 5.526013513403458433e+01 6.208768691522544714e+01
2.254899235580263905e+01 5.737835277269298473e+01 5.523271442114651109e+01 6.216132929589577572e+01
2.256567060458651497e+01 5.734967596178073279e+01 5.520533982391371808e+01 6.223496009737788626e+01
2.258234885337039444e+01 5.732104716879018724e+01 5.517801130961327516e+01 6.230857943285894152e+01
2.259902710215427390e+01 5.729246635920358699e+01 5.515072884534824738e+01 6.238218741527582267e+01
2.261570535093814982e+01 5.726393349832338231e+01 5.512349239804850498e+01 6.245578415731451116e+01
2.263238359972202574e+01 5.723544855127308750e+01 5.509630193447154056e+01 6.252936977140945629e+01
2.264906184850590520e+01 5.720701148299813354e+01 5.506915742120330037e+01 6.260294436974294996e+01
2.266574009728978467e+01 5.717862225826672784e+01 5.504205882465900146e+01 6.267650806424450849e+01
2.268241834607366059e+01 5.715028084167071398e+01 5.501500611108395589e+01 6.275006096659024024e+01
2.269909659485753650e+01 5.712198719762643151e+01 5.498799924655438076e+01 6.282360318820226297e+01
2.271577484364141597e+01 5.709374129037555434e+01 5.496103819697822956e+01 6.289713484024807144e+01
2.273245309242529544e+01 5.706554308398595055e+01 5.493412292809600217e+01 6.297065603363996900e+01
2.274913134120917135e+01 5.703739254235254208e+01 5.490725340548156197e+01 6.304416687903444227e+01
2.276580958999304727e+01 5.700928962919814325e+01 5.488042959454296010e+01 6.311766748683159278e+01
2.278248783877692674e+01 5.698123430807432754e+01 5.485365146052323126e+01 6.319115796717454003e+01
2.279916608756080620e+01 5.695322654236226612e+01 5.482691896850123925e+01 6.326463842994885312e+01
2.281584433634468212e+01 5.692526629527357329e+01 5.480023208339245855e+01 6.333810898478197515e+01
2.283252258512855803e+01 5.689735352985116634e+01 5.477359076994981280e+01 6.341156974104265487e+01
2.284920083391243750e+01 5.686948820897010393e+01 5.474699499276447767e+01 6.348502080784038526e+01
2.286587908269631697e+01 5.684167029533843873e+01 5.472044471626668383e+01 6.355846229402483516e+01
2.288255733148019289e+01 5.681389975149805593e+01 5.469393990472653400e+01 6.363189430818530923e+01
2.289923558026406880e+01 5.678617653982551872e+01 5.466748052225482724e+01 6.370531695865020083e+01
2.291591382904794827e+01 5.675850062253292094e+01 5.464106653280384052e+01 6.377873035348644493e+01
2.293259207783182774e+01 5.673087196166872559e+01 5.461469790016816717e+01 6.385213460049899226e+01
2.294927032661570365e+01 5.670329051911860319e+01 5.458837458798549136e+01 6.392552980723025513e+01
2.296594857539957957e+01 5.667575625660627736e+01 5.456209655973742656e+01 6.399891608095961004e+01
2.298262682418345904e+01 5.664826913569435618e+01 5.453586377875029712e+01 6.407229352870285766e+01
2.299930507296733850e+01 5.662082911778519190e+01 5.450967620819596249e+01 6.414566225721171122e+01
2.301598332175121442e+01 5.659343616412169808e+01 5.448353381109260596e+01 6.421902237297329918e+01
2.303266157053509033e+01 5.656609023578820228e+01 5.445743655030555175e+01 6.429237398220965360e+01
2.304933981931896980e+01 5.653879129371127021e+01 5.443138438854805372e+01 6.436571719087720567e+01
2.306601806810284927e+01 5.651153929866055847e+01 5.440537728838211251e+01 6.443905210466628830e+01
2.308269631688672519e+01 5.648433421124963161e+01 5.437941521221926422e+01 6.451237882900066722e+01
2.309937456567060110e+01 5.645717599193681480e+01 5.435349812232138333e+01 6.458569746903704356e+01
2.311605281445448057e+01 5.643006460102601807e+01 5.432762598080148564e+01 6.465900812966457067e+01
2.313273106323836004e+01 5.640299999866756053e+01 5.430179874962453113e+01 6.473231091550441363e+01
2.314940931202223595e+01 5.637598214485903014e+01 5.427601639060820560e+01 6.480560593090922339e+01
2.316608756080611187e+01 5.634901099944607950e+01 5.425027886542373778e+01 6.487889327996273892e+01
2.318276580958999133e+01 5.632208652212328559e+01 5.422458613559668805e+01 6.495217306647930400e+01
2.319944405837387080e+01 5.629520867243496696e+01 5.419893816250774421e+01 6.502544539400339829e+01
2.321612230715774672e+01 5.626837740977600788e+01 5.417333490739350310e+01 6.499349990753098893e+01
2.323280055594162263e+01 5.624159269339268974e+01 5.414777633134728774e+01 6.496160874360377591e+01
2.324947880472550210e+01 5.621485448238352944e+01 5.412226239531992888e+01 6.492977185360601311e+01
2.326615705350938157e+01 5.618816273570009656e+01 5.409679306012055378e+01 6.489798918875315792e+01
2.328283530229325748e+01 5.616151741214783044e+01 5.407136828641738191e+01 6.486626070009283751e+01
2.329951355107713340e+01 5.613491847038687865e+01 5.404598803473852797e+01 6.483458633850578678e+01
2.331619179986101287e+01 5.610836586893291411e+01 5.402065226547276211e+01 6.480296605470685734e+01
2.333287004864489234e+01 5.608185956615795931e+01 5.399536093887034127e+01 6.477139979924592694e+01
2.334954829742876825e+01 5.605539952029121764e+01 5.397011401504375527e+01 6.473988752250890855e+01
2.336622654621264417e+01 5.602898568941987634e+01 5.394491145396853682e+01 6.470842917471870237e+01
2.338290479499652363e+01 5.600261803148994488e+01 5.391975321548405731e+01 6.467702470593611963e+01
2.339958304378040310e+01 5.597629650430705794e+01 5.389463925929429422e+01 6.464567406606087729e+01
2.341626129256427902e+01 5.595002106553731380e+01 5.386956954496862693e+01 6.461437720483256442e+01
2.343293954134815493e+01 5.592379167270807017e+01 5.384454403194261118e+01 6.458313407183156585e+01
2.344961779013203440e+01 5.589760828320878971e+01 5.381956267951878203e+01 6.455194461648002857e+01
2.346629603891591387e+01 5.587147085429182880e+01 5.379462544686742120e+01 6.452080878804284225e+01
2.348297428769978978e+01 5.584537934307326879e+01 5.376973229302735291e+01 6.448972653562857715e+01
2.349965253648366570e+01 5.581933370653372606e+01 5.374488317690670414e+01 6.445869780819040784e+01
2.351633078526754517e+01 5.579333390151917627e+01 5.372007805728370755e+01 6.442772255452712216e+01
2.353300903405142463e+01 5.576737988474175722e+01 5.369531689280746889e+01 6.439680072328401650e+01
2.354968728283530055e+01 5.574147161278057183e+01 5.367059964199875566e+01 6.436593226295389059e+01
2.356636553161917647e+01 5.571560904208252651e+01 5.364592626325077873e+01 6.433511712187798537e+01
2.358304378040305593e+01 5.568979212896312703e+01 5.362129671482995263e+01 6.430435524824690674e+01
2.359972202918693540e+01 5.566402082960728137e+01 5.359671095487668424e+01 6.427364659010160608e+01
2.361640027797081132e+01 5.563829510007012402e+01 5.357216894140615437e+01 6.424299109533430396e+01
2.363307852675468723e+01 5.561261489627781884e+01 5.354767063230909230e+01 6.421238871168945650e+01
2.364975677553856670e+01 5.558698017402836911e+01 5.352321598535254310e+01 6.418183938676466482e+01
2.366643502432244617e+01 5.556139088899241330e+01 5.349880495818064219e+01 6.415134306801166986e+01
2.368311327310632208e+01 5.553584699671405644e+01 5.347443750831540399e+01 6.412089970273724759e+01
2.369979152189019800e+01 5.551034845261164463e+01 5.345011359315747512e+01 6.409050923810417544e+01
2.371646977067407747e+01 5.548489521197859631e+01 5.342583316998692311e+01 6.406017162113217012e+01
2.373314801945795693e+01 5.545948722998419811e+01 5.340159619596399665e+01 6.402988679869882560e+01
2.374982626824183285e+01 5.543412446167440066e+01 5.337740262812990721e+01 6.399965471754055102e+01
2.376650451702570876e+01 5.540880686197263572e+01 5.335325242340758933e+01 6.396947532425351568e+01
2.378318276580958823e+01 5.538353438568059772e+01 5.332914553860247509e+01 6.393934856529457988e+01
2.379986101459346770e+01 5.535830698747906808e+01 5.330508193040326148e+01 6.390927438698222574e+01
2.381653926337734362e+01 5.533312462192870385e+01 5.328106155538268496e+01 6.387925273549750926e+01
2.383321751216121953e+01 5.530798724347083350e+01 5.325708436999828166e+01 6.384928355688497703e+01
2.384989576094509900e+01 5.528289480642826703e+01 5.323315033059315482e+01 6.381936679705361115e+01
2.386657400972897847e+01 5.525784726500609167e+01 5.320925939339674215e+01 6.378950240177776010e+01
2.388325225851285438e+01 5.523284457329246067e+01 5.318541151452558324e+01 6.375969031669806952e+01
2.389993050729673030e+01 5.520788668525939613e+01 5.316160664998407981e+01 6.372993048732241306e+01
2.391660875608060977e+01 5.518297355476359201e+01 5.313784475566527021e+01 6.370022285902682313e+01
2.393328700486448923e+01 5.515810513554719563e+01 5.311412578735157553e+01 6.367056737705642178e+01
2.394996525364836515e+01 5.513328138123862487e+01 5.309044970071558112e+01 6.364096398652633724e+01
2.396664350243224106e+01 5.510850224535332842e+01 5.306681645132078984e+01 6.361141263242264898e+01
2.398332175121612053e+01 5.508376768129461709e+01 5.304322599462238230e+01 6.358191325960331142e+01
2.400000000000000000e+01 5.505907764235443125e+01 5.301967828596797716e+01 6.355246581279906337e+01


==> DataFigures/Signal.txt <==
0.000000000000000000e+00 3.812999999999999723e-01
1.667824878387769161e-02 3.807953318863332992e-01
3.335649756775538322e-02 3.802913893938391077e-01
5.003474635163307482e-02 3.797881725225175087e-01
6.671299513551076643e-02 3.792856812723683912e-01
8.339124391938845804e-02 3.787839156433918109e-01
1.000694927032661496e-01 3.782828756355877675e-01
1.167477414871438413e-01 3.777825612489562612e-01
1.334259902710215329e-01 3.772829724834972920e-01
1.501042390548992245e-01 3.767841093392108043e-01
1.667824878387769161e-01 3.762859718160968536e-01
1.834607366226546077e-01 3.757885599141554955e-01
2.001389854065322993e-01 3.752918736333866190e-01
2.168172341904099909e-01 3.747959129737902795e-01
2.334954829742876825e-01 3.743006779353664215e-01
2.501737317581653741e-01 3.738061685181151561e-01
2.668519805420430657e-01 3.733123847220364278e-01
2.835302293259207573e-01 3.728193265471301809e-01
3.002084781097984489e-01 3.723269939933964712e-01
3.168867268936761405e-01 3.718353870608352985e-01
3.335649756775538322e-01 3.713445057494466628e-01
3.502432244614315238e-01 3.708543500592305642e-01
3.669214732453092154e-01 3.703649199901869471e-01
3.835997220291869070e-01 3.698762155423159226e-01
4.002779708130645986e-01 3.693882367156173796e-01
4.169562195969422902e-01 3.689009835100913737e-01
4.336344683808199818e-01 3.684144559257379048e-01
4.503127171646976734e-01 3.679286539625569730e-01
4.669909659485753650e-01 3.674435776205485782e-01
4.836692147324530566e-01 3.669592268997126649e-01
5.003474635163307482e-01 3.664756018000493443e-01
5.170257123002084398e-01 3.659927023215585051e-01
5.337039610840861315e-01 3.655105284642402030e-01
5.503822098679638231e-01 3.650290802280944380e-01
5.670604586518415147e-01 3.645483576131212100e-01
5.837387074357192063e-01 3.640683606193204636e-01
6.004169562195968979e-01 3.635890892466923097e-01
6.170952050034745895e-01 3.631105434952366373e-01
6.337734537873522811e-01 3.626327233649535575e-01
6.504517025712299727e-01 3.621556288558429593e-01
6.671299513551076643e-01 3.616792599679048981e-01
6.838082001389853559e-01 3.612036167011393184e-01
7.004864489228630475e-01 3.607286990555463313e-01
7.171646977067407391e-01 3.602545070311258257e-01
7.338429464906184307e-01 3.597810406278779127e-01
7.505211952744961224e-01 3.593082998458024813e-01
7.671994440583738140e-01 3.588362846848995868e-01
7.838776928422515056e-01 3.583649951451692295e-01
8.005559416261291972e-01 3.578944312266113537e-01
8.172341904100068888e-01 3.574245929292260704e-01
8.339124391938845804e-01 3.569554802530133242e-01
8.505906879777622720e-01 3.564870931979730595e-01
8.672689367616399636e-01 3.560194317641053319e-01
8.839471855455176552e-01 3.555524959514101413e-01
9.006254343293953468e-01 3.550862857598874878e-01
9.173036831132730384e-01 3.546208011895373158e-01
9.339819318971507300e-01 3.541560422403597364e-01
9.506601806810284216e-01 3.536920089123546385e-01
9.673384294649061133e-01 3.532287012055220776e-01
9.840166782487838049e-01 3.527661191198621093e-01
1.000694927032661496e+00 3.523042626553746226e-01
1.017373175816539188e+00 3.518431318120596174e-01
1.034051424600416880e+00 3.513827265899172048e-01
1.050729673384294571e+00 3.509230469889473292e-01
1.067407922168172263e+00 3.504640930091499351e-01
1.084086170952049955e+00 3.500058646505250781e-01
1.100764419735927646e+00 3.495483619130727582e-01
1.117442668519805338e+00 3.490915847967929753e-01
1.134120917303683029e+00 3.486355333016857294e-01
1.150799166087560721e+00 3.481802074277509651e-01
1.167477414871438413e+00 3.477256071749887933e-01
1.184155663655316104e+00 3.472717325433991031e-01
1.200833912439193796e+00 3.468185835329819500e-01
1.217512161223071487e+00 3.463661601437373339e-01
1.234190410006949179e+00 3.459144623756652548e-01
1.250868658790826871e+00 3.454634902287657128e-01
1.267546907574704562e+00 3.450132437030386523e-01
1.284225156358582254e+00 3.445637227984841844e-01
1.300903405142459945e+00 3.441149275151021980e-01
1.317581653926337637e+00 3.436668578528927487e-01
1.334259902710215329e+00 3.432195138118558364e-01
1.350938151494093020e+00 3.427728953919914612e-01
1.367616400277970712e+00 3.423270025932996230e-01
1.384294649061848403e+00 3.418818354157802664e-01
1.400972897845726095e+00 3.414373938594335023e-01
1.417651146629603787e+00 3.409936779242592197e-01
1.434329395413481478e+00 3.405506876102574743e-01
1.451007644197359170e+00 3.401084229174282658e-01
1.467685892981236861e+00 3.396668838457715944e-01
1.484364141765114553e+00 3.392260703952874046e-01
1.501042390548992245e+00 3.387859825659758073e-01
1.517720639332869936e+00 3.383466203578366915e-01
1.534398888116747628e+00 3.379079837708701128e-01
1.551077136900625320e+00 3.374700728050760712e-01
1.567755385684503011e+00 3.370328874604545666e-01
1.584433634468380703e+00 3.365964277370055990e-01
1.601111883252258394e+00 3.361606936347291130e-01
1.617790132036136086e+00 3.357256851536252196e-01
1.634468380820013778e+00 3.352914022936938077e-01
1.651146629603891469e+00 3.348578450549349328e-01
1.667824878387769161e+00 3.344250134373485950e-01
1.684503127171646852e+00 3.339929074409347942e-01
1.701181375955524544e+00 3.335615270656935305e-01
1.717859624739402236e+00 3.331308723116247483e-01
1.734537873523279927e+00 3.327009431787285587e-01
1.751216122307157619e+00 3.322717396670048506e-01
1.767894371091035310e+00 3.318432617764536796e-01
1.784572619874913002e+00 3.314155095070750456e-01
1.801250868658790694e+00 3.309884828588689487e-01
1.817929117442668385e+00 3.305621818318353888e-01
1.834607366226546077e+00 3.301366064259743105e-01
1.851285615010423768e+00 3.297117566412857692e-01
1.867963863794301460e+00 3.292876324777698205e-01
1.884642112578179152e+00 3.288642339354263533e-01
1.901320361362056843e+00 3.284415610142553676e-01
1.917998610145934535e+00 3.280196137142569746e-01
1.934676858929812227e+00 3.275983920354311185e-01
1.951355107713689918e+00 3.271778959777777440e-01
1.968033356497567610e+00 3.267581255412969621e-01
1.984711605281445301e+00 3.263390807259886617e-01
2.001389854065322993e+00 3.259207615318528983e-01
2.018068102849200685e+00 3.255031679588896720e-01
2.034746351633078376e+00 3.250863000070989273e-01
2.051424600416956068e+00 3.246701576764807751e-01
2.068102849200833759e+00 3.242547409670351044e-01
2.084781097984711451e+00 3.238400498787620263e-01
2.101459346768589143e+00 3.234260844116614297e-01
2.118137595552466834e+00 3.230128445657333702e-01
2.134815844336344526e+00 3.226003303409778478e-01
2.151494093120222217e+00 3.221885417373948068e-01
2.168172341904099909e+00 3.217774787549843585e-01
2.184850590687977601e+00 3.213671413937463917e-01
2.201528839471855292e+00 3.209575296536809619e-01
2.218207088255732984e+00 3.205486435347881247e-01
2.234885337039610675e+00 3.201404830370677690e-01
2.251563585823488367e+00 3.197330481605198949e-01
2.268241834607366059e+00 3.193263389051446133e-01
2.284920083391243750e+00 3.189203552709418132e-01
2.301598332175121442e+00 3.185150972579116058e-01
2.318276580958999133e+00 3.181105648660538798e-01
2.334954829742876825e+00 3.177067580953686909e-01
2.351633078526754517e+00 3.173036769458560391e-01
2.368311327310632208e+00 3.169013214175159243e-01
2.384989576094509900e+00 3.164996915103482911e-01
2.401667824878387592e+00 3.160987872243532504e-01
2.418346073662265283e+00 3.156986085595306912e-01
2.435024322446142975e+00 3.152991555158806691e-01
2.451702571230020666e+00 3.149004280934031841e-01
2.468380820013898358e+00 3.145024262920982361e-01
2.485059068797776050e+00 3.141051501119658251e-01
2.501737317581653741e+00 3.137085995530058957e-01
2.518415566365531433e+00 3.133127746152185589e-01
2.535093815149409124e+00 3.129176752986037036e-01
2.551772063933286816e+00 3.125233016031613853e-01
2.568450312717164508e+00 3.121296535288916041e-01
2.585128561501042199e+00 3.117367310757943599e-01
2.601806810284919891e+00 3.113445342438696528e-01
2.618485059068797582e+00 3.109530630331174272e-01
2.635163307852675274e+00 3.105623174435377942e-01
2.651841556636552966e+00 3.101722974751306428e-01
2.668519805420430657e+00 3.097830031278960283e-01
2.685198054204308349e+00 3.093944344018338954e-01
2.701876302988186040e+00 3.090065912969443551e-01
2.718554551772063732e+00 3.086194738132273518e-01
2.735232800555941424e+00 3.082330819506828301e-01
2.751911049339819115e+00 3.078474157093109009e-01
2.768589298123696807e+00 3.074624750891114533e-01
2.785267546907574499e+00 3.070782600900845427e-01
2.801945795691452190e+00 3.066947707122301692e-01
2.818624044475329882e+00 3.063120069555483327e-01
2.835302293259207573e+00 3.059299688200389777e-01
2.851980542043085265e+00 3.055486563057022154e-01
2.868658790826962957e+00 3.051680694125379345e-01
2.885337039610840648e+00 3.047882081405461907e-01
2.902015288394718340e+00 3.044090724897269840e-01
2.918693537178596031e+00 3.040306624600803143e-01
2.935371785962473723e+00 3.036529780516061816e-01
2.952050034746351415e+00 3.032760192643045305e-01
2.968728283530229106e+00 3.028997860981754719e-01
2.985406532314106798e+00 3.025242785532188949e-01
3.002084781097984489e+00 3.021494966294348550e-01
3.018763029881862181e+00 3.017754403268233521e-01
3.035441278665739873e+00 3.014021096453843862e-01
3.052119527449617564e+00 3.010295045851179019e-01
3.068797776233495256e+00 3.006576251460240101e-01
3.085476025017372947e+00 3.002864713281025999e-01
3.102154273801250639e+00 2.999160431313537267e-01
3.118832522585128331e+00 2.995463405557773906e-01
3.135510771369006022e+00 2.991773636013735915e-01
3.152189020152883714e+00 2.988091122681423295e-01
3.168867268936761405e+00 2.984415865560835490e-01
3.185545517720639097e+00 2.980747864651973611e-01
3.202223766504516789e+00 2.977087119954836547e-01
3.218902015288394480e+00 2.973433631469425409e-01
3.235580264072272172e+00 2.969787399195739086e-01
3.252258512856149864e+00 2.966148423133777579e-01
3.268936761640027555e+00 2.962516703283541997e-01
3.285615010423905247e+00 2.958892239645031785e-01
3.302293259207782938e+00 2.955275032218246389e-01
3.318971507991660630e+00 2.951665081003186364e-01
3.335649756775538322e+00 2.948062385999852264e-01
3.352328005559416013e+00 2.944466947208242980e-01
3.369006254343293705e+00 2.940878764628358510e-01
3.385684503127171396e+00 2.937297838260199967e-01
3.402362751911049088e+00 2.933724168103766239e-01
3.419041000694926780e+00 2.930157754159058436e-01
3.435719249478804471e+00 2.926598596426075449e-01
3.452397498262682163e+00 2.923046694904817833e-01
3.469075747046559854e+00 2.919502049595285587e-01
3.485753995830437546e+00 2.915964660497478711e-01
3.502432244614315238e+00 2.912434527611397206e-01
3.519110493398192929e+00 2.908911650937040516e-01
3.535788742182070621e+00 2.905396030474409752e-01
3.552466990965948312e+00 2.901887666223503803e-01
3.569145239749826004e+00 2.898386558184322670e-01
3.585823488533703696e+00 2.894892706356868017e-01
3.602501737317581387e+00 2.891406110741138180e-01
3.619179986101459079e+00 2.887926771337133158e-01
3.635858234885336771e+00 2.884454688144853507e-01
3.652536483669214462e+00 2.880989861164299226e-01
3.669214732453092154e+00 2.877532290395470871e-01
3.685892981236969845e+00 2.874081975838367331e-01
3.702571230020847537e+00 2.870638917492989162e-01
3.719249478804725229e+00 2.867203115359335808e-01
3.735927727588602920e+00 2.863774569437408379e-01
3.752605976372480612e+00 2.860353279727205766e-01
3.769284225156358303e+00 2.856939246228729079e-01
3.785962473940235995e+00 2.853532468941977207e-01
3.802640722724113687e+00 2.850132947866950150e-01
3.819318971507991378e+00 2.846740683003649020e-01
3.835997220291869070e+00 2.843355674352073259e-01
3.852675469075746761e+00 2.839977921912222314e-01
3.869353717859624453e+00 2.836607425684097294e-01
3.886031966643502145e+00 2.833244185667697090e-01
3.902710215427379836e+00 2.829888201863022257e-01
3.919388464211257528e+00 2.826539474270072794e-01
3.936066712995135219e+00 2.823198002888848701e-01
3.952744961779012911e+00 2.819863787719349979e-01
3.969423210562890603e+00 2.816536828761576072e-01
3.986101459346768294e+00 2.813217126015528091e-01
4.002779708130645986e+00 2.809904679481204370e-01
4.019457956914523677e+00 2.806599489158606575e-01
4.036136205698401369e+00 2.803301555047734706e-01
4.052814454482279061e+00 2.800010877148587096e-01
4.069492703266156752e+00 2.796727455461165412e-01
4.086170952050034444e+00 2.793451289985468544e-01
4.102849200833912136e+00 2.790182380721497601e-01
4.119527449617789827e+00 2.786920727669250919e-01
4.136205698401667519e+00 2.783666330828730717e-01
4.152883947185545210e+00 2.780419190199934776e-01
4.169562195969422902e+00 2.777179305782864760e-01
4.186240444753300594e+00 2.773946677577520115e-01
4.202918693537178285e+00 2.770721305583900285e-01
4.219596942321055977e+00 2.767503189802005825e-01
4.236275191104933668e+00 2.764292330231836736e-01
4.252953439888811360e+00 2.761088726873393018e-01
4.269631688672689052e+00 2.757892379726674670e-01
4.286309937456566743e+00 2.754703288791681692e-01
4.302988186240444435e+00 2.751521454068413530e-01
4.319666435024322126e+00 2.748346875556870739e-01
4.336344683808199818e+00 2.745179553257053873e-01
4.353022932592077510e+00 2.742019487168961822e-01
4.369701181375955201e+00 2.738866677292595142e-01
4.386379430159832893e+00 2.735721123627953832e-01
4.403057678943710584e+00 2.732582826175037338e-01
4.419735927727588276e+00 2.729451784933846215e-01
4.436414176511465968e+00 2.726327999904381016e-01
4.453092425295343659e+00 2.723211471086640634e-01
4.469770674079221351e+00 2.720102198480625622e-01
4.486448922863099043e+00 2.717000182086335980e-01
4.503127171646976734e+00 2.713905421903771709e-01
4.519805420430854426e+00 2.710817917932932253e-01
4.536483669214732117e+00 2.707737670173818723e-01
4.553161917998609809e+00 2.704664678626430008e-01
4.569840166782487501e+00 2.701598943290766663e-01
4.586518415566365192e+00 2.698540464166828690e-01
4.603196664350242884e+00 2.695489241254616086e-01
4.619874913134120575e+00 2.692445274554128298e-01
4.636553161917998267e+00 2.689408564065366436e-01
4.653231410701875959e+00 2.686379109788329389e-01
4.669909659485753650e+00 2.683356911723018268e-01
4.686587908269631342e+00 2.680341969869431962e-01
4.703266157053509033e+00 2.677334284227570471e-01
4.719944405837386725e+00 2.674333854797434906e-01
4.736622654621264417e+00 2.671340681579024712e-01
4.753300903405142108e+00 2.668354764572339333e-01
4.769979152189019800e+00 2.665376103777379324e-01
4.786657400972897491e+00 2.662404699194145241e-01
4.803335649756775183e+00 2.659440550822635974e-01
4.820013898540652875e+00 2.656483658662852076e-01
4.836692147324530566e+00 2.653534022714792995e-01
4.853370396108408258e+00 2.650591642978459839e-01
4.870048644892285949e+00 2.647656519453852053e-01
4.886726893676163641e+00 2.644728652140969083e-01
4.903405142460041333e+00 2.641808041039811483e-01
4.920083391243919024e+00 2.638894686150379254e-01
4.936761640027796716e+00 2.635988587472672395e-01
4.953439888811674408e+00 2.633089745006690907e-01
4.970118137595552099e+00 2.630198158752434234e-01
4.986796386379429791e+00 2.627313828709902932e-01
5.003474635163307482e+00 2.624436754879097555e-01
5.020152883947185174e+00 2.621566937260016994e-01
5.036831132731062866e+00 2.618704375852661803e-01
5.053509381514940557e+00 2.615849070657031428e-01
5.070187630298818249e+00 2.613001021673126978e-01
5.086865879082695940e+00 2.610160228900947899e-01
5.103544127866573632e+00 2.607326692340493635e-01
5.120222376650451324e+00 2.604500411991764741e-01
5.136900625434329015e+00 2.601681387854761773e-01
5.153578874218206707e+00 2.598869619929483621e-01
5.170257123002084398e+00 2.596065108215930284e-01
5.186935371785962090e+00 2.593267852714102872e-01
5.203613620569839782e+00 2.590477853424000276e-01
5.220291869353717473e+00 2.587695110345623606e-01
5.236970118137595165e+00 2.584919623478971751e-01
5.253648366921472856e+00 2.582151392824045266e-01
5.270326615705350548e+00 2.579390418380844152e-01
5.287004864489228240e+00 2.576636700149368409e-01
5.303683113273105931e+00 2.573890238129617480e-01
5.320361362056983623e+00 2.571151032321591923e-01
5.337039610840861315e+00 2.568419082725291736e-01
5.353717859624739006e+00 2.565694389340717474e-01
5.370396108408616698e+00 2.562976952167868028e-01
5.387074357192494389e+00 2.560266771206743952e-01
5.403752605976372081e+00 2.557563846457344692e-01
5.420430854760249773e+00 2.554868177919671357e-01
5.437109103544127464e+00 2.552179765593722838e-01
5.453787352328005156e+00 2.549498609479500244e-01
5.470465601111882847e+00 2.546824709577001911e-01
5.487143849895760539e+00 2.544158065886230058e-01
5.503822098679638231e+00 2.541498678407182465e-01
5.520500347463515922e+00 2.538846547139860799e-01
5.537178596247393614e+00 2.536201672084263947e-01
5.553856845031271305e+00 2.533564053240393021e-01
5.570535093815148997e+00 2.530933690608246911e-01
5.587213342599026689e+00 2.528310584187826171e-01
5.603891591382904380e+00 2.525694733979130802e-01
5.620569840166782072e+00 2.523086139982160803e-01
5.637248088950659763e+00 2.520484802196916174e-01
5.653926337734537455e+00 2.517890720623395806e-01
5.670604586518415147e+00 2.515303895261601919e-01
5.687282835302292838e+00 2.512724326111532847e-01
5.703961084086170530e+00 2.510152013173189145e-01
5.720639332870048221e+00 2.507586956446570814e-01
5.737317581653925913e+00 2.505029155931677853e-01
5.753995830437803605e+00 2.502478611628509708e-01
5.770674079221681296e+00 2.499935323537067489e-01
5.787352328005558988e+00 2.497399291657350084e-01
5.804030576789436680e+00 2.494870515989358051e-01
5.820708825573314371e+00 2.492348996533091388e-01
5.837387074357192063e+00 2.489834733288550095e-01
5.854065323141069754e+00 2.487327726255733895e-01
5.870743571924947446e+00 2.484827975434643066e-01
5.887421820708825138e+00 2.482335480825277607e-01
5.904100069492702829e+00 2.479850242427637519e-01
5.920778318276580521e+00 2.477372260241722524e-01
5.937456567060458212e+00 2.474901534267532621e-01
5.954134815844335904e+00 2.472438064505068089e-01
5.970813064628213596e+00 2.469981850954329206e-01
5.987491313412091287e+00 2.467532893615315692e-01
6.004169562195968979e+00 2.465091192488026994e-01
6.020847810979846670e+00 2.462656747572463667e-01
6.037526059763724362e+00 2.460229558868625710e-01
6.054204308547602054e+00 2.457809626376513124e-01
6.070882557331479745e+00 2.455396950096125908e-01
6.087560806115357437e+00 2.452991530027463785e-01
6.104239054899235128e+00 2.450593366170527032e-01
6.120917303683112820e+00 2.448202458525315650e-01
6.137595552466990512e+00 2.445818807091829084e-01
6.154273801250868203e+00 2.443442411870068165e-01
6.170952050034745895e+00 2.441073272860032617e-01
6.187630298818623586e+00 2.438711390061722162e-01
6.204308547602501278e+00 2.436356763475137077e-01
6.220986796386378970e+00 2.434009393100277641e-01
6.237665045170256661e+00 2.431669278937143019e-01
6.254343293954134353e+00 2.429336420985733769e-01
6.271021542738012045e+00 2.427010819246049889e-01
6.287699791521889736e+00 2.424692473718091101e-01
6.304378040305767428e+00 2.422381384401857685e-01
6.321056289089645119e+00 2.420077551297349916e-01
6.337734537873522811e+00 2.417780974404566963e-01
6.354412786657400503e+00 2.415491653723509657e-01
6.371091035441278194e+00 2.413209589254177445e-01
6.387769284225155886e+00 2.410934780996570603e-01
6.404447533009033577e+00 2.408667228950688854e-01
6.421125781792911269e+00 2.406406933116532754e-01
6.437804030576788961e+00 2.404153893494101746e-01
6.454482279360666652e+00 2.401908110083396108e-01
6.471160528144544344e+00 2.399669582884415564e-01
6.487838776928422035e+00 2.397438311897160113e-01
6.504517025712299727e+00 2.395214297121630309e-01
6.521195274496177419e+00 2.392997538557825876e-01
6.537873523280055110e+00 2.390788036205746536e-01
6.554551772063932802e+00 2.388585790065392567e-01
6.571230020847810493e+00 2.386390800136763690e-01
6.587908269631688185e+00 2.384203066419860462e-01
6.604586518415565877e+00 2.382022588914682326e-01
6.621264767199443568e+00 2.379849367621229561e-01
6.637943015983321260e+00 2.377683402539501889e-01
6.654621264767198952e+00 2.375524693669499587e-01
6.671299513551076643e+00 2.373373241011222656e-01
6.687977762334954335e+00 2.371229044564670541e-01
6.704656011118832026e+00 2.369092104329844350e-01
6.721334259902709718e+00 2.366962420306743253e-01
6.738012508686587410e+00 2.364839992495367249e-01
6.754690757470465101e+00 2.362724820895716893e-01
6.771369006254342793e+00 2.360616905507791630e-01
6.788047255038220484e+00 2.358516246331591459e-01
6.804725503822098176e+00 2.356422843367116937e-01
6.821403752605975868e+00 2.354336696614367508e-01
6.838082001389853559e+00 2.352257806073343172e-01
6.854760250173731251e+00 2.350186171744044206e-01
6.871438498957608942e+00 2.348121793626471165e-01
6.888116747741486634e+00 2.346064671720622663e-01
6.904794996525364326e+00 2.344014806026499809e-01
6.921473245309242017e+00 2.341972196544102047e-01
6.938151494093119709e+00 2.339936843273429656e-01
6.954829742876997400e+00 2.337908746214482636e-01
6.971507991660875092e+00 2.335887905367260986e-01
6.988186240444752784e+00 2.333874320731764151e-01
7.004864489228630475e+00 2.331867992307993243e-01
7.021542738012508167e+00 2.329868920095947149e-01
7.038220986796385858e+00 2.327877104095626426e-01
7.054899235580263550e+00 2.325892544307031073e-01
7.071577484364141242e+00 2.323915240730161091e-01
7.088255733148018933e+00 2.321945193365015925e-01
7.104933981931896625e+00 2.319982402211596684e-01
7.121612230715774317e+00 2.318026867269902258e-01
7.138290479499652008e+00 2.316078588539933480e-01
7.154968728283529700e+00 2.314137566021690073e-01
7.171646977067407391e+00 2.312203799715171759e-01
7.188325225851285083e+00 2.310277289620378260e-01
7.205003474635162775e+00 2.308358035737310687e-01
7.221681723419040466e+00 2.306446038065968207e-01
7.238359972202918158e+00 2.304541296606350820e-01
7.255038220986795849e+00 2.302643811358459081e-01
7.271716469770673541e+00 2.300753582322292434e-01
7.288394718554551233e+00 2.298870609497851158e-01
7.305072967338428924e+00 2.296994892885134976e-01
7.321751216122306616e+00 2.295126432484144163e-01
7.338429464906184307e+00 2.293265228294878999e-01
7.355107713690061999e+00 2.291411280317338650e-01
7.371785962473939691e+00 2.289564588551523672e-01
7.388464211257817382e+00 2.287725152997434064e-01
7.405142460041695074e+00 2.285892973655069549e-01
7.421820708825572765e+00 2.284068050524430959e-01
7.438498957609450457e+00 2.282250383605516908e-01
7.455177206393328149e+00 2.280439972898328227e-01
7.471855455177205840e+00 2.278636818402865472e-01
7.488533703961083532e+00 2.276840920119127532e-01
7.505211952744961224e+00 2.275052278047114962e-01
7.521890201528838915e+00 2.273270892186827763e-01
7.538568450312716607e+00 2.271496762538265379e-01
7.555246699096594298e+00 2.269729889101428921e-01
7.571924947880471990e+00 2.267970271876317279e-01
7.588603196664349682e+00 2.266217910862931006e-01
7.605281445448227373e+00 2.264472806061270105e-01
7.621959694232105065e+00 2.262734957471334574e-01
7.638637943015982756e+00 2.261004365093124413e-01
7.655316191799860448e+00 2.259281028926639345e-01
7.671994440583738140e+00 2.257564948971879648e-01
7.688672689367615831e+00 2.255856125228845321e-01
7.705350938151493523e+00 2.254154557697536088e-01
7.722029186935371214e+00 2.252460246377952224e-01
7.738707435719248906e+00 2.250773191270093454e-01
7.755385684503126598e+00 2.249093392373960609e-01
7.772063933287004289e+00 2.247420849689552580e-01
7.788742182070881981e+00 2.245755563216869644e-01
7.805420430854759672e+00 2.244097532955912078e-01
7.822098679638637364e+00 2.242446758906680160e-01
7.838776928422515056e+00 2.240803241069173057e-01
7.855455177206392747e+00 2.239166979443391603e-01
7.872133425990270439e+00 2.237537974029335519e-01
7.888811674774148130e+00 2.235916224827004528e-01
7.905489923558025822e+00 2.234301731836398908e-01
7.922168172341903514e+00 2.232694495057518380e-01
7.938846421125781205e+00 2.231094514490363223e-01
7.955524669909658897e+00 2.229501790134933437e-01
7.972202918693536589e+00 2.227916321991229021e-01
7.988881167477414280e+00 2.226338110059249420e-01
8.005559416261291972e+00 2.224767154338995745e-01
8.022237665045169663e+00 2.223203454830466885e-01
8.038915913829047355e+00 2.221647011533663674e-01
8.055594162612925047e+00 2.220097824448585555e-01
8.072272411396802738e+00 2.218555893575232807e-01
8.088950660180680430e+00 2.217021218913605429e-01
8.105628908964558121e+00 2.215493800463703145e-01
8.122307157748435813e+00 2.213973638225526230e-01
8.138985406532313505e+00 2.212460732199074132e-01
8.155663655316191196e+00 2.210955082384347958e-01
8.172341904100068888e+00 2.209456688781346878e-01
8.189020152883946579e+00 2.207965551390071168e-01
8.205698401667824271e+00 2.206481670210520551e-01
8.222376650451701963e+00 2.205005045242695583e-01
8.239054899235579654e+00 2.203535676486595429e-01
8.255733148019457346e+00 2.202073563942220924e-01
8.272411396803335037e+00 2.200618707609571789e-01
8.289089645587212729e+00 2.199171107488647747e-01
8.305767894371090421e+00 2.197730763579448521e-01
8.322446143154968112e+00 2.196297675881975220e-01
8.339124391938845804e+00 2.194871844396227289e-01
8.355802640722723496e+00 2.193453269122204174e-01
8.372480889506601187e+00 2.192041950059906708e-01
8.389159138290478879e+00 2.190637887209333778e-01
8.405837387074356570e+00 2.189241080570487052e-01
8.422515635858234262e+00 2.187851530143365419e-01
8.439193884642111954e+00 2.186469235927968602e-01
8.455872133425989645e+00 2.185094197924297710e-01
8.472550382209867337e+00 2.183726416132351633e-01
8.489228630993745028e+00 2.182365890552130927e-01
8.505906879777622720e+00 2.181012621183636147e-01
8.522585128561500412e+00 2.179666608026865626e-01
8.539263377345378103e+00 2.178327851081821032e-01
8.555941626129255795e+00 2.176996350348501807e-01
8.572619874913133486e+00 2.175672105826907399e-01
8.589298123697011178e+00 2.174355117517038638e-01
8.605976372480888870e+00 2.173045385418894693e-01
8.622654621264766561e+00 2.171742909532476673e-01
8.639332870048644253e+00 2.170447689857783746e-01
8.656011118832521944e+00 2.169159726394815912e-01
8.672689367616399636e+00 2.167879019143573727e-01
8.689367616400277328e+00 2.166605568104056356e-01
8.706045865184155019e+00 2.165339373276264356e-01
8.722724113968032711e+00 2.164080434660198282e-01
8.739402362751910402e+00 2.162828752255857023e-01
8.756080611535788094e+00 2.161584326063240580e-01
8.772758860319665786e+00 2.160347156082350062e-01
8.789437109103543477e+00 2.159117242313184359e-01
8.806115357887421169e+00 2.157894584755744305e-01
8.822793606671298861e+00 2.156679183410029066e-01
8.839471855455176552e+00 2.155471038276039752e-01
8.856150104239054244e+00 2.154270149353775810e-01
8.872828353022931935e+00 2.153076516643236404e-01
8.889506601806809627e+00 2.151890140144422925e-01
8.906184850590687319e+00 2.150711019857334816e-01
8.922863099374565010e+00 2.149539155781971245e-01
8.939541348158442702e+00 2.148374547918333599e-01
8.956219596942320393e+00 2.147217196266420769e-01
8.972897845726198085e+00 2.146067100826233864e-01
8.989576094510075777e+00 2.144924261597771775e-01
9.006254343293953468e+00 2.143788678581034779e-01
9.022932592077831160e+00 2.142660351776023986e-01
9.039610840861708851e+00 2.141539281182737731e-01
9.056289089645586543e+00 2.140425466801176846e-01
9.072967338429464235e+00 2.139318908631341332e-01
9.089645587213341926e+00 2.138219606673231188e-01
9.106323835997219618e+00 2.137127560926845860e-01
9.123002084781097309e+00 2.136042771392186457e-01
9.139680333564975001e+00 2.134965238069251869e-01
9.156358582348852693e+00 2.133894960958042930e-01
9.173036831132730384e+00 2.132831940058558806e-01
9.189715079916608076e+00 2.131776175370800330e-01
9.206393328700485768e+00 2.130727666894767780e-01
9.223071577484363459e+00 2.129686414630459490e-01
9.239749826268241151e+00 2.128652418577876571e-01
9.256428075052118842e+00 2.127625678737019577e-01
9.273106323835996534e+00 2.126606195107887398e-01
9.289784572619874226e+00 2.125593967690480590e-01
9.306462821403751917e+00 2.124588996484799153e-01
9.323141070187629609e+00 2.123591281490842808e-01
9.339819318971507300e+00 2.122600822708611834e-01
9.356497567755384992e+00 2.121617620138105953e-01
9.373175816539262684e+00 2.120641673779325997e-01
9.389854065323140375e+00 2.119672983632270857e-01
9.406532314107018067e+00 2.118711549696941088e-01
9.423210562890895758e+00 2.117757371973336689e-01
9.439888811674773450e+00 2.116810450461457660e-01
9.456567060458651142e+00 2.115870785161303447e-01
9.473245309242528833e+00 2.114938376072875159e-01
9.489923558026406525e+00 2.114013223196171132e-01
9.506601806810284216e+00 2.113095326531193585e-01
9.523280055594161908e+00 2.112184686077941131e-01
9.539958304378039600e+00 2.111281301836412938e-01
9.556636553161917291e+00 2.110385173806611503e-01
9.573314801945794983e+00 2.109496301988533773e-01
9.589993050729672674e+00 2.108614686382182524e-01
9.606671299513550366e+00 2.107740326987556645e-01
9.623349548297428058e+00 2.106873223804655026e-01
9.640027797081305749e+00 2.106013376833479334e-01
9.656706045865183441e+00 2.105160786074029566e-01
9.673384294649061133e+00 2.104315451526303782e-01
9.690062543432938824e+00 2.103477373190304200e-01
9.706740792216816516e+00 2.102646551066029157e-01
9.723419041000694207e+00 2.101822985153480317e-01
9.740097289784571899e+00 2.101006675452656292e-01
9.756775538568449591e+00 2.100197621963557360e-01
9.773453787352327282e+00 2.099395824686184076e-01
9.790132036136204974e+00 2.098601283620536162e-01
9.806810284920082665e+00 2.097813998766612786e-01
9.823488533703960357e+00 2.097033970124415614e-01
9.840166782487838049e+00 2.096261197693942979e-01
9.856845031271715740e+00 2.095495681475195993e-01
9.873523280055593432e+00 2.094737421468174654e-01
9.890201528839471123e+00 2.093986417672877576e-01
9.906879777623348815e+00 2.093242670089306978e-01
9.923558026407226507e+00 2.092506178717460918e-01
9.940236275191104198e+00 2.091776943557340229e-01
9.956914523974981890e+00 2.091054964608945188e-01
9.973592772758859581e+00 2.090340241872274962e-01
9.990271021542737273e+00 2.089632775347330385e-01
1.000694927032661496e+01 2.088932565034111455e-01
1.002362751911049266e+01 2.088239610932616785e-01
1.004030576789437035e+01 2.087553913042848042e-01
1.005698401667824804e+01 2.086875471364804391e-01
1.007366226546212573e+01 2.086204285898486388e-01
1.009034051424600342e+01 2.085540356643893478e-01
1.010701876302988111e+01 2.084883683601025384e-01
1.012369701181375881e+01 2.084234266769883492e-01
1.014037526059763650e+01 2.083592106150466416e-01
1.015705350938151419e+01 2.082957201742774433e-01
1.017373175816539188e+01 2.082329553546808099e-01
1.019041000694926957e+01 2.081709161562566857e-01
1.020708825573314726e+01 2.081096025790050708e-01
1.022376650451702496e+01 2.080490146229260207e-01
1.024044475330090265e+01 2.079891522880194521e-01
1.025712300208478034e+01 2.079300155742854761e-01
1.027380125086865803e+01 2.078716044817239539e-01
1.029047949965253572e+01 2.078139190103350242e-01
1.030715774843641341e+01 2.077569591601186316e-01
1.032383599722029111e+01 2.077007249310746928e-01
1.034051424600416880e+01 2.076452163232033465e-01
1.035719249478804649e+01 2.075904333365045373e-01
1.037387074357192418e+01 2.075363759709781819e-01
1.039054899235580187e+01 2.074830442266244468e-01
1.040722724113967956e+01 2.074304381034431932e-01
1.042390548992355725e+01 2.073785576014344489e-01
1.044058373870743495e+01 2.073274027205982695e-01
1.045726198749131264e+01 2.072769734609345715e-01
1.047394023627519033e+01 2.072272698224434662e-01
1.049061848505906802e+01 2.071782918051248978e-01
1.050729673384294571e+01 2.071300394089787833e-01
1.052397498262682340e+01 2.070825126340052613e-01
1.054065323141070110e+01 2.070357114802042209e-01
1.055733148019457879e+01 2.069896359475757175e-01
1.057400972897845648e+01 2.069442860361197789e-01
1.059068797776233417e+01 2.068996617458362941e-01
1.060736622654621186e+01 2.068557630767254296e-01
1.062404447533008955e+01 2.068125900287870189e-01
1.064072272411396725e+01 2.067701426020212008e-01
1.065740097289784494e+01 2.067284207964279197e-01
1.067407922168172263e+01 2.066874246120070924e-01
1.069075747046560032e+01 2.066471540487588299e-01
1.070743571924947801e+01 2.066076091066831322e-01
1.072411396803335570e+01 2.065687897857798883e-01
1.074079221681723340e+01 2.065306960860492369e-01
1.075747046560111109e+01 2.064933280074911226e-01
1.077414871438498878e+01 2.064566855501054898e-01
1.079082696316886647e+01 2.064207687138923941e-01
1.080750521195274416e+01 2.063855774988518077e-01
1.082418346073662185e+01 2.063511119049838138e-01
1.084086170952049955e+01 2.063173719322883293e-01
1.085753995830437724e+01 2.062843575807652985e-01
1.087421820708825493e+01 2.062520688504148880e-01
1.089089645587213262e+01 2.062205057412369869e-01
1.090757470465601031e+01 2.061896682532315672e-01
1.092425295343988800e+01 2.061595563863987401e-01
1.094093120222376569e+01 2.061301701407383669e-01
1.095760945100764339e+01 2.061015095162505861e-01
1.097428769979152108e+01 2.060735745129353702e-01
1.099096594857539877e+01 2.060463651307925526e-01
1.100764419735927646e+01 2.060198813698223830e-01
1.102432244614315415e+01 2.059941232300246672e-01
1.104100069492703184e+01 2.059690907113995439e-01
1.105767894371090954e+01 2.059447838139469300e-01
1.107435719249478723e+01 2.059212025376667976e-01
1.109103544127866492e+01 2.058983468825592300e-01
1.110771369006254261e+01 2.058762168486242272e-01
1.112439193884642030e+01 2.058548124358616782e-01
1.114107018763029799e+01 2.058341336442717218e-01
1.115774843641417569e+01 2.058141804738542191e-01
1.117442668519805338e+01 2.057949529246093368e-01
1.119110493398193107e+01 2.057764509965369359e-01
1.120778318276580876e+01 2.057586746896370722e-01
1.122446143154968645e+01 2.057416240039097455e-01
1.124113968033356414e+01 2.057252989393549558e-01
1.125781792911744184e+01 2.057096994959726199e-01
1.127449617790131953e+01 2.056948256737629044e-01
1.129117442668519722e+01 2.056806774727256981e-01
1.130785267546907491e+01 2.056672548928609456e-01
1.132453092425295260e+01 2.056545579341688412e-01
1.134120917303683029e+01 2.056425865966491351e-01
1.135788742182070798e+01 2.056313408803020770e-01
1.137456567060458568e+01 2.056208207851274450e-01
1.139124391938846337e+01 2.056110263111254055e-01
1.140792216817234106e+01 2.056019574582959031e-01
1.142460041695621875e+01 2.055936142266388822e-01
1.144127866574009644e+01 2.055859966161544539e-01
1.145795691452397413e+01 2.055791046268425348e-01
1.147463516330785183e+01 2.055729382587030973e-01
1.149131341209172952e+01 2.055674975117362246e-01
1.150799166087560721e+01 2.055627823859418613e-01
1.152466990965948490e+01 2.055587928813200627e-01
1.154134815844336259e+01 2.055555289978707734e-01
1.155802640722724028e+01 2.055529907355939656e-01
1.157470465601111798e+01 2.055511780944897782e-01
1.159138290479499567e+01 2.055500910745580723e-01
1.160806115357887336e+01 2.055497296757988757e-01
1.162473940236275105e+01 2.055500938982122716e-01
1.164141765114662874e+01 2.055511837417981491e-01
1.165809589993050643e+01 2.055529992065565359e-01
1.167477414871438413e+01 2.055555402924874875e-01
1.169145239749826182e+01 2.055588069995909206e-01
1.170813064628213951e+01 2.055627993278669463e-01
1.172480889506601720e+01 2.055675172773154258e-01
1.174148714384989489e+01 2.055729608479364978e-01
1.175816539263377258e+01 2.055791300397301069e-01
1.177484364141765028e+01 2.055860248526961975e-01
1.179152189020152797e+01 2.055936452868348530e-01
1.180820013898540566e+01 2.056019913421460454e-01
1.182487838776928335e+01 2.056110630186297195e-01
1.184155663655316104e+01 2.056208603162859583e-01
1.185823488533703873e+01 2.056313832351147064e-01
1.187491313412091642e+01 2.056426317751159638e-01
1.189159138290479412e+01 2.056546059362898138e-01
1.190826963168867181e+01 2.056673057186361175e-01
1.192494788047254950e+01 2.056807311221550139e-01
1.194162612925642719e+01 2.056948821468464195e-01
1.195830437804030488e+01 2.057097587927103344e-01
1.197498262682418257e+01 2.057253610597468141e-01
1.199166087560806027e+01 2.057416889479558031e-01
1.200833912439193796e+01 2.057587424573372736e-01
1.202501737317581565e+01 2.057765215878913645e-01
1.204169562195969334e+01 2.057950263396179091e-01
1.205837387074357103e+01 2.058142567125170463e-01
1.207505211952744872e+01 2.058342127065886651e-01
1.209173036831132642e+01 2.058548943218328209e-01
1.210840861709520411e+01 2.058763015582494860e-01
1.212508686587908180e+01 2.058984344158387159e-01
1.214176511466295949e+01 2.059212928946004828e-01
1.215844336344683718e+01 2.059448769945347590e-01
1.217512161223071487e+01 2.059691867156415723e-01
1.219179986101459257e+01 2.059942220579208949e-01
1.220847810979847026e+01 2.060199830213727545e-01
1.222515635858234795e+01 2.060464696059970957e-01
1.224183460736622564e+01 2.060736818117940572e-01
1.225851285615010333e+01 2.061016196387634725e-01
1.227519110493398102e+01 2.061302830869054525e-01
1.229186935371785871e+01 2.061596721562199697e-01
1.230854760250173641e+01 2.061897868467069961e-01
1.232522585128561410e+01 2.062206271583665318e-01
1.234190410006949179e+01 2.062521930911986323e-01
1.235858234885336948e+01 2.062844846452032699e-01
1.237526059763724717e+01 2.063175018203804167e-01
1.239193884642112486e+01 2.063512446167300729e-01
1.240861709520500256e+01 2.063857130342522939e-01
1.242529534398888025e+01 2.064209070729470241e-01
1.244197359277275794e+01 2.064568267328142914e-01
1.245865184155663563e+01 2.064934720138540680e-01
1.247533009034051332e+01 2.065308429160664094e-01
1.249200833912439101e+01 2.065689394394512601e-01
1.250868658790826871e+01 2.066077615840086479e-01
1.252536483669214640e+01 2.066473093497385727e-01
1.254204308547602409e+01 2.066875827366410068e-01
1.255872133425990178e+01 2.067285817447159779e-01
1.257539958304377947e+01 2.067703063739634028e-01
1.259207783182765716e+01 2.068127566243834758e-01
1.260875608061153486e+01 2.068559324959760026e-01
1.262543432939541255e+01 2.068998339887410942e-01
1.264211257817929024e+01 2.069444611026787229e-01
1.265879082696316793e+01 2.069898138377888053e-01
1.267546907574704562e+01 2.070358921940714803e-01
1.269214732453092331e+01 2.070826961715266923e-01
1.270882557331480101e+01 2.071302257701544414e-01
1.272550382209867870e+01 2.071784809899546720e-01
1.274218207088255639e+01 2.072274618309274397e-01
1.275886031966643408e+01 2.072771682930727721e-01
1.277553856845031177e+01 2.073276003763906139e-01
1.279221681723418946e+01 2.073787580808809927e-01
1.280889506601806715e+01 2.074306414065438808e-01
1.282557331480194485e+01 2.074832503533793338e-01
1.284225156358582254e+01 2.075365849213872405e-01
1.285892981236970023e+01 2.075906451105677397e-01
1.287560806115357792e+01 2.076454309209207760e-01
1.289228630993745561e+01 2.077009423524462939e-01
1.290896455872133330e+01 2.077571794051443765e-01
1.292564280750521100e+01 2.078141420790149130e-01
1.294232105628908869e+01 2.078718303740580975e-01
1.295899930507296638e+01 2.079302442902737913e-01
1.297567755385684407e+01 2.079893838276619389e-01
1.299235580264072176e+01 2.080492489862226513e-01
1.300903405142459945e+01 2.081098397659559007e-01
1.302571230020847715e+01 2.081711561668616317e-01
1.304239054899235484e+01 2.082331981889399553e-01
1.305906879777623253e+01 2.082959658321907603e-01
1.307574704656011022e+01 2.083594590966141580e-01
1.309242529534398791e+01 2.084236779822100094e-01
1.310910354412786560e+01 2.084886224889784534e-01
1.312578179291174330e+01 2.085542926169194067e-01
1.314246004169562099e+01 2.086206883660328415e-01
1.315913829047949868e+01 2.086878097363188689e-01
1.317581653926337637e+01 2.087556567277774333e-01
1.319249478804725406e+01 2.088242293404084515e-01
1.320917303683113175e+01 2.088935275742120623e-01
1.322585128561500944e+01 2.089635514291882101e-01
1.324252953439888714e+01 2.090343009053368117e-01
1.325920778318276483e+01 2.091057760026580337e-01
1.327588603196664252e+01 2.091779767211517371e-01
1.329256428075052021e+01 2.092509030608179499e-01
1.330924252953439790e+01 2.093245550216566997e-01
1.332592077831827559e+01 2.093989326036679588e-01
1.334259902710215329e+01 2.094740358068518382e-01
1.335927727588603098e+01 2.095498646312081159e-01
1.337595552466990867e+01 2.096264190767370139e-01
1.339263377345378636e+01 2.097036991434383935e-01
1.340931202223766405e+01 2.097817048313123656e-01
1.342599027102154174e+01 2.098604361403588192e-01
1.344266851980541944e+01 2.099398930705777822e-01
1.345934676858929713e+01 2.100200756219693377e-01
1.347602501737317482e+01 2.101009837945334024e-01
1.349270326615705251e+01 2.101826175882699210e-01
1.350938151494093020e+01 2.102649770031790599e-01
1.352605976372480789e+01 2.103480620392607359e-01
1.354273801250868559e+01 2.104318726965148656e-01
1.355941626129256328e+01 2.105164089749415601e-01
1.357609451007644097e+01 2.106016708745407640e-01
1.359277275886031866e+01 2.106876583953125048e-01
1.360945100764419635e+01 2.107743715372568105e-01
1.362612925642807404e+01 2.108618103003736532e-01
1.364280750521195174e+01 2.109499746846629498e-01
1.365948575399582943e+01 2.110388646901248388e-01
1.367616400277970712e+01 2.111284803167592095e-01
1.369284225156358481e+01 2.112188215645661449e-01
1.370952050034746250e+01 2.113098884335455341e-01
1.372619874913134019e+01 2.114016809236975436e-01
1.374287699791521788e+01 2.114941990350220902e-01
1.375955524669909558e+01 2.115874427675190905e-01
1.377623349548297327e+01 2.116814121211886557e-01
1.379291174426685096e+01 2.117761070960307301e-01
1.380958999305072865e+01 2.118715276920453972e-01
1.382626824183460634e+01 2.119676739092325457e-01
1.384294649061848403e+01 2.120645457475922036e-01
1.385962473940236173e+01 2.121621432071244540e-01
1.387630298818623942e+01 2.122604662878292414e-01
1.389298123697011711e+01 2.123595149897064549e-01
1.390965948575399480e+01 2.124592893127562609e-01
1.392633773453787249e+01 2.125597892569786040e-01
1.394301598332175018e+01 2.126610148223734287e-01
1.395969423210562788e+01 2.127629660089408459e-01
1.397637248088950557e+01 2.128656428166807446e-01
1.399305072967338326e+01 2.129690452455931804e-01
1.400972897845726095e+01 2.130731732956781532e-01
1.402640722724113864e+01 2.131780269669356076e-01
1.404308547602501633e+01 2.132836062593657100e-01
1.405976372480889403e+01 2.133899111729682385e-01
1.407644197359277172e+01 2.134969417077433040e-01
1.409312022237664941e+01 2.136046978636909621e-01
1.410979847116052710e+01 2.137131796408110462e-01
1.412647671994440479e+01 2.138223870391037229e-01
1.414315496872828248e+01 2.139323200585689366e-01
1.415983321751216018e+01 2.140429786992066319e-01
1.417651146629603787e+01 2.141543629610169197e-01
1.419318971507991556e+01 2.142664728439996891e-01
1.420986796386379325e+01 2.143793083481550510e-01
1.422654621264767094e+01 2.144928694734828944e-01
1.424322446143154863e+01 2.146071562199832194e-01
1.425990271021542632e+01 2.147221685876561370e-01
1.427658095899930402e+01 2.148379065765015916e-01
1.429325920778318171e+01 2.149543701865195278e-01
1.430993745656705940e+01 2.150715594177100565e-01
1.432661570535093709e+01 2.151894742700730667e-01
1.434329395413481478e+01 2.153081147436086140e-01
1.435997220291869247e+01 2.154274808383166984e-01
1.437665045170257017e+01 2.155475725541972642e-01
1.439332870048644786e+01 2.156683898912504227e-01
1.441000694927032555e+01 2.157899328494761182e-01
1.442668519805420324e+01 2.159122014288742397e-01
1.444336344683808093e+01 2.160351956294449538e-01
1.446004169562195862e+01 2.161589154511882049e-01
1.447671994440583632e+01 2.162833608941039931e-01
1.449339819318971401e+01 2.164085319581922628e-01
1.451007644197359170e+01 2.165344286434531251e-01
1.452675469075746939e+01 2.166610509498865245e-01
1.454343293954134708e+01 2.167883988774923498e-01
1.456011118832522477e+01 2.169164724262708233e-01
1.457678943710910247e+01 2.170452715962217782e-01
1.459346768589298016e+01 2.171747963873452147e-01
1.461014593467685785e+01 2.173050467996412438e-01
1.462682418346073554e+01 2.174360228331098099e-01
1.464350243224461323e+01 2.175677244877508576e-01
1.466018068102849092e+01 2.177001517635644423e-01
1.467685892981236861e+01 2.178333046605506196e-01
1.469353717859624631e+01 2.179671831787092229e-01
1.471021542738012400e+01 2.181017873180404187e-01
1.472689367616400169e+01 2.182371170785441516e-01
1.474357192494787938e+01 2.183731724602203661e-01
1.476025017373175707e+01 2.185099534630691176e-01
1.477692842251563476e+01 2.186474600870904061e-01
1.479360667129951246e+01 2.187856923322842317e-01
1.481028492008339015e+01 2.189246501986505389e-01
1.482696316886726784e+01 2.190643336861894941e-01
1.484364141765114553e+01 2.192047427949008753e-01
1.486031966643502322e+01 2.193458775247847936e-01
1.487699791521890091e+01 2.194877378758413045e-01
1.489367616400277861e+01 2.196303238480702413e-01
1.491035441278665630e+01 2.197736354414717708e-01
1.492703266157053399e+01 2.199176726560458373e-01
1.494371091035441168e+01 2.200624354917924408e-01
1.496038915913828937e+01 2.202079239487115259e-01
1.497706740792216706e+01 2.203541380268032035e-01
1.499374565670604476e+01 2.205010777260673627e-01
1.501042390548992245e+01 2.206487430465040589e-01
1.502710215427380014e+01 2.207971339881132922e-01
1.504378040305767783e+01 2.209462505508950625e-01
1.506045865184155552e+01 2.210960927348493699e-01
1.507713690062543321e+01 2.212466605399761588e-01
1.509381514940931091e+01 2.213979539662754847e-01
1.511049339819318860e+01 2.215499730137473477e-01
1.512717164697706629e+01 2.217027176823917478e-01
1.514384989576094398e+01 2.218561879722086849e-01
1.516052814454482167e+01 2.220103838831981036e-01
1.517720639332869936e+01 2.221653054153601148e-01
1.519388464211257705e+01 2.223209525686946630e-01
1.521056289089645475e+01 2.224773253432016928e-01
1.522724113968033244e+01 2.226344237388812597e-01
1.524391938846421013e+01 2.227922477557333081e-01
1.526059763724808782e+01 2.229507973937579490e-01
1.527727588603196551e+01 2.231100726529551270e-01
1.529395413481584320e+01 2.232700735333248421e-01
1.531063238359972090e+01 2.234308000348670387e-01
1.532731063238359859e+01 2.235922521575817723e-01
1.534398888116747628e+01 2.237544299014690430e-01
1.536066712995135397e+01 2.239173332665289062e-01
1.537734537873523166e+01 2.240809622527612510e-01
1.539402362751910935e+01 2.242453168601660773e-01
1.541070187630298705e+01 2.244103970887434407e-01
1.542738012508686474e+01 2.245762029384933967e-01
1.544405837387074243e+01 2.247427344094157786e-01
1.546073662265462012e+01 2.249099915015108087e-01
1.547741487143849781e+01 2.250779742147782647e-01
1.549409312022237550e+01 2.252466825492183689e-01
1.551077136900625320e+01 2.254161165048309545e-01
1.552744961779013089e+01 2.255862760816159662e-01
1.554412786657400858e+01 2.257571612795736260e-01
1.556080611535788627e+01 2.259287720987037118e-01
1.557748436414176396e+01 2.261011085390064457e-01
1.559416261292564165e+01 2.262741706004816056e-01
1.561084086170951934e+01 2.264479582831293580e-01
1.562751911049339704e+01 2.266224715869496475e-01
1.564419735927727473e+01 2.267977105119424186e-01
1.566087560806115242e+01 2.269736750581077267e-01
1.567755385684503011e+01 2.271503652254455718e-01
1.569423210562890780e+01 2.273277810139559540e-01
1.571091035441278549e+01 2.275059224236388733e-01
1.572758860319666319e+01 2.276847894544943296e-01
1.574426685198054088e+01 2.278643821065222674e-01
1.576094510076441857e+01 2.280447003797227978e-01
1.577762334954829626e+01 2.282257442740958098e-01
1.579430159833217395e+01 2.284075137896413588e-01
1.581097984711605164e+01 2.285900089263594448e-01
1.582765809589992934e+01 2.287732296842500679e-01
1.584433634468380703e+01 2.289571760633131725e-01
1.586101459346768472e+01 2.291418480635488697e-01
1.587769284225156241e+01 2.293272456849570484e-01
1.589437109103544010e+01 2.295133689275377642e-01
1.591104933981931779e+01 2.297002177912909615e-01
1.592772758860319549e+01 2.298877922762168069e-01
1.594440583738707318e+01 2.300760923823151338e-01
1.596108408617095087e+01 2.302651181095859423e-01
1.597776233495482856e+01 2.304548694580292878e-01
1.599444058373870625e+01 2.306453464276451704e-01
1.601111883252258394e+01 2.308365490184336455e-01
1.602779708130645986e+01 2.310284772303945466e-01
1.604447533009033933e+01 2.312211310635280404e-01
1.606115357887421879e+01 2.314145105178341266e-01
1.607783182765809471e+01 2.316086155933126389e-01
1.609451007644197063e+01 2.318034462899636883e-01
1.611118832522585009e+01 2.319990026077872747e-01
1.612786657400972956e+01 2.321952845467834536e-01
1.614454482279360548e+01 2.323922921069520586e-01
1.616122307157748139e+01 2.325900252882932007e-01
1.617790132036136086e+01 2.327884840908070463e-01
1.619457956914524033e+01 2.329876685144932069e-01
1.621125781792911624e+01 2.331875785593520156e-01
1.622793606671299216e+01 2.333882142253833059e-01
1.624461431549687163e+01 2.335895755125871331e-01
1.626129256428075109e+01 2.337916624209635530e-01
1.627797081306462701e+01 2.339944749505123434e-01
1.629464906184850292e+01 2.341980131012337818e-01
1.631132731063238239e+01 2.344022768731277018e-01
1.632800555941626186e+01 2.346072662661942143e-01
1.634468380820013778e+01 2.348129812804331529e-01
1.636136205698401369e+01 2.350194219158447395e-01
1.637804030576789316e+01 2.352265881724288077e-01
1.639471855455177263e+01 2.354344800501854129e-01
1.641139680333564854e+01 2.356430975491144997e-01
1.642807505211952446e+01 2.358524406692160680e-01
1.644475330090340393e+01 2.360625094104902844e-01
1.646143154968728339e+01 2.362733037729370378e-01
1.647810979847115931e+01 2.364848237565562727e-01
1.649478804725503522e+01 2.366970693613479892e-01
1.651146629603891469e+01 2.369100405873122983e-01
1.652814454482279416e+01 2.371237374344491444e-01
1.654482279360667007e+01 2.373381599027584721e-01
1.656150104239054599e+01 2.375533079922402813e-01
1.657817929117442546e+01 2.377691817028947940e-01
1.659485753995830493e+01 2.379857810347216773e-01
1.661153578874218084e+01 2.382031059877211532e-01
1.662821403752605676e+01 2.384211565618930551e-01
1.664489228630993622e+01 2.386399327572376605e-01
1.666157053509381569e+01 2.388594345737546920e-01
1.667824878387769161e+01 2.390796620114443716e-01
1.669492703266156752e+01 2.393006150703064217e-01
1.671160528144544699e+01 2.395222937503410088e-01
1.672828353022932646e+01 2.397446980515482440e-01
1.674496177901320237e+01 2.399678279739279052e-01
1.676164002779707829e+01 2.401916835174800480e-01
1.677831827658095776e+01 2.404162646822047833e-01
1.679499652536483723e+01 2.406415714681021667e-01
1.681167477414871314e+01 2.408676038751719761e-01
1.682835302293258906e+01 2.410943619034142671e-01
1.684503127171646852e+01 2.413218455528291506e-01
1.686170952050034799e+01 2.415500548234165712e-01
1.687838776928422391e+01 2.417789897151764733e-01
1.689506601806809982e+01 2.420086502281088570e-01
1.691174426685197929e+01 2.422390363622138887e-01
1.692842251563585876e+01 2.424701481174914020e-01
1.694510076441973467e+01 2.427019854939413968e-01
1.696177901320361059e+01 2.429345484915640396e-01
1.697845726198749006e+01 2.431678371103591085e-01
1.699513551077136952e+01 2.434018513503268255e-01
1.701181375955524544e+01 2.436365912114669130e-01
1.702849200833912136e+01 2.438720566937795931e-01
1.704517025712300082e+01 2.441082477972647546e-01
1.706184850590688029e+01 2.443451645219225643e-01
1.707852675469075621e+01 2.445828068677528555e-01
1.709520500347463212e+01 2.448211748347555727e-01
1.711188325225851159e+01 2.450602684229309380e-01
1.712856150104239106e+01 2.453000876322787849e-01
1.714523974982626697e+01 2.455406324627990577e-01
1.716191799861014289e+01 2.457819029144920342e-01
1.717859624739402236e+01 2.460238989873575477e-01
1.719527449617790182e+01 2.462666206813954872e-01
1.721195274496177774e+01 2.465100679966059083e-01
1.722863099374565365e+01 2.467542409329890329e-01
1.724530924252953312e+01 2.469991394905445281e-01
1.726198749131341259e+01 2.472447636692727269e-01
1.727866574009728851e+01 2.474911134691732961e-01
1.729534398888116442e+01 2.477381888902464024e-01
1.731202223766504389e+01 2.479859899324920458e-01
1.732870048644892336e+01 2.482345165959102817e-01
1.734537873523279927e+01 2.484837688805009992e-01
1.736205698401667519e+01 2.487337467862642537e-01
1.737873523280055466e+01 2.489844503132001008e-01
1.739541348158443412e+01 2.492358794613083739e-01
1.741209173036831004e+01 2.494880342305891840e-01
1.742876997915218595e+01 2.497409146210425313e-01
1.744544822793606542e+01 2.499945206326685265e-01
1.746212647671994489e+01 2.502488522654669478e-01
1.747880472550382080e+01 2.505039095194379617e-01
1.749548297428769672e+01 2.507596923945814016e-01
1.751216122307157619e+01 2.510162008908973785e-01
1.752883947185545566e+01 2.512734350083858925e-01
1.754551772063933157e+01 2.515313947470469991e-01
1.756219596942320749e+01 2.517900801068805872e-01
1.757887421820708695e+01 2.520494910878867123e-01
1.759555246699096642e+01 2.523096276900654300e-01
1.761223071577484234e+01 2.525704899134165737e-01
1.762890896455871825e+01 2.528320777579403100e-01
1.764558721334259772e+01 2.530943912236364723e-01
1.766226546212647719e+01 2.533574303105053938e-01
1.767894371091035310e+01 2.536211950185466302e-01
1.769562195969422902e+01 2.538856853477604036e-01
1.771230020847810849e+01 2.541509012981468807e-01
1.772897845726198796e+01 2.544168428697056727e-01
1.774565670604586387e+01 2.546835100624371129e-01
1.776233495482973979e+01 2.549509028763409790e-01
1.777901320361361925e+01 2.552190213114176043e-01
1.779569145239749872e+01 2.554878653676665445e-01
1.781236970118137464e+01 2.557574350450881884e-01
1.782904794996525055e+01 2.560277303436821472e-01
1.784572619874913002e+01 2.562987512634486986e-01
1.786240444753300949e+01 2.565704978043878981e-01
1.787908269631688540e+01 2.568429699664995236e-01
1.789576094510076132e+01 2.571161677497836862e-01
1.791243919388464079e+01 2.573900911542403858e-01
1.792911744266852025e+01 2.576647401798697334e-01
1.794579569145239617e+01 2.579401148266714516e-01
1.796247394023627209e+01 2.582162150946457069e-01
1.797915218902015155e+01 2.584930409837925547e-01
1.799583043780403102e+01 2.587705924941118840e-01
1.801250868658790694e+01 2.590488696256036949e-01
1.802918693537178285e+01 2.593278723782680983e-01
1.804586518415566232e+01 2.596076007521051499e-01
1.806254343293954179e+01 2.598880547471146829e-01
1.807922168172341770e+01 2.601692343632966975e-01
1.809589993050729362e+01 2.604511396006511381e-01
1.811257817929117309e+01 2.607337704591781713e-01
1.812925642807505255e+01 2.610171269388777970e-01
1.814593467685892847e+01 2.613012090397499043e-01
1.816261292564280438e+01 2.615860167617944931e-01
1.817929117442668385e+01 2.618715501050117300e-01
1.819596942321056332e+01 2.621578090694013929e-01
1.821264767199443924e+01 2.624447936549635929e-01
1.822932592077831515e+01 2.627325038616982744e-01
1.824600416956219462e+01 2.630209396896056595e-01
1.826268241834607409e+01 2.633101011386854706e-01
1.827936066712995000e+01 2.635999882089378188e-01
1.829603891591382592e+01 2.638906009003627040e-01
1.831271716469770539e+01 2.641819392129600708e-01
1.832939541348158485e+01 2.644740031467299746e-01
1.834607366226546077e+01 2.647667927016724154e-01
1.836275191104933668e+01 2.650603078777873933e-01
1.837943015983321615e+01 2.653545486750749638e-01
1.839610840861709562e+01 2.656495150935351268e-01
1.841278665740097154e+01 2.659452071331676604e-01
1.842946490618484745e+01 2.662416247939726199e-01
1.844614315496872692e+01 2.665387680759502831e-01
1.846282140375260639e+01 2.668366369791005388e-01
1.847949965253648230e+01 2.671352315034231650e-01
1.849617790132035822e+01 2.674345516489183283e-01
1.851285615010423768e+01 2.677345974155861397e-01
1.852953439888811715e+01 2.680353688034263770e-01
1.854621264767199307e+01 2.683368658124392070e-01
1.856289089645586898e+01 2.686390884426244630e-01
1.857956914523974845e+01 2.689420366939824225e-01
1.859624739402362792e+01 2.692457105665128081e-01
1.861292564280750383e+01 2.695501100602157307e-01
1.862960389159137975e+01 2.698552351750911349e-01
1.864628214037525922e+01 2.701610859111390761e-01
1.866296038915913869e+01 2.704676622683597209e-01
1.867963863794301460e+01 2.707749642467526807e-01
1.869631688672689052e+01 2.710829918463182331e-01
1.871299513551076998e+01 2.713917450670562115e-01
1.872967338429464945e+01 2.717012239089670045e-01
1.874635163307852537e+01 2.720114283720501125e-01
1.876302988186240128e+01 2.723223584563057020e-01
1.877970813064628075e+01 2.726340141617339952e-01
1.879638637943016022e+01 2.729463954883347143e-01
1.881306462821403613e+01 2.732595024361079705e-01
1.882974287699791205e+01 2.735733350050536528e-01
1.884642112578179152e+01 2.738878931951720386e-01
1.886309937456567098e+01 2.742031770064629614e-01
1.887977762334954690e+01 2.745191864389263658e-01
1.889645587213342282e+01 2.748359214925621963e-01
1.891313412091730228e+01 2.751533821673705638e-01
1.892981236970118175e+01 2.754715684633516348e-01
1.894649061848505767e+01 2.757904803805050764e-01
1.896316886726893358e+01 2.761101179188310550e-01
1.897984711605281305e+01 2.764304810783296262e-01
1.899652536483669252e+01 2.767515698590007900e-01
1.901320361362056843e+01 2.770733842608443243e-01
1.902988186240444435e+01 2.773959242838603956e-01
1.904656011118832382e+01 2.777191899280492260e-01
1.906323835997220328e+01 2.780431811934104269e-01
1.907991660875607920e+01 2.783678980799440539e-01
1.909659485753995511e+01 2.786933405876502734e-01
1.911327310632383458e+01 2.790195087165291965e-01
1.912995135510771405e+01 2.793464024665804346e-01
1.914662960389158997e+01 2.796740218378041543e-01
1.916330785267546588e+01 2.800023668302005775e-01
1.917998610145934535e+01 2.803314374437695378e-01
1.919666435024322482e+01 2.806612336785110351e-01
1.921334259902710073e+01 2.809917555344249585e-01
1.923002084781097665e+01 2.813230030115113633e-01
1.924669909659485612e+01 2.816549761097703608e-01
1.926337734537873558e+01 2.819876748292020063e-01
1.928005559416261150e+01 2.823210991698060224e-01
1.929673384294648741e+01 2.826552491315826310e-01
1.931341209173036688e+01 2.829901247145318322e-01
1.933009034051424635e+01 2.833257259186534038e-01
1.934676858929812227e+01 2.836620527439475126e-01
1.936344683808199818e+01 2.839991051904142139e-01
1.938012508686587765e+01 2.843368832580536187e-01
1.939680333564975712e+01 2.846753869468653386e-01
1.941348158443363303e+01 2.850146162568495956e-01
1.943015983321750895e+01 2.853545711880064450e-01
1.944683808200138841e+01 2.856952517403358316e-01
1.946351633078526788e+01 2.860366579138377552e-01
1.948019457956914380e+01 2.863787897085122158e-01
1.949687282835301971e+01 2.867216471243589915e-01
1.951355107713689918e+01 2.870652301613785262e-01
1.953022932592077865e+01 2.874095388195705980e-01
1.954690757470465456e+01 2.877545730989350403e-01
1.956358582348853048e+01 2.881003329994720197e-01
1.958026407227240995e+01 2.884468185211818136e-01
1.959694232105628942e+01 2.887940296640638671e-01
1.961362056984016533e+01 2.891419664281184021e-01
1.963029881862404125e+01 2.894906288133456407e-01
1.964697706740792071e+01 2.898400168197453608e-01
1.966365531619180018e+01 2.901901304473175625e-01
1.968033356497567610e+01 2.905409696960623567e-01
1.969701181375955201e+01 2.908925345659796324e-01
1.971369006254343148e+01 2.912448250570693897e-01
1.973036831132731095e+01 2.915978411693318506e-01
1.974704656011118686e+01 2.919515829027666820e-01
1.976372480889506278e+01 2.923060502573741060e-01
1.978040305767894225e+01 2.926612432331539004e-01
1.979708130646282171e+01 2.930171618301065095e-01
1.981375955524669763e+01 2.933738060482314891e-01
1.983043780403057355e+01 2.937311758875289502e-01
1.984711605281445301e+01 2.940892713479990039e-01
1.986379430159833248e+01 2.944480924296416502e-01
1.988047255038220840e+01 2.948076391324566670e-01
1.989715079916608431e+01 2.951679114564442763e-01
1.991382904794996378e+01 2.955289094016044782e-01
1.993050729673384325e+01 2.958906329679371616e-01
1.994718554551771916e+01 2.962530821554423266e-01
1.996386379430159508e+01 2.966162569641200841e-01
1.998054204308547455e+01 2.969801573939704342e-01
1.999722029186935401e+01 2.973447834449932659e-01
2.001389854065322993e+01 2.977101351171886900e-01
2.003057678943710584e+01 2.980762124105564848e-01
2.004725503822098531e+01 2.984430153250967610e-01
2.006393328700486478e+01 2.988105438608098519e-01
2.008061153578874070e+01 2.991787980176952022e-01
2.009728978457261661e+01 2.995477777957532561e-01
2.011396803335649608e+01 2.999174831949836806e-01
2.013064628214037555e+01 3.002879142153868086e-01
2.014732453092425146e+01 3.006590708569623072e-01
2.016400277970812738e+01 3.010309531197103983e-01
2.018068102849200685e+01 3.014035610036310819e-01
2.019735927727588631e+01 3.017768945087242471e-01
2.021403752605976223e+01 3.021509536349897829e-01
2.023071577484363814e+01 3.025257383824280222e-01
2.024739402362751761e+01 3.029012487510388540e-01
2.026407227241139708e+01 3.032774847408221675e-01
2.028075052119527300e+01 3.036544463517779624e-01
2.029742876997914891e+01 3.040321335839062389e-01
2.031410701876302838e+01 3.044105464372071079e-01
2.033078526754690785e+01 3.047896849116804585e-01
2.034746351633078376e+01 3.051695490073264017e-01
2.036414176511465968e+01 3.055501387241448263e-01
2.038082001389853914e+01 3.059314540621358436e-01
2.039749826268241861e+01 3.063134950212993424e-01
2.041417651146629453e+01 3.066962616016353227e-01
2.043085476025017044e+01 3.070797538031437846e-01
2.044753300903404991e+01 3.074639716258249500e-01
2.046421125781792938e+01 3.078489150696785970e-01
2.048088950660180529e+01 3.082345841347047255e-01
2.049756775538568121e+01 3.086209788209034466e-01
2.051424600416956068e+01 3.090080991282746492e-01
2.053092425295344015e+01 3.093959450568183334e-01
2.054760250173731606e+01 3.097845166065344991e-01
2.056428075052119198e+01 3.101738137774232573e-01
2.058095899930507144e+01 3.105638365694847192e-01
2.059763724808895091e+01 3.109545849827185515e-01
2.061431549687282683e+01 3.113460590171249764e-01
2.063099374565670274e+01 3.117382586727037719e-01
2.064767199444058221e+01 3.121311839494551599e-01
2.066435024322446168e+01 3.125248348473792515e-01
2.068102849200833759e+01 3.129192113664757136e-01
2.069770674079221351e+01 3.133143135067446572e-01
2.071438498957609298e+01 3.137101412681863044e-01
2.073106323835997244e+01 3.141066946508003221e-01
2.074774148714384836e+01 3.145039736545868214e-01
2.076441973592772428e+01 3.149019782795459133e-01
2.078109798471160374e+01 3.153007085256778197e-01
2.079777623349548321e+01 3.157001643929819856e-01
2.081445448227935913e+01 3.161003458814586331e-01
2.083113273106323504e+01 3.165012529911078731e-01
2.084781097984711451e+01 3.169028857219295947e-01
2.086448922863099398e+01 3.173052440739240199e-01
2.088116747741486989e+01 3.177083280470908155e-01
2.089784572619874581e+01 3.181121376414300927e-01
2.091452397498262528e+01 3.185166728569419625e-01
2.093120222376650474e+01 3.189219336936265359e-01
2.094788047255038066e+01 3.193279201514833687e-01
2.096455872133425657e+01 3.197346322305127941e-01
2.098123697011813604e+01 3.201420699307150342e-01
2.099791521890201551e+01 3.205502332520894226e-01
2.101459346768589143e+01 3.209591221946365147e-01
2.103127171646976734e+01 3.213687367583559773e-01
2.104794996525364681e+01 3.217790769432482545e-01
2.106462821403752628e+01 3.221901427493129022e-01
2.108130646282140219e+01 3.226019341765500315e-01
2.109798471160527811e+01 3.230144512249597533e-01
2.111466296038915758e+01 3.234276938945419566e-01
2.113134120917303704e+01 3.238416621852968635e-01
2.114801945795691296e+01 3.242563560972240300e-01
2.116469770674078887e+01 3.246717756303239000e-01
2.118137595552466834e+01 3.250879207845961405e-01
2.119805420430854781e+01 3.255047915600411956e-01
2.121473245309242373e+01 3.259223879566585103e-01
2.123141070187629964e+01 3.263407099744484174e-01
2.124808895066017911e+01 3.267597576134108062e-01
2.126476719944405858e+01 3.271795308735460095e-01
2.128144544822793449e+01 3.276000297548534723e-01
2.129812369701181041e+01 3.280212542573334167e-01
2.131480194579568987e+01 3.284432043809861757e-01
2.133148019457956934e+01 3.288658801258111941e-01
2.134815844336344526e+01 3.292892814918088051e-01
2.136483669214732117e+01 3.297134084789788977e-01
2.138151494093120064e+01 3.301382610873216938e-01
2.139819318971508011e+01 3.305638393168369715e-01
2.141487143849895602e+01 3.309901431675247307e-01
2.143154968728283194e+01 3.314171726393848605e-01
2.144822793606671141e+01 3.318449277324176938e-01
2.146490618485059088e+01 3.322734084466232307e-01
2.148158443363446679e+01 3.327026147820010271e-01
2.149826268241834271e+01 3.331325467385513051e-01
2.151494093120222217e+01 3.335632043162743976e-01
2.153161917998610164e+01 3.339945875151697496e-01
2.154829742876997756e+01 3.344266963352378053e-01
2.156497567755385347e+01 3.348595307764782314e-01
2.158165392633773294e+01 3.352930908388913611e-01
2.159833217512161241e+01 3.357273765224769724e-01
2.161501042390548832e+01 3.361623878272349542e-01
2.163168867268936424e+01 3.365981247531656395e-01
2.164836692147324371e+01 3.370345873002688064e-01
2.166504517025712317e+01 3.374717754685445659e-01
2.168172341904099909e+01 3.379096892579928069e-01
2.169840166782487501e+01 3.383483286686134184e-01
2.171507991660875447e+01 3.387876937004066225e-01
2.173175816539263394e+01 3.392277843533725301e-01
2.174843641417650986e+01 3.396686006275108083e-01
2.176511466296038577e+01 3.401101425228215680e-01
2.178179291174426524e+01 3.405524100393051423e-01
2.179847116052814471e+01 3.409954031769610872e-01
2.181514940931202062e+01 3.414391219357894025e-01
2.183182765809589654e+01 3.418835663157903104e-01
2.184850590687977601e+01 3.423287363169639219e-01
2.186518415566365547e+01 3.427746319393100149e-01
2.188186240444753139e+01 3.432212531828284785e-01
2.189854065323140730e+01 3.436686000475196456e-01
2.191521890201528677e+01 3.441166725333831833e-01
2.193189715079916624e+01 3.445654706404194245e-01
2.194857539958304216e+01 3.450149943686281473e-01
2.196525364836691807e+01 3.454652437180092406e-01
2.198193189715079754e+01 3.459162186885629264e-01
2.199861014593467701e+01 3.463679192802894269e-01
2.201528839471855292e+01 3.468203454931880758e-01
2.203196664350242884e+01 3.472734973272593173e-01
2.204864489228630831e+01 3.477273747825031514e-01
2.206532314107018777e+01 3.481819778589196890e-01
2.208200138985406369e+01 3.486373065565085971e-01
2.209867963863793960e+01 3.490933608752698758e-01
2.211535788742181907e+01 3.495501408152039691e-01
2.213203613620569854e+01 3.500076463763104329e-01
2.214871438498957446e+01 3.504658775585893782e-01
2.216539263377345037e+01 3.509248343620408050e-01
2.218207088255732984e+01 3.513845167866650465e-01
2.219874913134120931e+01 3.518449248324616585e-01
2.221542738012508522e+01 3.523060584994308631e-01
2.223210562890896114e+01 3.527679177875724381e-01
2.224878387769284060e+01 3.532305026968866057e-01
2.226546212647672007e+01 3.536938132273734769e-01
2.228214037526059599e+01 3.541578493790327187e-01
2.229881862404447190e+01 3.546226111518644419e-01
2.231549687282835137e+01 3.550880985458686467e-01
2.233217512161223084e+01 3.555543115610456661e-01
2.234885337039610675e+01 3.560212501973949450e-01
2.236553161917998267e+01 3.564889144549168165e-01
2.238220986796386214e+01 3.569573043336112805e-01
2.239888811674774161e+01 3.574264198334782261e-01
2.241556636553161752e+01 3.578962609545177642e-01
2.243224461431549344e+01 3.583668276967295618e-01
2.244892286309937290e+01 3.588381200601142851e-01
2.246560111188325237e+01 3.593101380446714899e-01
2.248227936066712829e+01 3.597828816504010652e-01
2.249895760945100420e+01 3.602563508773031220e-01
2.251563585823488367e+01 3.607305457253776604e-01
2.253231410701876314e+01 3.612054661946250134e-01
2.254899235580263905e+01 3.616811122850446258e-01
2.256567060458651497e+01 3.621574839966367199e-01
2.258234885337039444e+01 3.626345813294017395e-01
2.259902710215427390e+01 3.631124042833390186e-01
2.261570535093814982e+01 3.635909528584486683e-01
2.263238359972202574e+01 3.640702270547310215e-01
2.264906184850590520e+01 3.645502268721860784e-01
2.266574009728978467e+01 3.650309523108133947e-01
2.268241834607366059e+01 3.655124033706133035e-01
2.269909659485753650e+01 3.659945800515858050e-01
2.271577484364141597e+01 3.664774823537308990e-01
2.273245309242529544e+01 3.669611102770483635e-01
2.274913134120917135e+01 3.674454638215383095e-01
2.276580958999304727e+01 3.679305429872009592e-01
2.278248783877692674e+01 3.684163477740360904e-01
2.279916608756080620e+01 3.689028781820438141e-01
2.281584433634468212e+01 3.693901342112239083e-01
2.283252258512855803e+01 3.698781158615765952e-01
2.284920083391243750e+01 3.703668231331017635e-01
2.286587908269631697e+01 3.708562560257996354e-01
2.288255733148019289e+01 3.713464145396699889e-01
2.289923558026406880e+01 3.718372986747127129e-01
2.291591382904794827e+01 3.723289084309281405e-01
2.293259207783182774e+01 3.728212438083159386e-01
2.294927032661570365e+01 3.733143048068763292e-01
2.296594857539957957e+01 3.738080914266092014e-01
2.298262682418345904e+01 3.743026036675147772e-01
2.299930507296733850e+01 3.747978415295928345e-01
2.301598332175121442e+01 3.752938050128432623e-01
2.303266157053509033e+01 3.757904941172662827e-01
2.304933981931896980e+01 3.762879088428618957e-01
2.306601806810284927e+01 3.767860491896302122e-01
2.308269631688672519e+01 3.772849151575706772e-01
2.309937456567060110e+01 3.777845067466837348e-01
2.311605281445448057e+01 3.782848239569693849e-01
2.313273106323836004e+01 3.787858667884277386e-01
2.314940931202223595e+01 3.792876352410584628e-01
2.316608756080611187e+01 3.797901293148616686e-01
2.318276580958999133e+01 3.802933490098375779e-01
2.319944405837387080e+01 3.807972943259859688e-01
2.321612230715774672e+01 3.813019652633067302e-01
2.323280055594162263e+01 3.818073618218000842e-01
2.324947880472550210e+01 3.823134840014661417e-01
2.326615705350938157e+01 3.828203318023045698e-01
2.328283530229325748e+01 3.833279052243155904e-01
2.329951355107713340e+01 3.838362042674989816e-01
2.331619179986101287e+01 3.843452289318550763e-01
2.333287004864489234e+01 3.848549792173836526e-01
2.334954829742876825e+01 3.853654551240847104e-01
2.336622654621264417e+01 3.858766566519583607e-01
2.338290479499652363e+01 3.863885838010044926e-01
2.339958304378040310e+01 3.869012365712233281e-01
2.341626129256427902e+01 3.874146149626144231e-01
2.343293954134815493e+01 3.879287189751781106e-01
2.344961779013203440e+01 3.884435486089142797e-01
2.346629603891591387e+01 3.889591038638232634e-01
2.348297428769978978e+01 3.894753847399045066e-01
2.349965253648366570e+01 3.899923912371583423e-01
2.351633078526754517e+01 3.905101233555847706e-01
2.353300903405142463e+01 3.910285810951836805e-01
2.354968728283530055e+01 3.915477644559550718e-01
2.356636553161917647e+01 3.920676734378989448e-01
2.358304378040305593e+01 3.925883080410156323e-01
2.359972202918693540e+01 3.931096682653046903e-01
2.361640027797081132e+01 3.936317541107662299e-01
2.363307852675468723e+01 3.941545655774002510e-01
2.364975677553856670e+01 3.946781026652068647e-01
2.366643502432244617e+01 3.952023653741860709e-01
2.368311327310632208e+01 3.957273537043377587e-01
2.369979152189019800e+01 3.962530676556618170e-01
2.371646977067407747e+01 3.967795072281585789e-01
2.373314801945795693e+01 3.973066724218278223e-01
2.374982626824183285e+01 3.978345632366695472e-01
2.376650451702570876e+01 3.983631796726838648e-01
2.378318276580958823e+01 3.988925217298708858e-01
2.379986101459346770e+01 3.994225894082302775e-01
2.381653926337734362e+01 3.999533827077620396e-01
2.383321751216121953e+01 4.004849016284665053e-01
2.384989576094509900e+01 4.010171461703434526e-01
2.386657400972897847e+01 4.015501163333931034e-01
2.388325225851285438e+01 4.020838121176150137e-01
2.389993050729673030e+01 4.026182335230095166e-01
2.391660875608060977e+01 4.031533805495766121e-01
2.393328700486448923e+01 4.036892531973163001e-01
2.394996525364836515e+01 4.042258514662283586e-01
2.396664350243224106e+01 4.047631753563130097e-01
2.398332175121612053e+01 4.053012248675702534e-01
2.400000000000000000e+01 4.058399999999999785e-01


==> DataFigures/alpha01K100.txt <==
0.000000000000000000e+00 3.392857142857145902e+01 1.214415063404958239e+01
5.003474635163307482e-01 3.392857142857145902e+01 1.216032976420321532e+01
1.000694927032661496e+00 3.392857142857145902e+01 1.220896626270651453e+01
1.501042390548992245e+00 3.392857142857145902e+01 1.225341747162931583e+01
2.001389854065322993e+00 3.392857142857145902e+01 1.229863491135602516e+01
2.501737317581653741e+00 3.392857142857145902e+01 1.235381264351286035e+01
3.002084781097984489e+00 3.392857142857145902e+01 1.238523029057056668e+01
3.502432244614315238e+00 3.392857142857145902e+01 1.239886751441790125e+01
4.002779708130645986e+00 3.392857142857145902e+01 1.242343078322697814e+01
4.503127171646976734e+00 3.392857142857145902e+01 1.244803508431159855e+01
5.003474635163307482e+00 3.392857142857145902e+01 1.247467766470224149e+01
5.503822098679638231e+00 3.392857142857145902e+01 1.249085160843156750e+01
6.004169562195968979e+00 3.392857142857145902e+01 1.250241998192945481e+01
6.504517025712299727e+00 3.392857142857145902e+01 1.250700695832988352e+01
7.004864489228630475e+00 3.392857142857145902e+01 1.250527730277493887e+01
7.505211952744961224e+00 3.392857142857145902e+01 1.249651077744853289e+01
8.005559416261291972e+00 3.392857142857145902e+01 1.248978557404383594e+01
8.505906879777622720e+00 3.392857142857145902e+01 1.246493490704881957e+01
9.006254343293953468e+00 3.392857142857145902e+01 1.244033649242228812e+01
9.506601806810284216e+00 3.392857142857145902e+01 1.240701366472739586e+01
1.000694927032661496e+01 3.392857142857145902e+01 1.235895218914994409e+01
1.050729673384294571e+01 3.392857142857145902e+01 1.228940906829824442e+01
1.100764419735927646e+01 3.392857142857145902e+01 1.221342679229036854e+01
1.150799166087560721e+01 3.392857142857145902e+01 1.213572762753157086e+01
1.200833912439193796e+01 3.392857142857145902e+01 1.205932645332124409e+01
1.250868658790826871e+01 3.392857142857145902e+01 1.200000000000000000e+01
1.300903405142459945e+01 3.392857142857145902e+01 1.200000000000000000e+01
1.350938151494093020e+01 3.392857142857145902e+01 1.200000000000000000e+01
1.400972897845726095e+01 3.392857142857145902e+01 1.200000000000000000e+01
1.451007644197359170e+01 3.392857142857145902e+01 1.200000000000000000e+01
1.501042390548992245e+01 3.392857142857145902e+01 1.200000000000000000e+01
1.551077136900625320e+01 3.392857142857145902e+01 1.200000000000000000e+01
1.601111883252258394e+01 3.392857142857145902e+01 1.200000000000000000e+01
1.651146629603891469e+01 3.392857142857145902e+01 1.200000000000000000e+01
1.701181375955524544e+01 3.392857142857145902e+01 1.200000000000000000e+01
1.751216122307157619e+01 3.392857142857145902e+01 1.200000000000000000e+01
1.801250868658790694e+01 3.392857142857145902e+01 1.200000000000000000e+01
1.851285615010423768e+01 3.392857142857145902e+01 1.200000000000000000e+01
1.901320361362056843e+01 3.392857142857145902e+01 1.200000000000000000e+01
1.951355107713689918e+01 3.392857142857145902e+01 1.200000000000000000e+01
2.001389854065322993e+01 3.392857142857145902e+01 1.200000000000000000e+01
2.051424600416956068e+01 3.392857142857145902e+01 1.200000000000000000e+01
2.101459346768589143e+01 3.392857142857145902e+01 1.200000000000000000e+01
2.151494093120222217e+01 3.392857142857145902e+01 1.200000000000000000e+01
2.201528839471855292e+01 3.392857142857145902e+01 1.200000000000000000e+01
2.251563585823488367e+01 3.392857142857145902e+01 1.200000000000000000e+01
2.301598332175121442e+01 3.392857142857145902e+01 1.200000000000000000e+01
2.351633078526754517e+01 3.392857142857145902e+01 1.200000000000000000e+01
0.000000000000000000e+00 3.500000000000002842e+01 1.213898053147905287e+01
5.003474635163307482e-01 3.500000000000002842e+01 1.215429151584787348e+01
1.000694927032661496e+00 3.500000000000002842e+01 1.220229875941321396e+01
1.501042390548992245e+00 3.500000000000002842e+01 1.224634889987506980e+01
2.001389854065322993e+00 3.500000000000002842e+01 1.229132169934297281e+01
2.501737317581653741e+00 3.500000000000002842e+01 1.234630118325817527e+01
3.002084781097984489e+00 3.500000000000002842e+01 1.237742298641880545e+01
3.502432244614315238e+00 3.500000000000002842e+01 1.239077856101856412e+01
4.002779708130645986e+00 3.500000000000002842e+01 1.241501223590010206e+01
4.503127171646976734e+00 3.500000000000002842e+01 1.243933032785343684e+01
5.003474635163307482e+00 3.500000000000002842e+01 1.246580021276477268e+01
5.503822098679638231e+00 3.500000000000002842e+01 1.248192813351392516e+01
6.004169562195968979e+00 3.500000000000002842e+01 1.249359206334915129e+01
6.504517025712299727e+00 3.500000000000002842e+01 1.249834875080280128e+01
7.004864489228630475e+00 3.500000000000002842e+01 1.249690186170520256e+01
7.505211952744961224e+00 3.500000000000002842e+01 1.248862571775465824e+01
8.005559416261291972e+00 3.500000000000002842e+01 1.248279826690135152e+01
8.505906879777622720e+00 3.500000000000002842e+01 1.245958040316275373e+01
9.006254343293953468e+00 3.500000000000002842e+01 1.243758175755764306e+01
9.506601806810284216e+00 3.500000000000002842e+01 1.240779524944912282e+01
1.000694927032661496e+01 3.500000000000002842e+01 1.236377744505032972e+01
1.050729673384294571e+01 3.500000000000002842e+01 1.229795118809275500e+01
1.100764419735927646e+01 3.500000000000002842e+01 1.222439519317489420e+01
1.150799166087560721e+01 3.500000000000002842e+01 1.214729113721220166e+01
1.200833912439193796e+01 3.500000000000002842e+01 1.206985137106868322e+01
1.250868658790826871e+01 3.500000000000002842e+01 1.200000000000000000e+01
1.300903405142459945e+01 3.500000000000002842e+01 1.200000000000000000e+01
1.350938151494093020e+01 3.500000000000002842e+01 1.200000000000000000e+01
1.400972897845726095e+01 3.500000000000002842e+01 1.200000000000000000e+01
1.451007644197359170e+01 3.500000000000002842e+01 1.200000000000000000e+01
1.501042390548992245e+01 3.500000000000002842e+01 1.200000000000000000e+01
1.551077136900625320e+01 3.500000000000002842e+01 1.200000000000000000e+01
1.601111883252258394e+01 3.500000000000002842e+01 1.200000000000000000e+01
1.651146629603891469e+01 3.500000000000002842e+01 1.200000000000000000e+01
1.701181375955524544e+01 3.500000000000002842e+01 1.200000000000000000e+01
1.751216122307157619e+01 3.500000000000002842e+01 1.200000000000000000e+01
1.801250868658790694e+01 3.500000000000002842e+01 1.200000000000000000e+01
1.851285615010423768e+01 3.500000000000002842e+01 1.200000000000000000e+01
1.901320361362056843e+01 3.500000000000002842e+01 1.200000000000000000e+01
1.951355107713689918e+01 3.500000000000002842e+01 1.200000000000000000e+01
2.001389854065322993e+01 3.500000000000002842e+01 1.200000000000000000e+01
2.051424600416956068e+01 3.500000000000002842e+01 1.200000000000000000e+01
2.101459346768589143e+01 3.500000000000002842e+01 1.200000000000000000e+01
2.151494093120222217e+01 3.500000000000002842e+01 1.200000000000000000e+01
2.201528839471855292e+01 3.500000000000002842e+01 1.200000000000000000e+01
2.251563585823488367e+01 3.500000000000002842e+01 1.200000000000000000e+01
2.301598332175121442e+01 3.500000000000002842e+01 1.200000000000000000e+01
2.351633078526754517e+01 3.500000000000002842e+01 1.200000000000000000e+01
0.000000000000000000e+00 3.607142857142859782e+01 1.213425708318499474e+01
5.003474635163307482e-01 3.607142857142859782e+01 1.214860534472539655e+01
1.000694927032661496e+00 3.607142857142859782e+01 1.219586975662904216e+01
1.501042390548992245e+00 3.607142857142859782e+01 1.223942031924472396e+01
2.001389854065322993e+00 3.607142857142859782e+01 1.228408476939457827e+01
2.501737317581653741e+00 3.607142857142859782e+01 1.233884055170479499e+01
3.002084781097984489e+00 3.607142857142859782e+01 1.236967056920884467e+01
3.502432244614315238e+00 3.607142857142859782e+01 1.238275790664438247e+01
4.002779708130645986e+00 3.607142857142859782e+01 1.240665749082427638e+01
4.503127171646976734e+00 3.607142857142859782e+01 1.243064782793253897e+01
5.003474635163307482e+00 3.607142857142859782e+01 1.245687826899130890e+01
5.503822098679638231e+00 3.607142857142859782e+01 1.247289800696953144e+01
6.004169562195968979e+00 3.607142857142859782e+01 1.248461783751646870e+01
6.504517025712299727e+00 3.607142857142859782e+01 1.248952353414319916e+01
7.004864489228630475e+00 3.607142857142859782e+01 1.248833559454709352e+01
7.505211952744961224e+00 3.607142857142859782e+01 1.248047974138299665e+01
8.005559416261291972e+00 3.607142857142859782e+01 1.247538651102582641e+01
8.505906879777622720e+00 3.607142857142859782e+01 1.245353480790519818e+01
9.006254343293953468e+00 3.607142857142859782e+01 1.243382153208432683e+01
9.506601806810284216e+00 3.607142857142859782e+01 1.240733324434966178e+01
1.000694927032661496e+01 3.607142857142859782e+01 1.236735799197323438e+01
1.050729673384294571e+01 3.607142857142859782e+01 1.230559083488973826e+01
1.100764419735927646e+01 3.607142857142859782e+01 1.223508889965527047e+01
1.150799166087560721e+01 3.607142857142859782e+01 1.215925296251423582e+01
1.200833912439193796e+01 3.607142857142859782e+01 1.208122862307228296e+01
1.250868658790826871e+01 3.607142857142859782e+01 1.200152816901575648e+01
1.300903405142459945e+01 3.607142857142859782e+01 1.200000000000000000e+01
1.350938151494093020e+01 3.607142857142859782e+01 1.200000000000000000e+01
1.400972897845726095e+01 3.607142857142859782e+01 1.200000000000000000e+01
1.451007644197359170e+01 3.607142857142859782e+01 1.200000000000000000e+01
1.501042390548992245e+01 3.607142857142859782e+01 1.200000000000000000e+01
1.551077136900625320e+01 3.607142857142859782e+01 1.200000000000000000e+01
1.601111883252258394e+01 3.607142857142859782e+01 1.200000000000000000e+01
1.651146629603891469e+01 3.607142857142859782e+01 1.200000000000000000e+01
1.701181375955524544e+01 3.607142857142859782e+01 1.200000000000000000e+01
1.751216122307157619e+01 3.607142857142859782e+01 1.200000000000000000e+01
1.801250868658790694e+01 3.607142857142859782e+01 1.200000000000000000e+01
1.851285615010423768e+01 3.607142857142859782e+01 1.200000000000000000e+01
1.901320361362056843e+01 3.607142857142859782e+01 1.200000000000000000e+01
1.951355107713689918e+01 3.607142857142859782e+01 1.200000000000000000e+01
2.001389854065322993e+01 3.607142857142859782e+01 1.200000000000000000e+01
2.051424600416956068e+01 3.607142857142859782e+01 1.200000000000000000e+01
2.101459346768589143e+01 3.607142857142859782e+01 1.200000000000000000e+01
2.151494093120222217e+01 3.607142857142859782e+01 1.200000000000000000e+01
2.201528839471855292e+01 3.607142857142859782e+01 1.200000000000000000e+01
2.251563585823488367e+01 3.607142857142859782e+01 1.200000000000000000e+01
2.301598332175121442e+01 3.607142857142859782e+01 1.200000000000000000e+01
2.351633078526754517e+01 3.607142857142859782e+01 1.200000000000000000e+01
0.000000000000000000e+00 3.714285714285716722e+01 1.213001005568333035e+01
5.003474635163307482e-01 3.714285714285716722e+01 1.214331472869344175e+01
1.000694927032661496e+00 3.714285714285716722e+01 1.218972191464913557e+01
1.501042390548992245e+00 3.714285714285716722e+01 1.223266274905300044e+01
2.001389854065322993e+00 3.714285714285716722e+01 1.227693950414938229e+01
2.501737317581653741e+00 3.714285714285716722e+01 1.233143230859837836e+01
3.002084781097984489e+00 3.714285714285716722e+01 1.236196642218300212e+01
3.502432244614315238e+00 3.714285714285716722e+01 1.237479977464836445e+01
4.002779708130645986e+00 3.714285714285716722e+01 1.239837183959957834e+01
4.503127171646976734e+00 3.714285714285716722e+01 1.242200562013628584e+01
5.003474635163307482e+00 3.714285714285716722e+01 1.244793242139695444e+01
5.503822098679638231e+00 3.714285714285716722e+01 1.246377376759581779e+01
6.004169562195968979e+00 3.714285714285716722e+01 1.247549898738099294e+01
6.504517025712299727e+00 3.714285714285716722e+01 1.248052671293877403e+01
7.004864489228630475e+00 3.714285714285716722e+01 1.247957990244530535e+01
7.505211952744961224e+00 3.714285714285716722e+01 1.247209871744357912e+01
8.005559416261291972e+00 3.714285714285716722e+01 1.246761378904924733e+01
8.505906879777622720e+00 3.714285714285716722e+01 1.244689174939735743e+01
9.006254343293953468e+00 3.714285714285716722e+01 1.242914483249762192e+01
9.506601806810284216e+00 3.714285714285716722e+01 1.240565541516874504e+01
1.000694927032661496e+01 3.714285714285716722e+01 1.236960554797279599e+01
1.050729673384294571e+01 3.714285714285716722e+01 1.231211396581883477e+01
1.100764419735927646e+01 3.714285714285716722e+01 1.224523440290220755e+01
1.150799166087560721e+01 3.714285714285716722e+01 1.217139237503918636e+01
1.200833912439193796e+01 3.714285714285716722e+01 1.209336767666391488e+01
1.250868658790826871e+01 3.714285714285716722e+01 1.201203694460491889e+01
1.300903405142459945e+01 3.714285714285716722e+01 1.200000000000000000e+01
1.350938151494093020e+01 3.714285714285716722e+01 1.200000000000000000e+01
1.400972897845726095e+01 3.714285714285716722e+01 1.200000000000000000e+01
1.451007644197359170e+01 3.714285714285716722e+01 1.200000000000000000e+01
1.501042390548992245e+01 3.714285714285716722e+01 1.200000000000000000e+01
1.551077136900625320e+01 3.714285714285716722e+01 1.200000000000000000e+01
1.601111883252258394e+01 3.714285714285716722e+01 1.200000000000000000e+01
1.651146629603891469e+01 3.714285714285716722e+01 1.200000000000000000e+01
1.701181375955524544e+01 3.714285714285716722e+01 1.200000000000000000e+01
1.751216122307157619e+01 3.714285714285716722e+01 1.200000000000000000e+01
1.801250868658790694e+01 3.714285714285716722e+01 1.200000000000000000e+01
1.851285615010423768e+01 3.714285714285716722e+01 1.200000000000000000e+01
1.901320361362056843e+01 3.714285714285716722e+01 1.200000000000000000e+01
1.951355107713689918e+01 3.714285714285716722e+01 1.200000000000000000e+01
2.001389854065322993e+01 3.714285714285716722e+01 1.200000000000000000e+01
2.051424600416956068e+01 3.714285714285716722e+01 1.200000000000000000e+01
2.101459346768589143e+01 3.714285714285716722e+01 1.200000000000000000e+01
2.151494093120222217e+01 3.714285714285716722e+01 1.200000000000000000e+01
2.201528839471855292e+01 3.714285714285716722e+01 1.200000000000000000e+01
2.251563585823488367e+01 3.714285714285716722e+01 1.200000000000000000e+01
2.301598332175121442e+01 3.714285714285716722e+01 1.200000000000000000e+01
2.351633078526754517e+01 3.714285714285716722e+01 1.200000000000000000e+01
0.000000000000000000e+00 3.821428571428573662e+01 1.212626065003667719e+01
5.003474635163307482e-01 3.821428571428573662e+01 1.213846052824457011e+01
1.000694927032661496e+00 3.821428571428573662e+01 1.218390080545276888e+01
1.501042390548992245e+00 3.821428571428573662e+01 1.222611293326441206e+01
2.001389854065322993e+00 3.821428571428573662e+01 1.226990713252019027e+01
2.501737317581653741e+00 3.821428571428573662e+01 1.232408212311508677e+01
3.002084781097984489e+00 3.821428571428573662e+01 1.235430519671879068e+01
3.502432244614315238e+00 3.821428571428573662e+01 1.236689565067890939e+01
4.002779708130645986e+00 3.821428571428573662e+01 1.239015496680688777e+01
4.503127171646976734e+00 3.821428571428573662e+01 1.241341822470738343e+01
5.003474635163307482e+00 3.821428571428573662e+01 1.243898463219347050e+01
5.503822098679638231e+00 3.821428571428573662e+01 1.245457197019019802e+01
6.004169562195968979e+00 3.821428571428573662e+01 1.246624067052252727e+01
6.504517025712299727e+00 3.821428571428573662e+01 1.247135404403363168e+01
7.004864489228630475e+00 3.821428571428573662e+01 1.247063042067387428e+01
7.505211952744961224e+00 3.821428571428573662e+01 1.246349598890317267e+01
8.005559416261291972e+00 3.821428571428573662e+01 1.245952957774778369e+01
8.505906879777622720e+00 3.821428571428573662e+01 1.243973908219154190e+01
9.006254343293953468e+00 3.821428571428573662e+01 1.242365288033463955e+01
9.506601806810284216e+00 3.821428571428573662e+01 1.240282411728859024e+01
1.000694927032661496e+01 3.821428571428573662e+01 1.237047951289342151e+01
1.050729673384294571e+01 3.821428571428573662e+01 1.231734121534480231e+01
1.100764419735927646e+01 3.821428571428573662e+01 1.225455248195788016e+01
1.150799166087560721e+01 3.821428571428573662e+01 1.218344116582384906e+01
1.200833912439193796e+01 3.821428571428573662e+01 1.210611929228986483e+01
1.250868658790826871e+01 3.821428571428573662e+01 1.202355368460833418e+01
1.300903405142459945e+01 3.821428571428573662e+01 1.200000000000000000e+01
1.350938151494093020e+01 3.821428571428573662e+01 1.200000000000000000e+01
1.400972897845726095e+01 3.821428571428573662e+01 1.200000000000000000e+01
1.451007644197359170e+01 3.821428571428573662e+01 1.200000000000000000e+01
1.501042390548992245e+01 3.821428571428573662e+01 1.200000000000000000e+01
1.551077136900625320e+01 3.821428571428573662e+01 1.200000000000000000e+01
1.601111883252258394e+01 3.821428571428573662e+01 1.200000000000000000e+01
1.651146629603891469e+01 3.821428571428573662e+01 1.200000000000000000e+01
1.701181375955524544e+01 3.821428571428573662e+01 1.200000000000000000e+01
1.751216122307157619e+01 3.821428571428573662e+01 1.200000000000000000e+01
1.801250868658790694e+01 3.821428571428573662e+01 1.200000000000000000e+01
1.851285615010423768e+01 3.821428571428573662e+01 1.200000000000000000e+01
1.901320361362056843e+01 3.821428571428573662e+01 1.200000000000000000e+01
1.951355107713689918e+01 3.821428571428573662e+01 1.200000000000000000e+01
2.001389854065322993e+01 3.821428571428573662e+01 1.200000000000000000e+01
2.051424600416956068e+01 3.821428571428573662e+01 1.200000000000000000e+01
2.101459346768589143e+01 3.821428571428573662e+01 1.200000000000000000e+01
2.151494093120222217e+01 3.821428571428573662e+01 1.200000000000000000e+01
2.201528839471855292e+01 3.821428571428573662e+01 1.200000000000000000e+01
2.251563585823488367e+01 3.821428571428573662e+01 1.200000000000000000e+01
2.301598332175121442e+01 3.821428571428573662e+01 1.200000000000000000e+01
2.351633078526754517e+01 3.821428571428573662e+01 1.200000000000000000e+01
0.000000000000000000e+00 3.928571428571430602e+01 1.212301922128695253e+01
5.003474635163307482e-01 3.928571428571430602e+01 1.213407830613090610e+01
1.000694927032661496e+00 3.928571428571430602e+01 1.217845315235711290e+01
1.501042390548992245e+00 3.928571428571430602e+01 1.221981283271130536e+01
2.001389854065322993e+00 3.928571428571430602e+01 1.226301513261289600e+01
2.501737317581653741e+00 3.928571428571430602e+01 1.231680068730026534e+01
3.002084781097984489e+00 3.928571428571430602e+01 1.234668409072561346e+01
3.502432244614315238e+00 3.928571428571430602e+01 1.235903576468985321e+01
4.002779708130645986e+00 3.928571428571430602e+01 1.238200107102138325e+01
4.503127171646976734e+00 3.928571428571430602e+01 1.240489483341438159e+01
5.003474635163307482e+00 3.928571428571430602e+01 1.243005651322955707e+01
5.503822098679638231e+00 3.928571428571430602e+01 1.244531282249352699e+01
6.004169562195968979e+00 3.928571428571430602e+01 1.245685216224559433e+01
6.504517025712299727e+00 3.928571428571430602e+01 1.246200328049814487e+01
7.004864489228630475e+00 3.928571428571430602e+01 1.246147954988382800e+01
7.505211952744961224e+00 3.928571428571430602e+01 1.245467396962294160e+01
8.005559416261291972e+00 3.928571428571430602e+01 1.245116773880574002e+01
8.505906879777622720e+00 3.928571428571430602e+01 1.243215341480270730e+01
9.006254343293953468e+00 3.928571428571430602e+01 1.241745087328670039e+01
9.506601806810284216e+00 3.928571428571430602e+01 1.239892899497939993e+01
1.000694927032661496e+01 3.928571428571430602e+01 1.236998718173713563e+01
1.050729673384294571e+01 3.928571428571430602e+01 1.232113994825506431e+01
1.100764419735927646e+01 3.928571428571430602e+01 1.226277638445515272e+01
1.150799166087560721e+01 3.928571428571430602e+01 1.219509374106631761e+01
1.200833912439193796e+01 3.928571428571430602e+01 1.211926933755619196e+01
1.250868658790826871e+01 3.928571428571430602e+01 1.203602346773326026e+01
1.300903405142459945e+01 3.928571428571430602e+01 1.200000000000000000e+01
1.350938151494093020e+01 3.928571428571430602e+01 1.200000000000000000e+01
1.400972897845726095e+01 3.928571428571430602e+01 1.200000000000000000e+01
1.451007644197359170e+01 3.928571428571430602e+01 1.200000000000000000e+01
1.501042390548992245e+01 3.928571428571430602e+01 1.200000000000000000e+01
1.551077136900625320e+01 3.928571428571430602e+01 1.200000000000000000e+01
1.601111883252258394e+01 3.928571428571430602e+01 1.200000000000000000e+01
1.651146629603891469e+01 3.928571428571430602e+01 1.200000000000000000e+01
1.701181375955524544e+01 3.928571428571430602e+01 1.200000000000000000e+01
1.751216122307157619e+01 3.928571428571430602e+01 1.200000000000000000e+01
1.801250868658790694e+01 3.928571428571430602e+01 1.200000000000000000e+01
1.851285615010423768e+01 3.928571428571430602e+01 1.200000000000000000e+01
1.901320361362056843e+01 3.928571428571430602e+01 1.200000000000000000e+01
1.951355107713689918e+01 3.928571428571430602e+01 1.200000000000000000e+01
2.001389854065322993e+01 3.928571428571430602e+01 1.200000000000000000e+01
2.051424600416956068e+01 3.928571428571430602e+01 1.200000000000000000e+01
2.101459346768589143e+01 3.928571428571430602e+01 1.200000000000000000e+01
2.151494093120222217e+01 3.928571428571430602e+01 1.200000000000000000e+01
2.201528839471855292e+01 3.928571428571430602e+01 1.200000000000000000e+01
2.251563585823488367e+01 3.928571428571430602e+01 1.200000000000000000e+01
2.301598332175121442e+01 3.928571428571430602e+01 1.200000000000000000e+01
2.351633078526754517e+01 3.928571428571430602e+01 1.200000000000000000e+01
0.000000000000000000e+00 4.035714285714287541e+01 1.212028345861937240e+01
5.003474635163307482e-01 4.035714285714287541e+01 1.213019538770254435e+01
1.000694927032661496e+00 4.035714285714287541e+01 1.217342446962829428e+01
1.501042390548992245e+00 4.035714285714287541e+01 1.221380861335555146e+01
2.001389854065322993e+00 4.035714285714287541e+01 1.225629729913776700e+01
2.501737317581653741e+00 4.035714285714287541e+01 1.230960445333933784e+01
3.002084781097984489e+00 4.035714285714287541e+01 1.233910390811766788e+01
3.502432244614315238e+00 4.035714285714287541e+01 1.235121064811245972e+01
4.002779708130645986e+00 4.035714285714287541e+01 1.237389969176962801e+01
4.503127171646976734e+00 4.035714285714287541e+01 1.239643776216109927e+01
5.003474635163307482e+00 4.035714285714287541e+01 1.242116696356332284e+01
5.503822098679638231e+00 4.035714285714287541e+01 1.243601910606744809e+01
6.004169562195968979e+00 4.035714285714287541e+01 1.244734692279345722e+01
6.504517025712299727e+00 4.035714285714287541e+01 1.245247509213221271e+01
7.004864489228630475e+00 4.035714285714287541e+01 1.245211853565140814e+01
7.505211952744961224e+00 4.035714285714287541e+01 1.244562614086130026e+01
8.005559416261291972e+00 4.035714285714287541e+01 1.244254573686983179e+01
8.505906879777622720e+00 4.035714285714287541e+01 1.242419509328877325e+01
9.006254343293953468e+00 4.035714285714287541e+01 1.241063911674413234e+01
9.506601806810284216e+00 4.035714285714287541e+01 1.239407673457608183e+01
1.000694927032661496e+01 4.035714285714287541e+01 1.236817832691392560e+01
1.050729673384294571e+01 4.035714285714287541e+01 1.232343070301006804e+01
1.100764419735927646e+01 4.035714285714287541e+01 1.226966898103194659e+01
1.150799166087560721e+01 4.035714285714287541e+01 1.220602140316083783e+01
1.200833912439193796e+01 4.035714285714287541e+01 1.213253627652397881e+01
1.250868658790826871e+01 4.035714285714287541e+01 1.204932219379572800e+01
1.300903405142459945e+01 4.035714285714287541e+01 1.200000000000000000e+01
1.350938151494093020e+01 4.035714285714287541e+01 1.200000000000000000e+01
1.400972897845726095e+01 4.035714285714287541e+01 1.200000000000000000e+01
1.451007644197359170e+01 4.035714285714287541e+01 1.200000000000000000e+01
1.501042390548992245e+01 4.035714285714287541e+01 1.200000000000000000e+01
1.551077136900625320e+01 4.035714285714287541e+01 1.200000000000000000e+01
1.601111883252258394e+01 4.035714285714287541e+01 1.200000000000000000e+01
1.651146629603891469e+01 4.035714285714287541e+01 1.200000000000000000e+01
1.701181375955524544e+01 4.035714285714287541e+01 1.200000000000000000e+01
1.751216122307157619e+01 4.035714285714287541e+01 1.200000000000000000e+01
1.801250868658790694e+01 4.035714285714287541e+01 1.200000000000000000e+01
1.851285615010423768e+01 4.035714285714287541e+01 1.200000000000000000e+01
1.901320361362056843e+01 4.035714285714287541e+01 1.200000000000000000e+01
1.951355107713689918e+01 4.035714285714287541e+01 1.200000000000000000e+01
2.001389854065322993e+01 4.035714285714287541e+01 1.200000000000000000e+01
2.051424600416956068e+01 4.035714285714287541e+01 1.200000000000000000e+01
2.101459346768589143e+01 4.035714285714287541e+01 1.200000000000000000e+01
2.151494093120222217e+01 4.035714285714287541e+01 1.200000000000000000e+01
2.201528839471855292e+01 4.035714285714287541e+01 1.200000000000000000e+01
2.251563585823488367e+01 4.035714285714287541e+01 1.200000000000000000e+01
2.301598332175121442e+01 4.035714285714287541e+01 1.200000000000000000e+01
2.351633078526754517e+01 4.035714285714287541e+01 1.200000000000000000e+01
0.000000000000000000e+00 4.142857142857144481e+01 1.211803756872623872e+01
5.003474635163307482e-01 4.142857142857144481e+01 1.212682799633596531e+01
1.000694927032661496e+00 4.142857142857144481e+01 1.216885625744098220e+01
1.501042390548992245e+00 4.142857142857144481e+01 1.220814918674064309e+01
2.001389854065322993e+00 4.142857142857144481e+01 1.224979356068626934e+01
2.501737317581653741e+00 4.142857142857144481e+01 1.230251634166403818e+01
3.002084781097984489e+00 4.142857142857144481e+01 1.233157013104704802e+01
3.502432244614315238e+00 4.142857142857144481e+01 1.234341277649817492e+01
4.002779708130645986e+00 4.142857142857144481e+01 1.236583747595613758e+01
4.503127171646976734e+00 4.142857142857144481e+01 1.238804193868380210e+01
5.003474635163307482e+00 4.142857142857144481e+01 1.241232983804253998e+01
5.503822098679638231e+00 4.142857142857144481e+01 1.242671486405427217e+01
6.004169562195968979e+00 4.142857142857144481e+01 1.243774282908784734e+01
6.504517025712299727e+00 4.142857142857144481e+01 1.244277421494113867e+01
7.004864489228630475e+00 4.142857142857144481e+01 1.244254000846187047e+01
7.505211952744961224e+00 4.142857142857144481e+01 1.243634063944953461e+01
8.005559416261291972e+00 4.142857142857144481e+01 1.243366661322349565e+01
8.505906879777622720e+00 4.142857142857144481e+01 1.241590630038049881e+01
9.006254343293953468e+00 4.142857142857144481e+01 1.240330707346089945e+01
9.506601806810284216e+00 4.142857142857144481e+01 1.238838250304899091e+01
1.000694927032661496e+01 4.142857142857144481e+01 1.236513908809675222e+01
1.050729673384294571e+01 4.142857142857144481e+01 1.232419210014453448e+01
1.100764419735927646e+01 4.142857142857144481e+01 1.227504252163905107e+01
1.150799166087560721e+01 4.142857142857144481e+01 1.221589667139381596e+01
1.200833912439193796e+01 4.142857142857144481e+01 1.214558162302936140e+01
1.250868658790826871e+01 4.142857142857144481e+01 1.206324837451088783e+01
1.300903405142459945e+01 4.142857142857144481e+01 1.200000000000000000e+01
1.350938151494093020e+01 4.142857142857144481e+01 1.200000000000000000e+01
1.400972897845726095e+01 4.142857142857144481e+01 1.200000000000000000e+01
1.451007644197359170e+01 4.142857142857144481e+01 1.200000000000000000e+01
1.501042390548992245e+01 4.142857142857144481e+01 1.200000000000000000e+01
1.551077136900625320e+01 4.142857142857144481e+01 1.200000000000000000e+01
1.601111883252258394e+01 4.142857142857144481e+01 1.200000000000000000e+01
1.651146629603891469e+01 4.142857142857144481e+01 1.200000000000000000e+01
1.701181375955524544e+01 4.142857142857144481e+01 1.200000000000000000e+01
1.751216122307157619e+01 4.142857142857144481e+01 1.200000000000000000e+01
1.801250868658790694e+01 4.142857142857144481e+01 1.200000000000000000e+01
1.851285615010423768e+01 4.142857142857144481e+01 1.200000000000000000e+01
1.901320361362056843e+01 4.142857142857144481e+01 1.200000000000000000e+01
1.951355107713689918e+01 4.142857142857144481e+01 1.200000000000000000e+01
2.001389854065322993e+01 4.142857142857144481e+01 1.200000000000000000e+01
2.051424600416956068e+01 4.142857142857144481e+01 1.200000000000000000e+01
2.101459346768589143e+01 4.142857142857144481e+01 1.200000000000000000e+01
2.151494093120222217e+01 4.142857142857144481e+01 1.200000000000000000e+01
2.201528839471855292e+01 4.142857142857144481e+01 1.200000000000000000e+01
2.251563585823488367e+01 4.142857142857144481e+01 1.200000000000000000e+01
2.301598332175121442e+01 4.142857142857144481e+01 1.200000000000000000e+01
2.351633078526754517e+01 4.142857142857144481e+01 1.200000000000000000e+01
0.000000000000000000e+00 4.250000000000001421e+01 1.211625292622426286e+01
5.003474635163307482e-01 4.250000000000001421e+01 1.212397863406538789e+01
1.000694927032661496e+00 4.250000000000001421e+01 1.216478274805661997e+01
1.501042390548992245e+00 4.250000000000001421e+01 1.220288407822892296e+01
2.001389854065322993e+00 4.250000000000001421e+01 1.224354932157154963e+01
2.501737317581653741e+00 4.250000000000001421e+01 1.229556615594998625e+01
3.002084781097984489e+00 4.250000000000001421e+01 1.232409385066106111e+01
3.502432244614315238e+00 4.250000000000001421e+01 1.233563786022375552e+01
4.002779708130645986e+00 4.250000000000001421e+01 1.235780028881575987e+01
4.503127171646976734e+00 4.250000000000001421e+01 1.237969535973666169e+01
5.003474635163307482e+00 4.250000000000001421e+01 1.240355153787836784e+01
5.503822098679638231e+00 4.250000000000001421e+01 1.241742317340296431e+01
6.004169562195968979e+00 4.250000000000001421e+01 1.242806174249685291e+01
6.504517025712299727e+00 4.250000000000001421e+01 1.243290994940521976e+01
7.004864489228630475e+00 4.250000000000001421e+01 1.243273958037948645e+01
7.505211952744961224e+00 4.250000000000001421e+01 1.242680347485791970e+01
8.005559416261291972e+00 4.250000000000001421e+01 1.242452164984575802e+01
8.505906879777622720e+00 4.250000000000001421e+01 1.240731002522708160e+01
9.006254343293953468e+00 4.250000000000001421e+01 1.239552772379103374e+01
9.506601806810284216e+00 4.250000000000001421e+01 1.238196028058611198e+01
1.000694927032661496e+01 4.250000000000001421e+01 1.236098158711469885e+01
1.050729673384294571e+01 4.250000000000001421e+01 1.232345826785753040e+01
1.100764419735927646e+01 4.250000000000001421e+01 1.227877210821501563e+01
1.150799166087560721e+01 4.250000000000001421e+01 1.222441834797885107e+01
1.200833912439193796e+01 4.250000000000001421e+01 1.215802702978957583e+01
1.250868658790826871e+01 4.250000000000001421e+01 1.207751712273090661e+01
1.300903405142459945e+01 4.250000000000001421e+01 1.200627690093031852e+01
1.350938151494093020e+01 4.250000000000001421e+01 1.200000000000000000e+01
1.400972897845726095e+01 4.250000000000001421e+01 1.200000000000000000e+01
1.451007644197359170e+01 4.250000000000001421e+01 1.200000000000000000e+01
1.501042390548992245e+01 4.250000000000001421e+01 1.200000000000000000e+01
1.551077136900625320e+01 4.250000000000001421e+01 1.200000000000000000e+01
1.601111883252258394e+01 4.250000000000001421e+01 1.200000000000000000e+01
1.651146629603891469e+01 4.250000000000001421e+01 1.200000000000000000e+01
1.701181375955524544e+01 4.250000000000001421e+01 1.200000000000000000e+01
1.751216122307157619e+01 4.250000000000001421e+01 1.200000000000000000e+01
1.801250868658790694e+01 4.250000000000001421e+01 1.200000000000000000e+01
1.851285615010423768e+01 4.250000000000001421e+01 1.200000000000000000e+01
1.901320361362056843e+01 4.250000000000001421e+01 1.200000000000000000e+01
1.951355107713689918e+01 4.250000000000001421e+01 1.200000000000000000e+01
2.001389854065322993e+01 4.250000000000001421e+01 1.200000000000000000e+01
2.051424600416956068e+01 4.250000000000001421e+01 1.200000000000000000e+01
2.101459346768589143e+01 4.250000000000001421e+01 1.200000000000000000e+01
2.151494093120222217e+01 4.250000000000001421e+01 1.200000000000000000e+01
2.201528839471855292e+01 4.250000000000001421e+01 1.200000000000000000e+01
2.251563585823488367e+01 4.250000000000001421e+01 1.200000000000000000e+01
2.301598332175121442e+01 4.250000000000001421e+01 1.200000000000000000e+01
2.351633078526754517e+01 4.250000000000001421e+01 1.200000000000000000e+01
0.000000000000000000e+00 4.357142857142858361e+01 1.211489093590788713e+01
5.003474635163307482e-01 4.357142857142858361e+01 1.212163410764879146e+01
1.000694927032661496e+00 4.357142857142858361e+01 1.216122747719125208e+01
1.501042390548992245e+00 4.357142857142858361e+01 1.219806060942577197e+01
2.001389854065322993e+00 4.357142857142858361e+01 1.223761431709976222e+01
2.501737317581653741e+00 4.357142857142858361e+01 1.228879065982226848e+01
3.002084781097984489e+00 4.357142857142858361e+01 1.231669267757672337e+01
3.502432244614315238e+00 4.357142857142858361e+01 1.232788585673941029e+01
4.002779708130645986e+00 4.357142857142858361e+01 1.234977536051447800e+01
4.503127171646976734e+00 4.357142857142858361e+01 1.237138078266409202e+01
5.003474635163307482e+00 4.357142857142858361e+01 1.239482924008883202e+01
5.503822098679638231e+00 4.357142857142858361e+01 1.240816325795138475e+01
6.004169562195968979e+00 4.357142857142858361e+01 1.241832854044071510e+01
6.504517025712299727e+00 4.357142857142858361e+01 1.242289646897441457e+01
7.004864489228630475e+00 4.357142857142858361e+01 1.242271693582791237e+01
7.505211952744961224e+00 4.357142857142858361e+01 1.241700151903715188e+01
8.005559416261291972e+00 4.357142857142858361e+01 1.241509418998763969e+01
8.505906879777622720e+00 4.357142857142858361e+01 1.239841100469170776e+01
9.006254343293953468e+00 4.357142857142858361e+01 1.238735375164060315e+01
9.506601806810284216e+00 4.357142857142858361e+01 1.237491439397077286e+01
1.000694927032661496e+01 4.357142857142858361e+01 1.235583239526468446e+01
1.050729673384294571e+01 4.357142857142858361e+01 1.232131130413137754e+01
1.100764419735927646e+01 4.357142857142858361e+01 1.228080321566437227e+01
1.150799166087560721e+01 4.357142857142858361e+01 1.223133670334343037e+01
1.200833912439193796e+01 4.357142857142858361e+01 1.216948057446964171e+01
1.250868658790826871e+01 4.357142857142858361e+01 1.209176434158364444e+01
1.300903405142459945e+01 4.357142857142858361e+01 1.202076882987817541e+01
1.350938151494093020e+01 4.357142857142858361e+01 1.200000000000000000e+01
1.400972897845726095e+01 4.357142857142858361e+01 1.200000000000000000e+01
1.451007644197359170e+01 4.357142857142858361e+01 1.200000000000000000e+01
1.501042390548992245e+01 4.357142857142858361e+01 1.200000000000000000e+01
1.551077136900625320e+01 4.357142857142858361e+01 1.200000000000000000e+01
1.601111883252258394e+01 4.357142857142858361e+01 1.200000000000000000e+01
1.651146629603891469e+01 4.357142857142858361e+01 1.200000000000000000e+01
1.701181375955524544e+01 4.357142857142858361e+01 1.200000000000000000e+01
1.751216122307157619e+01 4.357142857142858361e+01 1.200000000000000000e+01
1.801250868658790694e+01 4.357142857142858361e+01 1.200000000000000000e+01
1.851285615010423768e+01 4.357142857142858361e+01 1.200000000000000000e+01
1.901320361362056843e+01 4.357142857142858361e+01 1.200000000000000000e+01
1.951355107713689918e+01 4.357142857142858361e+01 1.200000000000000000e+01
2.001389854065322993e+01 4.357142857142858361e+01 1.200000000000000000e+01
2.051424600416956068e+01 4.357142857142858361e+01 1.200000000000000000e+01
2.101459346768589143e+01 4.357142857142858361e+01 1.200000000000000000e+01
2.151494093120222217e+01 4.357142857142858361e+01 1.200000000000000000e+01
2.201528839471855292e+01 4.357142857142858361e+01 1.200000000000000000e+01
2.251563585823488367e+01 4.357142857142858361e+01 1.200000000000000000e+01
2.301598332175121442e+01 4.357142857142858361e+01 1.200000000000000000e+01
2.351633078526754517e+01 4.357142857142858361e+01 1.200000000000000000e+01
0.000000000000000000e+00 4.464285714285715301e+01 1.211390883639744942e+01
5.003474635163307482e-01 4.464285714285715301e+01 1.211976467539330571e+01
1.000694927032661496e+00 4.464285714285715301e+01 1.215819998989690376e+01
1.501042390548992245e+00 4.464285714285715301e+01 1.219372040282872049e+01
2.001389854065322993e+00 4.464285714285715301e+01 1.223204087895212666e+01
2.501737317581653741e+00 4.464285714285715301e+01 1.228223320672120877e+01
3.002084781097984489e+00 4.464285714285715301e+01 1.230939155721297240e+01
3.502432244614315238e+00 4.464285714285715301e+01 1.232016183903787621e+01
4.002779708130645986e+00 4.464285714285715301e+01 1.234175301328406427e+01
4.503127171646976734e+00 4.464285714285715301e+01 1.236307842551224212e+01
5.003474635163307482e+00 4.464285714285715301e+01 1.238615035227569372e+01
5.503822098679638231e+00 4.464285714285715301e+01 1.239894715026978567e+01
6.004169562195968979e+00 4.464285714285715301e+01 1.240856933666025697e+01
6.504517025712299727e+00 4.464285714285715301e+01 1.241275290186585778e+01
7.004864489228630475e+00 4.464285714285715301e+01 1.241247647207604921e+01
7.505211952744961224e+00 4.464285714285715301e+01 1.240692479417780625e+01
8.005559416261291972e+00 4.464285714285715301e+01 1.240536399557415592e+01
8.505906879777622720e+00 4.464285714285715301e+01 1.238919852085818185e+01
9.006254343293953468e+00 4.464285714285715301e+01 1.237881561227771776e+01
9.506601806810284216e+00 4.464285714285715301e+01 1.236733259802862861e+01
1.000694927032661496e+01 4.464285714285715301e+01 1.234982097340159335e+01
1.050729673384294571e+01 4.464285714285715301e+01 1.231786964333316448e+01
1.100764419735927646e+01 4.464285714285715301e+01 1.228115170355707164e+01
1.150799166087560721e+01 4.464285714285715301e+01 1.223647450983903973e+01
1.200833912439193796e+01 4.464285714285715301e+01 1.217956932025987626e+01
1.250868658790826871e+01 4.464285714285715301e+01 1.210556369262149801e+01
1.300903405142459945e+01 4.464285714285715301e+01 1.203585143436596105e+01
1.350938151494093020e+01 4.464285714285715301e+01 1.200000000000000000e+01
1.400972897845726095e+01 4.464285714285715301e+01 1.200000000000000000e+01
1.451007644197359170e+01 4.464285714285715301e+01 1.200000000000000000e+01
1.501042390548992245e+01 4.464285714285715301e+01 1.200000000000000000e+01
1.551077136900625320e+01 4.464285714285715301e+01 1.200000000000000000e+01
1.601111883252258394e+01 4.464285714285715301e+01 1.200000000000000000e+01
1.651146629603891469e+01 4.464285714285715301e+01 1.200000000000000000e+01
1.701181375955524544e+01 4.464285714285715301e+01 1.200000000000000000e+01
1.751216122307157619e+01 4.464285714285715301e+01 1.200000000000000000e+01
1.801250868658790694e+01 4.464285714285715301e+01 1.200000000000000000e+01
1.851285615010423768e+01 4.464285714285715301e+01 1.200000000000000000e+01
1.901320361362056843e+01 4.464285714285715301e+01 1.200000000000000000e+01
1.951355107713689918e+01 4.464285714285715301e+01 1.200000000000000000e+01
2.001389854065322993e+01 4.464285714285715301e+01 1.200000000000000000e+01
2.051424600416956068e+01 4.464285714285715301e+01 1.200000000000000000e+01
2.101459346768589143e+01 4.464285714285715301e+01 1.200000000000000000e+01
2.151494093120222217e+01 4.464285714285715301e+01 1.200000000000000000e+01
2.201528839471855292e+01 4.464285714285715301e+01 1.200000000000000000e+01
2.251563585823488367e+01 4.464285714285715301e+01 1.200000000000000000e+01
2.301598332175121442e+01 4.464285714285715301e+01 1.200000000000000000e+01
2.351633078526754517e+01 4.464285714285715301e+01 1.200000000000000000e+01
0.000000000000000000e+00 4.571428571428572241e+01 1.211326871165557684e+01
5.003474635163307482e-01 4.571428571428572241e+01 1.211832480828817005e+01
1.000694927032661496e+00 4.571428571428572241e+01 1.215569278640773199e+01
1.501042390548992245e+00 4.571428571428572241e+01 1.218989513060478025e+01
2.001389854065322993e+00 4.571428571428572241e+01 1.222688117662982776e+01
2.501737317581653741e+00 4.571428571428572241e+01 1.227594255806239509e+01
3.002084781097984489e+00 4.571428571428572241e+01 1.230222291594336603e+01
3.502432244614315238e+00 4.571428571428572241e+01 1.231247652005204785e+01
4.002779708130645986e+00 4.571428571428572241e+01 1.233372720045673177e+01
4.503127171646976734e+00 4.571428571428572241e+01 1.235476849485415762e+01
5.003474635163307482e+00 4.571428571428572241e+01 1.237749296288267153e+01
5.503822098679638231e+00 4.571428571428572241e+01 1.238977555405797304e+01
6.004169562195968979e+00 4.571428571428572241e+01 1.239880758187202403e+01
6.504517025712299727e+00 4.571428571428572241e+01 1.240250171730207107e+01
7.004864489228630475e+00 4.571428571428572241e+01 1.240202608439320286e+01
7.505211952744961224e+00 4.571428571428572241e+01 1.239656587316271796e+01
8.005559416261291972e+00 4.571428571428572241e+01 1.239530902013688518e+01
8.505906879777622720e+00 4.571428571428572241e+01 1.237964790876572430e+01
9.006254343293953468e+00 4.571428571428572241e+01 1.236991810745545273e+01
9.506601806810284216e+00 4.571428571428572241e+01 1.235927669194657597e+01
1.000694927032661496e+01 4.571428571428572241e+01 1.234306411777708590e+01
1.050729673384294571e+01 4.571428571428572241e+01 1.231326800445875413e+01
1.100764419735927646e+01 4.571428571428572241e+01 1.227988931242073534e+01
1.150799166087560721e+01 4.571428571428572241e+01 1.223973232534120115e+01
1.200833912439193796e+01 4.571428571428572241e+01 1.218796480530951776e+01
1.250868658790826871e+01 4.571428571428572241e+01 1.211844687609386462e+01
1.300903405142459945e+01 4.571428571428572241e+01 1.205113211375128657e+01
1.350938151494093020e+01 4.571428571428572241e+01 1.200000000000000000e+01
1.400972897845726095e+01 4.571428571428572241e+01 1.200000000000000000e+01
1.451007644197359170e+01 4.571428571428572241e+01 1.200000000000000000e+01
1.501042390548992245e+01 4.571428571428572241e+01 1.200000000000000000e+01
1.551077136900625320e+01 4.571428571428572241e+01 1.200000000000000000e+01
1.601111883252258394e+01 4.571428571428572241e+01 1.200000000000000000e+01
1.651146629603891469e+01 4.571428571428572241e+01 1.200000000000000000e+01
1.701181375955524544e+01 4.571428571428572241e+01 1.200000000000000000e+01
1.751216122307157619e+01 4.571428571428572241e+01 1.200000000000000000e+01
1.801250868658790694e+01 4.571428571428572241e+01 1.200000000000000000e+01
1.851285615010423768e+01 4.571428571428572241e+01 1.200000000000000000e+01
1.901320361362056843e+01 4.571428571428572241e+01 1.200000000000000000e+01
1.951355107713689918e+01 4.571428571428572241e+01 1.200000000000000000e+01
2.001389854065322993e+01 4.571428571428572241e+01 1.200000000000000000e+01
2.051424600416956068e+01 4.571428571428572241e+01 1.200000000000000000e+01
2.101459346768589143e+01 4.571428571428572241e+01 1.200000000000000000e+01
2.151494093120222217e+01 4.571428571428572241e+01 1.200000000000000000e+01
2.201528839471855292e+01 4.571428571428572241e+01 1.200000000000000000e+01
2.251563585823488367e+01 4.571428571428572241e+01 1.200000000000000000e+01
2.301598332175121442e+01 4.571428571428572241e+01 1.200000000000000000e+01
2.351633078526754517e+01 4.571428571428572241e+01 1.200000000000000000e+01
0.000000000000000000e+00 4.678571428571429180e+01 1.211295000966796032e+01
5.003474635163307482e-01 4.678571428571429180e+01 1.211725726449718010e+01
1.000694927032661496e+00 4.678571428571429180e+01 1.215367949700396544e+01
1.501042390548992245e+00 4.678571428571429180e+01 1.218660265581295477e+01
2.001389854065322993e+00 4.678571428571429180e+01 1.222218408165908343e+01
2.501737317581653741e+00 4.678571428571429180e+01 1.226997184104004468e+01
3.002084781097984489e+00 4.678571428571429180e+01 1.229522697795674624e+01
3.502432244614315238e+00 4.678571428571429180e+01 1.230484786424896804e+01
4.002779708130645986e+00 4.678571428571429180e+01 1.232569648977077215e+01
4.503127171646976734e+00 4.678571428571429180e+01 1.234643454273529173e+01
5.003474635163307482e+00 4.678571428571429180e+01 1.236882962898313387e+01
5.503822098679638231e+00 4.678571428571429180e+01 1.238063645379607003e+01
6.004169562195968979e+00 4.678571428571429180e+01 1.238906127567971183e+01
6.504517025712299727e+00 4.678571428571429180e+01 1.239216914627937527e+01
7.004864489228630475e+00 4.678571428571429180e+01 1.239137929442841823e+01
7.505211952744961224e+00 4.678571428571429180e+01 1.238592263943834126e+01
8.005559416261291972e+00 4.678571428571429180e+01 1.238491143447564191e+01
8.505906879777622720e+00 4.678571428571429180e+01 1.236972952168845552e+01
9.006254343293953468e+00 4.678571428571429180e+01 1.236064690783260467e+01
9.506601806810284216e+00 4.678571428571429180e+01 1.235078438956699287e+01
1.000694927032661496e+01 4.678571428571429180e+01 1.233566347641396987e+01
1.050729673384294571e+01 4.678571428571429180e+01 1.230765021448335439e+01
1.100764419735927646e+01 4.678571428571429180e+01 1.227713849201255059e+01
1.150799166087560721e+01 4.678571428571429180e+01 1.224110130290215359e+01
1.200833912439193796e+01 4.678571428571429180e+01 1.219442431014497608e+01
1.250868658790826871e+01 4.678571428571429180e+01 1.212995543013400201e+01
1.300903405142459945e+01 4.678571428571429180e+01 1.206613204153790342e+01
1.350938151494093020e+01 4.678571428571429180e+01 1.200254673400942984e+01
1.400972897845726095e+01 4.678571428571429180e+01 1.200000000000000000e+01
1.451007644197359170e+01 4.678571428571429180e+01 1.200000000000000000e+01
1.501042390548992245e+01 4.678571428571429180e+01 1.200000000000000000e+01
1.551077136900625320e+01 4.678571428571429180e+01 1.200000000000000000e+01
1.601111883252258394e+01 4.678571428571429180e+01 1.200000000000000000e+01
1.651146629603891469e+01 4.678571428571429180e+01 1.200000000000000000e+01
1.701181375955524544e+01 4.678571428571429180e+01 1.200000000000000000e+01
1.751216122307157619e+01 4.678571428571429180e+01 1.200000000000000000e+01
1.801250868658790694e+01 4.678571428571429180e+01 1.200000000000000000e+01
1.851285615010423768e+01 4.678571428571429180e+01 1.200000000000000000e+01
1.901320361362056843e+01 4.678571428571429180e+01 1.200000000000000000e+01
1.951355107713689918e+01 4.678571428571429180e+01 1.200000000000000000e+01
2.001389854065322993e+01 4.678571428571429180e+01 1.200000000000000000e+01
2.051424600416956068e+01 4.678571428571429180e+01 1.200000000000000000e+01
2.101459346768589143e+01 4.678571428571429180e+01 1.200000000000000000e+01
2.151494093120222217e+01 4.678571428571429180e+01 1.200000000000000000e+01
2.201528839471855292e+01 4.678571428571429180e+01 1.200000000000000000e+01
2.251563585823488367e+01 4.678571428571429180e+01 1.200000000000000000e+01
2.301598332175121442e+01 4.678571428571429180e+01 1.200000000000000000e+01
2.351633078526754517e+01 4.678571428571429180e+01 1.200000000000000000e+01
0.000000000000000000e+00 4.785714285714286120e+01 1.211296310608443605e+01
5.003474635163307482e-01 4.785714285714286120e+01 1.211650106081458134e+01
1.000694927032661496e+00 4.785714285714286120e+01 1.215211377485215216e+01
1.501042390548992245e+00 4.785714285714286120e+01 1.218384322210442150e+01
2.001389854065322993e+00 4.785714285714286120e+01 1.221799052661139307e+01
2.501737317581653741e+00 4.785714285714286120e+01 1.226437642612035717e+01
3.002084781097984489e+00 4.785714285714286120e+01 1.228845072146680550e+01
3.502432244614315238e+00 4.785714285714286120e+01 1.229730202018915897e+01
4.002779708130645986e+00 4.785714285714286120e+01 1.231766409394782968e+01
4.503127171646976734e+00 4.785714285714286120e+01 1.233806459484018703e+01
5.003474635163307482e+00 4.785714285714286120e+01 1.236013129034357050e+01
5.503822098679638231e+00 4.785714285714286120e+01 1.237150415468464359e+01
6.004169562195968979e+00 4.785714285714286120e+01 1.237933746265060542e+01
6.504517025712299727e+00 4.785714285714286120e+01 1.238178207570500255e+01
7.004864489228630475e+00 4.785714285714286120e+01 1.238055444628839474e+01
7.505211952744961224e+00 4.785714285714286120e+01 1.237499703278272278e+01
8.005559416261291972e+00 4.785714285714286120e+01 1.237415780223729378e+01
8.505906879777622720e+00 4.785714285714286120e+01 1.235941254226885633e+01
9.006254343293953468e+00 4.785714285714286120e+01 1.235097082144979019e+01
9.506601806810284216e+00 4.785714285714286120e+01 1.234186528107528780e+01
1.000694927032661496e+01 4.785714285714286120e+01 1.232769561455624086e+01
1.050729673384294571e+01 4.785714285714286120e+01 1.230115198680000432e+01
1.100764419735927646e+01 4.785714285714286120e+01 1.227305016038678787e+01
1.150799166087560721e+01 4.785714285714286120e+01 1.224065031741807985e+01
1.200833912439193796e+01 4.785714285714286120e+01 1.219880597609924955e+01
1.250868658790826871e+01 4.785714285714286120e+01 1.213968029866614096e+01
1.300903405142459945e+01 4.785714285714286120e+01 1.208030885604232196e+01
1.350938151494093020e+01 4.785714285714286120e+01 1.201874833024505485e+01
1.400972897845726095e+01 4.785714285714286120e+01 1.200000000000000000e+01
1.451007644197359170e+01 4.785714285714286120e+01 1.200000000000000000e+01
1.501042390548992245e+01 4.785714285714286120e+01 1.200000000000000000e+01
1.551077136900625320e+01 4.785714285714286120e+01 1.200000000000000000e+01
1.601111883252258394e+01 4.785714285714286120e+01 1.200000000000000000e+01
1.651146629603891469e+01 4.785714285714286120e+01 1.200000000000000000e+01
1.701181375955524544e+01 4.785714285714286120e+01 1.200000000000000000e+01
1.751216122307157619e+01 4.785714285714286120e+01 1.200000000000000000e+01
1.801250868658790694e+01 4.785714285714286120e+01 1.200000000000000000e+01
1.851285615010423768e+01 4.785714285714286120e+01 1.200000000000000000e+01
1.901320361362056843e+01 4.785714285714286120e+01 1.200000000000000000e+01
1.951355107713689918e+01 4.785714285714286120e+01 1.200000000000000000e+01
2.001389854065322993e+01 4.785714285714286120e+01 1.200000000000000000e+01
2.051424600416956068e+01 4.785714285714286120e+01 1.200000000000000000e+01
2.101459346768589143e+01 4.785714285714286120e+01 1.200000000000000000e+01
2.151494093120222217e+01 4.785714285714286120e+01 1.200000000000000000e+01
2.201528839471855292e+01 4.785714285714286120e+01 1.200000000000000000e+01
2.251563585823488367e+01 4.785714285714286120e+01 1.200000000000000000e+01
2.301598332175121442e+01 4.785714285714286120e+01 1.200000000000000000e+01
2.351633078526754517e+01 4.785714285714286120e+01 1.200000000000000000e+01
0.000000000000000000e+00 4.892857142857143060e+01 1.211336093538166736e+01
5.003474635163307482e-01 4.892857142857143060e+01 1.211600513607315222e+01
1.000694927032661496e+00 4.892857142857143060e+01 1.215093021968487186e+01
1.501042390548992245e+00 4.892857142857143060e+01 1.218159692213047762e+01
2.001389854065322993e+00 4.892857142857143060e+01 1.221432836944194733e+01
2.501737317581653741e+00 4.892857142857143060e+01 1.225921136865557237e+01
3.002084781097984489e+00 4.892857142857143060e+01 1.228194662590180997e+01
3.502432244614315238e+00 4.892857142857143060e+01 1.228987425507476594e+01
4.002779708130645986e+00 4.892857142857143060e+01 1.230963909038019466e+01
4.503127171646976734e+00 4.892857142857143060e+01 1.232965144144625924e+01
5.003474635163307482e+00 4.892857142857143060e+01 1.235137225279409812e+01
5.503822098679638231e+00 4.892857142857143060e+01 1.236234218177550659e+01
6.004169562195968979e+00 4.892857142857143060e+01 1.236962798400593044e+01
6.504517025712299727e+00 4.892857142857143060e+01 1.237136481255372722e+01
7.004864489228630475e+00 4.892857142857143060e+01 1.236957542018775413e+01
7.505211952744961224e+00 4.892857142857143060e+01 1.236379615174005053e+01
8.005559416261291972e+00 4.892857142857143060e+01 1.236304050864484871e+01
8.505906879777622720e+00 4.892857142857143060e+01 1.234867125906898622e+01
9.006254343293953468e+00 4.892857142857143060e+01 1.234085025526798063e+01
9.506601806810284216e+00 4.892857142857143060e+01 1.233250415009967682e+01
1.000694927032661496e+01 4.892857142857143060e+01 1.231921002716153879e+01
1.050729673384294571e+01 4.892857142857143060e+01 1.229389322472387036e+01
1.100764419735927646e+01 4.892857142857143060e+01 1.226778859851198611e+01
1.150799166087560721e+01 4.892857142857143060e+01 1.223851325315763994e+01
1.200833912439193796e+01 4.892857142857143060e+01 1.220108041093777196e+01
1.250868658790826871e+01 4.892857142857143060e+01 1.214731004255938629e+01
1.300903405142459945e+01 4.892857142857143060e+01 1.209311119055388239e+01
1.350938151494093020e+01 4.892857142857143060e+01 1.203486926062944384e+01
1.400972897845726095e+01 4.892857142857143060e+01 1.200000000000000000e+01
1.451007644197359170e+01 4.892857142857143060e+01 1.200000000000000000e+01
1.501042390548992245e+01 4.892857142857143060e+01 1.200000000000000000e+01
1.551077136900625320e+01 4.892857142857143060e+01 1.200000000000000000e+01
1.601111883252258394e+01 4.892857142857143060e+01 1.200000000000000000e+01
1.651146629603891469e+01 4.892857142857143060e+01 1.200000000000000000e+01
1.701181375955524544e+01 4.892857142857143060e+01 1.200000000000000000e+01
1.751216122307157619e+01 4.892857142857143060e+01 1.200000000000000000e+01
1.801250868658790694e+01 4.892857142857143060e+01 1.200000000000000000e+01
1.851285615010423768e+01 4.892857142857143060e+01 1.200000000000000000e+01
1.901320361362056843e+01 4.892857142857143060e+01 1.200000000000000000e+01
1.951355107713689918e+01 4.892857142857143060e+01 1.200000000000000000e+01
2.001389854065322993e+01 4.892857142857143060e+01 1.200000000000000000e+01
2.051424600416956068e+01 4.892857142857143060e+01 1.200000000000000000e+01
2.101459346768589143e+01 4.892857142857143060e+01 1.200000000000000000e+01
2.151494093120222217e+01 4.892857142857143060e+01 1.200000000000000000e+01
2.201528839471855292e+01 4.892857142857143060e+01 1.200000000000000000e+01
2.251563585823488367e+01 4.892857142857143060e+01 1.200000000000000000e+01
2.301598332175121442e+01 4.892857142857143060e+01 1.200000000000000000e+01
2.351633078526754517e+01 4.892857142857143060e+01 1.200000000000000000e+01
0.000000000000000000e+00 5.000000000000000000e+01 9.065157625650022144e-02
5.003474635163307482e-01 5.000000000000000000e+01 9.310464363195258830e-02
1.000694927032661496e+00 5.000000000000000000e+01 1.284487797102833451e-01
1.501042390548992245e+00 5.000000000000000000e+01 1.592895486567800223e-01
2.001389854065322993e+00 5.000000000000000000e+01 1.917673434090159112e-01
2.501737317581653741e+00 5.000000000000000000e+01 2.361791956794869751e-01
3.002084781097984489e+00 5.000000000000000000e+01 2.583263956799286554e-01
3.502432244614315238e+00 5.000000000000000000e+01 2.662207448417058808e-01
4.002779708130645986e+00 5.000000000000000000e+01 2.863251384520008047e-01
4.503127171646976734e+00 5.000000000000000000e+01 3.069949789814049312e-01
5.003474635163307482e+00 5.000000000000000000e+01 3.294813617506692216e-01
5.503822098679638231e+00 5.000000000000000000e+01 3.412056896772069914e-01
6.004169562195968979e+00 5.000000000000000000e+01 3.492357307205206096e-01
6.504517025712299727e+00 5.000000000000000000e+01 3.515511050704474560e-01
7.004864489228630475e+00 5.000000000000000000e+01 3.504548069615087136e-01
7.505211952744961224e+00 5.000000000000000000e+01 3.457287969640955305e-01
8.005559416261291972e+00 5.000000000000000000e+01 3.463466747222584408e-01
8.505906879777622720e+00 5.000000000000000000e+01 3.336155940017876964e-01
9.006254343293953468e+00 5.000000000000000000e+01 3.276301390394900093e-01
9.506601806810284216e+00 5.000000000000000000e+01 3.211875995491237923e-01
1.000694927032661496e+01 5.000000000000000000e+01 3.097287718070253493e-01
1.050729673384294571e+01 5.000000000000000000e+01 2.862464160816801662e-01
1.100764419735927646e+01 5.000000000000000000e+01 2.622989302177365922e-01
1.150799166087560721e+01 5.000000000000000000e+01 2.358448931325108910e-01
1.200833912439193796e+01 5.000000000000000000e+01 2.021856127896246580e-01
1.250868658790826871e+01 5.000000000000000000e+01 1.531970632391050358e-01
1.300903405142459945e+01 5.000000000000000000e+01 1.042263870217679106e-01
1.350938151494093020e+01 5.000000000000000000e+01 5.029135585146779497e-02
1.400972897845726095e+01 5.000000000000000000e+01 0.000000000000000000e+00
1.451007644197359170e+01 5.000000000000000000e+01 0.000000000000000000e+00
1.501042390548992245e+01 5.000000000000000000e+01 0.000000000000000000e+00
1.551077136900625320e+01 5.000000000000000000e+01 0.000000000000000000e+00
1.601111883252258394e+01 5.000000000000000000e+01 0.000000000000000000e+00
1.651146629603891469e+01 5.000000000000000000e+01 0.000000000000000000e+00
1.701181375955524544e+01 5.000000000000000000e+01 0.000000000000000000e+00
1.751216122307157619e+01 5.000000000000000000e+01 0.000000000000000000e+00
1.801250868658790694e+01 5.000000000000000000e+01 0.000000000000000000e+00
1.851285615010423768e+01 5.000000000000000000e+01 0.000000000000000000e+00
1.901320361362056843e+01 5.000000000000000000e+01 0.000000000000000000e+00
1.951355107713689918e+01 5.000000000000000000e+01 0.000000000000000000e+00
2.001389854065322993e+01 5.000000000000000000e+01 0.000000000000000000e+00
2.051424600416956068e+01 5.000000000000000000e+01 0.000000000000000000e+00
2.101459346768589143e+01 5.000000000000000000e+01 0.000000000000000000e+00
2.151494093120222217e+01 5.000000000000000000e+01 0.000000000000000000e+00
2.201528839471855292e+01 5.000000000000000000e+01 0.000000000000000000e+00
2.251563585823488367e+01 5.000000000000000000e+01 0.000000000000000000e+00
2.301598332175121442e+01 5.000000000000000000e+01 0.000000000000000000e+00
2.351633078526754517e+01 5.000000000000000000e+01 0.000000000000000000e+00
0.000000000000000000e+00 5.107142857142856940e+01 7.203741940638919150e-02
5.003474635163307482e-01 5.107142857142856940e+01 7.456004840022745217e-02
1.000694927032661496e+00 5.107142857142856940e+01 1.107451874942009251e-01
1.501042390548992245e+00 5.107142857142856940e+01 1.422534437620770476e-01
2.001389854065322993e+00 5.107142857142856940e+01 1.747226624273560125e-01
2.501737317581653741e+00 5.107142857142856940e+01 2.186142114125203539e-01
3.002084781097984489e+00 5.107142857142856940e+01 2.399617653933835415e-01
3.502432244614315238e+00 5.107142857142856940e+01 2.475110936405544582e-01
4.002779708130645986e+00 5.107142857142856940e+01 2.676059518326757702e-01
4.503127171646976734e+00 5.107142857142856940e+01 2.885982697549707154e-01
5.003474635163307482e+00 5.107142857142856940e+01 3.115208332163770244e-01
5.503822098679638231e+00 5.107142857142856940e+01 3.236716326765560203e-01
6.004169562195968979e+00 5.107142857142856940e+01 3.321482499073790673e-01
6.504517025712299727e+00 5.107142857142856940e+01 3.347041120269945713e-01
7.004864489228630475e+00 5.107142857142856940e+01 3.338147281402314981e-01
7.505211952744961224e+00 5.107142857142856940e+01 3.295766622517039002e-01
8.005559416261291972e+00 5.107142857142856940e+01 3.310277529270787000e-01
8.505906879777622720e+00 5.107142857142856940e+01 3.194513703298862417e-01
9.006254343293953468e+00 5.107142857142856940e+01 3.148563595407528615e-01
9.506601806810284216e+00 5.107142857142856940e+01 3.099430285323197531e-01
1.000694927032661496e+01 5.107142857142856940e+01 2.999906120492780159e-01
1.050729673384294571e+01 5.107142857142856940e+01 2.779419707826298880e-01
1.100764419735927646e+01 5.107142857142856940e+01 2.556357518385105609e-01
1.150799166087560721e+01 5.107142857142856940e+01 2.314231832273576095e-01
1.200833912439193796e+01 5.107142857142856940e+01 2.009851289850211886e-01
1.250868658790826871e+01 5.107142857142856940e+01 1.564535090478719748e-01
1.300903405142459945e+01 5.107142857142856940e+01 1.129041570968402630e-01
1.350938151494093020e+01 5.107142857142856940e+01 6.419500606883199456e-02
1.400972897845726095e+01 5.107142857142856940e+01 3.922734262985405791e-04
1.451007644197359170e+01 5.107142857142856940e+01 0.000000000000000000e+00
1.501042390548992245e+01 5.107142857142856940e+01 0.000000000000000000e+00
1.551077136900625320e+01 5.107142857142856940e+01 0.000000000000000000e+00
1.601111883252258394e+01 5.107142857142856940e+01 0.000000000000000000e+00
1.651146629603891469e+01 5.107142857142856940e+01 0.000000000000000000e+00
1.701181375955524544e+01 5.107142857142856940e+01 0.000000000000000000e+00
1.751216122307157619e+01 5.107142857142856940e+01 0.000000000000000000e+00
1.801250868658790694e+01 5.107142857142856940e+01 0.000000000000000000e+00
1.851285615010423768e+01 5.107142857142856940e+01 0.000000000000000000e+00
1.901320361362056843e+01 5.107142857142856940e+01 0.000000000000000000e+00
1.951355107713689918e+01 5.107142857142856940e+01 0.000000000000000000e+00
2.001389854065322993e+01 5.107142857142856940e+01 0.000000000000000000e+00
2.051424600416956068e+01 5.107142857142856940e+01 0.000000000000000000e+00
2.101459346768589143e+01 5.107142857142856940e+01 0.000000000000000000e+00
2.151494093120222217e+01 5.107142857142856940e+01 0.000000000000000000e+00
2.201528839471855292e+01 5.107142857142856940e+01 0.000000000000000000e+00
2.251563585823488367e+01 5.107142857142856940e+01 0.000000000000000000e+00
2.301598332175121442e+01 5.107142857142856940e+01 0.000000000000000000e+00
2.351633078526754517e+01 5.107142857142856940e+01 0.000000000000000000e+00
0.000000000000000000e+00 5.214285714285713880e+01 5.749563817144576205e-02
5.003474635163307482e-01 5.214285714285713880e+01 5.989574697410593451e-02
1.000694927032661496e+00 5.214285714285713880e+01 9.678179878273485137e-02
1.501042390548992245e+00 5.214285714285713880e+01 1.290699025857784399e-01
2.001389854065322993e+00 5.214285714285713880e+01 1.615519377095487874e-01
2.501737317581653741e+00 5.214285714285713880e+01 2.047959589359997779e-01
3.002084781097984489e+00 5.214285714285713880e+01 2.251004734713696886e-01
3.502432244614315238e+00 5.214285714285713880e+01 2.319482884878421580e-01
4.002779708130645986e+00 5.214285714285713880e+01 2.516747325895537513e-01
4.503127171646976734e+00 5.214285714285713880e+01 2.726592654712982622e-01
5.003474635163307482e+00 5.214285714285713880e+01 2.957575400856702896e-01
5.503822098679638231e+00 5.214285714285713880e+01 3.080833106114208020e-01
6.004169562195968979e+00 5.214285714285713880e+01 3.168004987402711081e-01
6.504517025712299727e+00 5.214285714285713880e+01 3.194300253037278825e-01
7.004864489228630475e+00 5.214285714285713880e+01 3.184523104731687981e-01
7.505211952744961224e+00 5.214285714285713880e+01 3.142908683294166616e-01
8.005559416261291972e+00 5.214285714285713880e+01 3.161763212505865894e-01
8.505906879777622720e+00 5.214285714285713880e+01 3.054068681933606588e-01
9.006254343293953468e+00 5.214285714285713880e+01 3.018776946327200728e-01
9.506601806810284216e+00 5.214285714285713880e+01 2.982221540077626964e-01
1.000694927032661496e+01 5.214285714285713880e+01 2.895943133478832698e-01
1.050729673384294571e+01 5.214285714285713880e+01 2.687916674075102597e-01
1.100764419735927646e+01 5.214285714285713880e+01 2.478398172499011176e-01
1.150799166087560721e+01 5.214285714285713880e+01 2.254974104714688454e-01
1.200833912439193796e+01 5.214285714285713880e+01 1.978452629401017682e-01
1.250868658790826871e+01 5.214285714285713880e+01 1.573606095657505977e-01
1.300903405142459945e+01 5.214285714285713880e+01 1.190981077089412615e-01
1.350938151494093020e+01 5.214285714285713880e+01 7.614317479281548784e-02
1.400972897845726095e+01 5.214285714285713880e+01 1.682741818837291126e-02
1.451007644197359170e+01 5.214285714285713880e+01 0.000000000000000000e+00
1.501042390548992245e+01 5.214285714285713880e+01 0.000000000000000000e+00
1.551077136900625320e+01 5.214285714285713880e+01 0.000000000000000000e+00
1.601111883252258394e+01 5.214285714285713880e+01 0.000000000000000000e+00
1.651146629603891469e+01 5.214285714285713880e+01 0.000000000000000000e+00
1.701181375955524544e+01 5.214285714285713880e+01 0.000000000000000000e+00
1.751216122307157619e+01 5.214285714285713880e+01 0.000000000000000000e+00
1.801250868658790694e+01 5.214285714285713880e+01 0.000000000000000000e+00
1.851285615010423768e+01 5.214285714285713880e+01 0.000000000000000000e+00
1.901320361362056843e+01 5.214285714285713880e+01 0.000000000000000000e+00
1.951355107713689918e+01 5.214285714285713880e+01 0.000000000000000000e+00
2.001389854065322993e+01 5.214285714285713880e+01 0.000000000000000000e+00
2.051424600416956068e+01 5.214285714285713880e+01 0.000000000000000000e+00
2.101459346768589143e+01 5.214285714285713880e+01 0.000000000000000000e+00
2.151494093120222217e+01 5.214285714285713880e+01 0.000000000000000000e+00
2.201528839471855292e+01 5.214285714285713880e+01 0.000000000000000000e+00
2.251563585823488367e+01 5.214285714285713880e+01 0.000000000000000000e+00
2.301598332175121442e+01 5.214285714285713880e+01 0.000000000000000000e+00
2.351633078526754517e+01 5.214285714285713880e+01 0.000000000000000000e+00
0.000000000000000000e+00 5.321428571428570820e+01 4.682743183390969399e-02
5.003474635163307482e-01 5.321428571428570820e+01 4.862804765006856211e-02
1.000694927032661496e+00 5.321428571428570820e+01 8.566277552229073500e-02
1.501042390548992245e+00 5.321428571428570820e+01 1.186186052191189888e-01
2.001389854065322993e+00 5.321428571428570820e+01 1.511218148487766255e-01
2.501737317581653741e+00 5.321428571428570820e+01 1.936318915957114806e-01
3.002084781097984489e+00 5.321428571428570820e+01 2.126945947885431343e-01
3.502432244614315238e+00 5.321428571428570820e+01 2.185012982156284145e-01
4.002779708130645986e+00 5.321428571428570820e+01 2.375260472958865554e-01
4.503127171646976734e+00 5.321428571428570820e+01 2.581851005911681152e-01
5.003474635163307482e+00 5.321428571428570820e+01 2.812409047128129336e-01
5.503822098679638231e+00 5.321428571428570820e+01 2.935467716579591158e-01
6.004169562195968979e+00 5.321428571428570820e+01 3.023351389338257977e-01
6.504517025712299727e+00 5.321428571428570820e+01 3.049656153703353967e-01
7.004864489228630475e+00 5.321428571428570820e+01 3.037532062669372479e-01
7.505211952744961224e+00 5.321428571428570820e+01 2.993653268370742859e-01
8.005559416261291972e+00 5.321428571428570820e+01 3.013512514270443865e-01
8.505906879777622720e+00 5.321428571428570820e+01 2.911065545341888772e-01
9.006254343293953468e+00 5.321428571428570820e+01 2.883909545649221973e-01
9.506601806810284216e+00 5.321428571428570820e+01 2.857713813492788191e-01
1.000694927032661496e+01 5.321428571428570820e+01 2.783574249859612215e-01
1.050729673384294571e+01 5.321428571428570820e+01 2.587583551508558788e-01
1.100764419735927646e+01 5.321428571428570820e+01 2.390350730070800178e-01
1.150799166087560721e+01 5.321428571428570820e+01 2.183134609142635130e-01
1.200833912439193796e+01 5.321428571428570820e+01 1.930644377491651242e-01
1.250868658790826871e+01 5.321428571428570820e+01 1.561301140638716167e-01
1.300903405142459945e+01 5.321428571428570820e+01 1.227418548492974493e-01
1.350938151494093020e+01 5.321428571428570820e+01 8.564785752417961029e-02
1.400972897845726095e+01 5.321428571428570820e+01 3.187290094036608623e-02
1.451007644197359170e+01 5.321428571428570820e+01 0.000000000000000000e+00
1.501042390548992245e+01 5.321428571428570820e+01 0.000000000000000000e+00
1.551077136900625320e+01 5.321428571428570820e+01 0.000000000000000000e+00
1.601111883252258394e+01 5.321428571428570820e+01 0.000000000000000000e+00
1.651146629603891469e+01 5.321428571428570820e+01 0.000000000000000000e+00
1.701181375955524544e+01 5.321428571428570820e+01 0.000000000000000000e+00
1.751216122307157619e+01 5.321428571428570820e+01 0.000000000000000000e+00
1.801250868658790694e+01 5.321428571428570820e+01 0.000000000000000000e+00
1.851285615010423768e+01 5.321428571428570820e+01 0.000000000000000000e+00
1.901320361362056843e+01 5.321428571428570820e+01 0.000000000000000000e+00
1.951355107713689918e+01 5.321428571428570820e+01 0.000000000000000000e+00
2.001389854065322993e+01 5.321428571428570820e+01 0.000000000000000000e+00
2.051424600416956068e+01 5.321428571428570820e+01 0.000000000000000000e+00
2.101459346768589143e+01 5.321428571428570820e+01 0.000000000000000000e+00
2.151494093120222217e+01 5.321428571428570820e+01 0.000000000000000000e+00
2.201528839471855292e+01 5.321428571428570820e+01 0.000000000000000000e+00
2.251563585823488367e+01 5.321428571428570820e+01 0.000000000000000000e+00
2.301598332175121442e+01 5.321428571428570820e+01 0.000000000000000000e+00
2.351633078526754517e+01 5.321428571428570820e+01 0.000000000000000000e+00
0.000000000000000000e+00 5.428571428571427759e+01 3.961916424563405315e-02
5.003474635163307482e-01 5.428571428571427759e+01 4.029179350038070151e-02
1.000694927032661496e+00 5.428571428571427759e+01 7.669130523038786285e-02
1.501042390548992245e+00 5.428571428571427759e+01 1.100061983365810403e-01
2.001389854065322993e+00 5.428571428571427759e+01 1.425944237818695393e-01
2.501737317581653741e+00 5.428571428571427759e+01 1.843506816491576328e-01
3.002084781097984489e+00 5.428571428571427759e+01 2.020632579003489027e-01
3.502432244614315238e+00 5.428571428571427759e+01 2.065327926353722754e-01
4.002779708130645986e+00 5.428571428571427759e+01 2.245534180768113397e-01
4.503127171646976734e+00 5.428571428571427759e+01 2.445829718741172609e-01
5.003474635163307482e+00 5.428571428571427759e+01 2.673838619124574434e-01
5.503822098679638231e+00 5.428571428571427759e+01 2.795226254700085011e-01
6.004169562195968979e+00 5.428571428571427759e+01 2.882215973436987322e-01
6.504517025712299727e+00 5.428571428571427759e+01 2.908079091375291858e-01
7.004864489228630475e+00 5.428571428571427759e+01 2.893343369492097361e-01
7.505211952744961224e+00 5.428571428571427759e+01 2.845141715309761343e-01
8.005559416261291972e+00 5.428571428571427759e+01 2.863050709362587876e-01
8.505906879777622720e+00 5.428571428571427759e+01 2.763334591789594619e-01
9.006254343293953468e+00 5.428571428571427759e+01 2.742339204704646871e-01
9.506601806810284216e+00 5.428571428571427759e+01 2.724654961759557792e-01
1.000694927032661496e+01 5.428571428571427759e+01 2.661744756225101760e-01
1.050729673384294571e+01 5.428571428571427759e+01 2.478217376928197879e-01
1.100764419735927646e+01 5.428571428571427759e+01 2.293246588152619281e-01
1.150799166087560721e+01 5.428571428571427759e+01 2.100604938662968546e-01
1.200833912439193796e+01 5.428571428571427759e+01 1.868844512262714253e-01
1.250868658790826871e+01 5.428571428571427759e+01 1.529907713303821637e-01
1.300903405142459945e+01 5.428571428571427759e+01 1.239068547762450789e-01
1.350938151494093020e+01 5.428571428571427759e+01 9.240925784828454836e-02
1.400972897845726095e+01 5.428571428571427759e+01 4.477751248988633137e-02
1.451007644197359170e+01 5.428571428571427759e+01 0.000000000000000000e+00
1.501042390548992245e+01 5.428571428571427759e+01 0.000000000000000000e+00
1.551077136900625320e+01 5.428571428571427759e+01 0.000000000000000000e+00
1.601111883252258394e+01 5.428571428571427759e+01 0.000000000000000000e+00
1.651146629603891469e+01 5.428571428571427759e+01 0.000000000000000000e+00
1.701181375955524544e+01 5.428571428571427759e+01 0.000000000000000000e+00
1.751216122307157619e+01 5.428571428571427759e+01 0.000000000000000000e+00
1.801250868658790694e+01 5.428571428571427759e+01 0.000000000000000000e+00
1.851285615010423768e+01 5.428571428571427759e+01 0.000000000000000000e+00
1.901320361362056843e+01 5.428571428571427759e+01 0.000000000000000000e+00
1.951355107713689918e+01 5.428571428571427759e+01 0.000000000000000000e+00
2.001389854065322993e+01 5.428571428571427759e+01 0.000000000000000000e+00
2.051424600416956068e+01 5.428571428571427759e+01 0.000000000000000000e+00
2.101459346768589143e+01 5.428571428571427759e+01 0.000000000000000000e+00
2.151494093120222217e+01 5.428571428571427759e+01 0.000000000000000000e+00
2.201528839471855292e+01 5.428571428571427759e+01 0.000000000000000000e+00
2.251563585823488367e+01 5.428571428571427759e+01 0.000000000000000000e+00
2.301598332175121442e+01 5.428571428571427759e+01 0.000000000000000000e+00
2.351633078526754517e+01 5.428571428571427759e+01 0.000000000000000000e+00
0.000000000000000000e+00 5.535714285714284699e+01 3.536686851046327851e-02
5.003474635163307482e-01 5.535714285714284699e+01 3.451257440337751614e-02
1.000694927032661496e+00 5.535714285714284699e+01 6.944658803543674042e-02
1.501042390548992245e+00 5.535714285714284699e+01 1.025683525181075861e-01
2.001389854065322993e+00 5.535714285714284699e+01 1.353437934311984558e-01
2.501737317581653741e+00 5.535714285714284699e+01 1.763988931344215305e-01
3.002084781097984489e+00 5.535714285714284699e+01 1.927548862543553843e-01
3.502432244614315238e+00 5.535714285714284699e+01 1.956601320182833059e-01
4.002779708130645986e+00 5.535714285714284699e+01 2.123926817680372725e-01
4.503127171646976734e+00 5.535714285714284699e+01 2.315128807083559059e-01
5.003474635163307482e+00 5.535714285714284699e+01 2.538178528024627734e-01
5.503822098679638231e+00 5.535714285714284699e+01 2.656762106592834294e-01
6.004169562195968979e+00 5.535714285714284699e+01 2.741355060114877285e-01
6.504517025712299727e+00 5.535714285714284699e+01 2.766050708108329093e-01
7.004864489228630475e+00 5.535714285714284699e+01 2.749264824382203209e-01
7.505211952744961224e+00 5.535714285714284699e+01 2.695740644881811088e-01
8.005559416261291972e+00 5.535714285714284699e+01 2.709128544433047070e-01
8.505906879777622720e+00 5.535714285714284699e+01 2.609702467859838504e-01
9.006254343293953468e+00 5.535714285714284699e+01 2.593246936695994820e-01
9.506601806810284216e+00 5.535714285714284699e+01 2.582607628017709600e-01
1.000694927032661496e+01 5.535714285714284699e+01 2.529872224435322781e-01
1.050729673384294571e+01 5.535714285714284699e+01 2.359395919260759145e-01
1.100764419735927646e+01 5.535714285714284699e+01 2.187590785249635961e-01
1.150799166087560721e+01 5.535714285714284699e+01 2.008626636312346725e-01
1.200833912439193796e+01 5.535714285714284699e+01 1.794886207928734767e-01
1.250868658790826871e+01 5.535714285714284699e+01 1.481748203627888116e-01
1.300903405142459945e+01 5.535714285714284699e+01 1.227774942009101089e-01
1.350938151494093020e+01 5.535714285714284699e+01 9.634414830532979368e-02
1.400972897845726095e+01 5.535714285714284699e+01 5.494272438400121111e-02
1.451007644197359170e+01 5.535714285714284699e+01 1.070751591989154913e-02
1.501042390548992245e+01 5.535714285714284699e+01 0.000000000000000000e+00
1.551077136900625320e+01 5.535714285714284699e+01 0.000000000000000000e+00
1.601111883252258394e+01 5.535714285714284699e+01 0.000000000000000000e+00
1.651146629603891469e+01 5.535714285714284699e+01 0.000000000000000000e+00
1.701181375955524544e+01 5.535714285714284699e+01 0.000000000000000000e+00
1.751216122307157619e+01 5.535714285714284699e+01 0.000000000000000000e+00
1.801250868658790694e+01 5.535714285714284699e+01 0.000000000000000000e+00
1.851285615010423768e+01 5.535714285714284699e+01 0.000000000000000000e+00
1.901320361362056843e+01 5.535714285714284699e+01 0.000000000000000000e+00
1.951355107713689918e+01 5.535714285714284699e+01 0.000000000000000000e+00
2.001389854065322993e+01 5.535714285714284699e+01 0.000000000000000000e+00
2.051424600416956068e+01 5.535714285714284699e+01 0.000000000000000000e+00
2.101459346768589143e+01 5.535714285714284699e+01 0.000000000000000000e+00
2.151494093120222217e+01 5.535714285714284699e+01 0.000000000000000000e+00
2.201528839471855292e+01 5.535714285714284699e+01 0.000000000000000000e+00
2.251563585823488367e+01 5.535714285714284699e+01 0.000000000000000000e+00
2.301598332175121442e+01 5.535714285714284699e+01 0.000000000000000000e+00
2.351633078526754517e+01 5.535714285714284699e+01 0.000000000000000000e+00
0.000000000000000000e+00 5.642857142857141639e+01 3.355561141063112540e-02
5.003474635163307482e-01 5.642857142857141639e+01 3.098547947449181716e-02
1.000694927032661496e+00 5.642857142857141639e+01 6.376593370229111102e-02
1.501042390548992245e+00 5.642857142857141639e+01 9.587621887172564916e-02
2.001389854065322993e+00 5.642857142857141639e+01 1.288767701012615841e-01
2.501737317581653741e+00 5.642857142857141639e+01 1.693729841563845762e-01
3.002084781097984489e+00 5.642857142857141639e+01 1.844455563695643341e-01
3.502432244614315238e+00 5.642857142857141639e+01 1.856622520278046751e-01
4.002779708130645986e+00 5.642857142857141639e+01 2.008263215699329640e-01
4.503127171646976734e+00 5.642857142857141639e+01 2.187933455732832821e-01
5.003474635163307482e+00 5.642857142857141639e+01 2.403170537213165092e-01
5.503822098679638231e+00 5.642857142857141639e+01 2.517852970208136476e-01
6.004169562195968979e+00 5.642857142857141639e+01 2.598851210738277739e-01
6.504517025712299727e+00 5.642857142857141639e+01 2.621094393380587473e-01
7.004864489228630475e+00 5.642857142857141639e+01 2.603066433142990910e-01
7.505211952744961224e+00 5.642857142857141639e+01 2.544415609115022181e-01
8.005559416261291972e+00 5.642857142857141639e+01 2.551274665945996722e-01
8.505906879777622720e+00 5.642857142857141639e+01 2.449667507634425978e-01
9.006254343293953468e+00 5.642857142857141639e+01 2.436211894382263043e-01
9.506601806810284216e+00 5.642857142857141639e+01 2.431556936817970971e-01
1.000694927032661496e+01 5.642857142857141639e+01 2.387734222128358175e-01
1.050729673384294571e+01 5.642857142857141639e+01 2.230393618205422368e-01
1.100764419735927646e+01 5.642857142857141639e+01 2.073232572593850243e-01
1.150799166087560721e+01 5.642857142857141639e+01 1.907867140709444687e-01
1.200833912439193796e+01 5.642857142857141639e+01 1.710067288822511300e-01
1.250868658790826871e+01 5.642857142857141639e+01 1.418963204295017044e-01
1.300903405142459945e+01 5.642857142857141639e+01 1.196032068850086671e-01
1.350938151494093020e+01 5.642857142857141639e+01 9.756397313533794746e-02
1.400972897845726095e+01 5.642857142857141639e+01 6.201935745371738029e-02
1.451007644197359170e+01 5.642857142857141639e+01 2.449345585005932580e-02
1.501042390548992245e+01 5.642857142857141639e+01 0.000000000000000000e+00
1.551077136900625320e+01 5.642857142857141639e+01 0.000000000000000000e+00
1.601111883252258394e+01 5.642857142857141639e+01 0.000000000000000000e+00
1.651146629603891469e+01 5.642857142857141639e+01 0.000000000000000000e+00
1.701181375955524544e+01 5.642857142857141639e+01 0.000000000000000000e+00
1.751216122307157619e+01 5.642857142857141639e+01 0.000000000000000000e+00
1.801250868658790694e+01 5.642857142857141639e+01 0.000000000000000000e+00
1.851285615010423768e+01 5.642857142857141639e+01 0.000000000000000000e+00
1.901320361362056843e+01 5.642857142857141639e+01 0.000000000000000000e+00
1.951355107713689918e+01 5.642857142857141639e+01 0.000000000000000000e+00
2.001389854065322993e+01 5.642857142857141639e+01 0.000000000000000000e+00
2.051424600416956068e+01 5.642857142857141639e+01 0.000000000000000000e+00
2.101459346768589143e+01 5.642857142857141639e+01 0.000000000000000000e+00
2.151494093120222217e+01 5.642857142857141639e+01 0.000000000000000000e+00
2.201528839471855292e+01 5.642857142857141639e+01 0.000000000000000000e+00
2.251563585823488367e+01 5.642857142857141639e+01 0.000000000000000000e+00
2.301598332175121442e+01 5.642857142857141639e+01 0.000000000000000000e+00
2.351633078526754517e+01 5.642857142857141639e+01 0.000000000000000000e+00
0.000000000000000000e+00 5.749999999999998579e+01 3.370802481252854754e-02
5.003474635163307482e-01 5.749999999999998579e+01 2.942202073589178513e-02
1.000694927032661496e+00 5.749999999999998579e+01 5.965686738233988429e-02
1.501042390548992245e+00 5.749999999999998579e+01 8.976664039048998234e-02
2.001389854065322993e+00 5.749999999999998579e+01 1.227723087695840598e-01
2.501737317581653741e+00 5.749999999999998579e+01 1.629768798356352466e-01
3.002084781097984489e+00 5.749999999999998579e+01 1.768712267799548710e-01
3.502432244614315238e+00 5.749999999999998579e+01 1.764096524836935576e-01
4.002779708130645986e+00 5.749999999999998579e+01 1.897334203003123720e-01
4.503127171646976734e+00 5.749999999999998579e+01 2.063301443092502296e-01
5.003474635163307482e+00 5.749999999999998579e+01 2.267647450710694734e-01
5.503822098679638231e+00 5.749999999999998579e+01 2.376856739400574625e-01
6.004169562195968979e+00 5.749999999999998579e+01 2.453558058449207546e-01
6.504517025712299727e+00 5.749999999999998579e+01 2.471646568306354874e-01
7.004864489228630475e+00 5.749999999999998579e+01 2.452649717133346674e-01
7.505211952744961224e+00 5.749999999999998579e+01 2.390267232963700361e-01
8.005559416261291972e+00 5.749999999999998579e+01 2.389445381588816697e-01
8.505906879777622720e+00 5.749999999999998579e+01 2.283213740052660312e-01
9.006254343293953468e+00 5.749999999999998579e+01 2.270995899949096175e-01
9.506601806810284216e+00 5.749999999999998579e+01 2.271564218414433012e-01
1.000694927032661496e+01 5.749999999999998579e+01 2.235409877532493761e-01
1.050729673384294571e+01 5.749999999999998579e+01 2.090366672500570122e-01
1.100764419735927646e+01 5.749999999999998579e+01 1.949333228292290388e-01
1.150799166087560721e+01 5.749999999999998579e+01 1.798491418624746652e-01
1.200833912439193796e+01 5.749999999999998579e+01 1.615225013327262760e-01
1.250868658790826871e+01 5.749999999999998579e+01 1.343304108008336051e-01
1.300903405142459945e+01 5.749999999999998579e+01 1.146488729096811487e-01
1.350938151494093020e+01 5.749999999999998579e+01 9.631462391188920502e-02
1.400972897845726095e+01 5.749999999999998579e+01 6.595079542142555373e-02
1.451007644197359170e+01 5.749999999999998579e+01 3.510991791438784065e-02
1.501042390548992245e+01 5.749999999999998579e+01 0.000000000000000000e+00
1.551077136900625320e+01 5.749999999999998579e+01 0.000000000000000000e+00
1.601111883252258394e+01 5.749999999999998579e+01 0.000000000000000000e+00
1.651146629603891469e+01 5.749999999999998579e+01 0.000000000000000000e+00
1.701181375955524544e+01 5.749999999999998579e+01 0.000000000000000000e+00
1.751216122307157619e+01 5.749999999999998579e+01 0.000000000000000000e+00
1.801250868658790694e+01 5.749999999999998579e+01 0.000000000000000000e+00
1.851285615010423768e+01 5.749999999999998579e+01 0.000000000000000000e+00
1.901320361362056843e+01 5.749999999999998579e+01 0.000000000000000000e+00
1.951355107713689918e+01 5.749999999999998579e+01 0.000000000000000000e+00
2.001389854065322993e+01 5.749999999999998579e+01 0.000000000000000000e+00
2.051424600416956068e+01 5.749999999999998579e+01 0.000000000000000000e+00
2.101459346768589143e+01 5.749999999999998579e+01 0.000000000000000000e+00
2.151494093120222217e+01 5.749999999999998579e+01 0.000000000000000000e+00
2.201528839471855292e+01 5.749999999999998579e+01 0.000000000000000000e+00
2.251563585823488367e+01 5.749999999999998579e+01 0.000000000000000000e+00
2.301598332175121442e+01 5.749999999999998579e+01 0.000000000000000000e+00
2.351633078526754517e+01 5.749999999999998579e+01 0.000000000000000000e+00
0.000000000000000000e+00 5.857142857142855519e+01 3.541832894843666146e-02
5.003474635163307482e-01 5.857142857142855519e+01 2.951469148089558292e-02
1.000694927032661496e+00 5.857142857142855519e+01 5.716400021320705571e-02
1.501042390548992245e+00 5.857142857142855519e+01 8.436365226643527393e-02
2.001389854065322993e+00 5.857142857142855519e+01 1.166712207058906436e-01
2.501737317581653741e+00 5.857142857142855519e+01 1.569827106424985241e-01
3.002084781097984489e+00 5.857142857142855519e+01 1.697952288684441147e-01
3.502432244614315238e+00 5.857142857142855519e+01 1.678020866905571284e-01
4.002779708130645986e+00 5.857142857142855519e+01 1.790692272123777795e-01
4.503127171646976734e+00 5.857142857142855519e+01 1.940587744892299793e-01
5.003474635163307482e+00 5.857142857142855519e+01 2.131375595634636966e-01
5.503822098679638231e+00 5.857142857142855519e+01 2.232476906043021625e-01
6.004169562195968979e+00 5.857142857142855519e+01 2.304627218378456632e-01
6.504517025712299727e+00 5.857142857142855519e+01 2.316996696257692667e-01
7.004864489228630475e+00 5.857142857142855519e+01 2.296035553259997419e-01
7.505211952744961224e+00 5.857142857142855519e+01 2.232151862570999901e-01
8.005559416261291972e+00 5.857142857142855519e+01 2.223699473110617719e-01
8.505906879777622720e+00 5.857142857142855519e+01 2.110672196628071151e-01
9.006254343293953468e+00 5.857142857142855519e+01 2.097503173077615302e-01
9.506601806810284216e+00 5.857142857142855519e+01 2.102497056003088116e-01
1.000694927032661496e+01 5.857142857142855519e+01 2.073145149481071814e-01
1.050729673384294571e+01 5.857142857142855519e+01 1.938711996636135193e-01
1.100764419735927646e+01 5.857142857142855519e+01 1.814446686705487033e-01
1.150799166087560721e+01 5.857142857142855519e+01 1.680133009825748591e-01
1.200833912439193796e+01 5.857142857142855519e+01 1.510826986963273444e-01
1.250868658790826871e+01 5.857142857142855519e+01 1.256000959372420012e-01
1.300903405142459945e+01 5.857142857142855519e+01 1.081569602680157172e-01
1.350938151494093020e+01 5.857142857142855519e+01 9.290156488723810835e-02
1.400972897845726095e+01 5.857142857142855519e+01 6.693252586416920114e-02
1.451007644197359170e+01 5.857142857142855519e+01 4.217510269679325408e-02
1.501042390548992245e+01 5.857142857142855519e+01 5.129202494119153820e-03
1.551077136900625320e+01 5.857142857142855519e+01 0.000000000000000000e+00
1.601111883252258394e+01 5.857142857142855519e+01 0.000000000000000000e+00
1.651146629603891469e+01 5.857142857142855519e+01 0.000000000000000000e+00
1.701181375955524544e+01 5.857142857142855519e+01 0.000000000000000000e+00
1.751216122307157619e+01 5.857142857142855519e+01 0.000000000000000000e+00
1.801250868658790694e+01 5.857142857142855519e+01 0.000000000000000000e+00
1.851285615010423768e+01 5.857142857142855519e+01 0.000000000000000000e+00
1.901320361362056843e+01 5.857142857142855519e+01 0.000000000000000000e+00
1.951355107713689918e+01 5.857142857142855519e+01 0.000000000000000000e+00
2.001389854065322993e+01 5.857142857142855519e+01 0.000000000000000000e+00
2.051424600416956068e+01 5.857142857142855519e+01 0.000000000000000000e+00
2.101459346768589143e+01 5.857142857142855519e+01 0.000000000000000000e+00
2.151494093120222217e+01 5.857142857142855519e+01 0.000000000000000000e+00
2.201528839471855292e+01 5.857142857142855519e+01 0.000000000000000000e+00
2.251563585823488367e+01 5.857142857142855519e+01 0.000000000000000000e+00
2.301598332175121442e+01 5.857142857142855519e+01 0.000000000000000000e+00
2.351633078526754517e+01 5.857142857142855519e+01 0.000000000000000000e+00
0.000000000000000000e+00 5.964285714285712459e+01 3.837441910487321417e-02
5.003474635163307482e-01 5.964285714285712459e+01 3.094031481721071231e-02
1.000694927032661496e+00 5.964285714285712459e+01 5.624202680930173726e-02
1.501042390548992245e+00 5.964285714285712459e+01 8.002388419714107082e-02
2.001389854065322993e+00 5.964285714285712459e+01 1.103603973467049415e-01
2.501737317581653741e+00 5.964285714285712459e+01 1.511618909416340140e-01
3.002084781097984489e+00 5.964285714285712459e+01 1.630115004056573724e-01
3.502432244614315238e+00 5.964285714285712459e+01 1.597123482614005163e-01
4.002779708130645986e+00 5.964285714285712459e+01 1.688492890339463592e-01
4.503127171646976734e+00 5.964285714285712459e+01 1.819139928685710728e-01
5.003474635163307482e+00 5.964285714285712459e+01 1.994800808125998803e-01
5.503822098679638231e+00 5.964285714285712459e+01 2.083821742136959809e-01
6.004169562195968979e+00 5.964285714285712459e+01 2.151160213627129059e-01
6.504517025712299727e+00 5.964285714285712459e+01 2.157028968903818289e-01
7.004864489228630475e+00 5.964285714285712459e+01 2.131681656581797535e-01
7.505211952744961224e+00 5.964285714285712459e+01 2.068394189462215982e-01
8.005559416261291972e+00 5.964285714285712459e+01 2.053902245268663107e-01
8.505906879777622720e+00 5.964285714285712459e+01 1.932569344619071705e-01
9.006254343293953468e+00 5.964285714285712459e+01 1.915848395530448944e-01
9.506601806810284216e+00 5.964285714285712459e+01 1.923927169496612299e-01
1.000694927032661496e+01 5.964285714285712459e+01 1.901105974929804265e-01
1.050729673384294571e+01 5.964285714285712459e+01 1.775392652390236914e-01
1.100764419735927646e+01 5.964285714285712459e+01 1.666829798751343072e-01
1.150799166087560721e+01 5.964285714285712459e+01 1.551732793607684679e-01
1.200833912439193796e+01 5.964285714285712459e+01 1.397035219588725619e-01
1.250868658790826871e+01 5.964285714285712459e+01 1.157760490358138994e-01
1.300903405142459945e+01 5.964285714285712459e+01 1.003220768308709376e-01
1.350938151494093020e+01 5.964285714285712459e+01 8.762609431227277867e-02
1.400972897845726095e+01 5.964285714285712459e+01 6.530820051105049040e-02
1.451007644197359170e+01 5.964285714285712459e+01 4.573612706054875493e-02
1.501042390548992245e+01 5.964285714285712459e+01 1.590174848736463850e-02
1.551077136900625320e+01 5.964285714285712459e+01 0.000000000000000000e+00
1.601111883252258394e+01 5.964285714285712459e+01 0.000000000000000000e+00
1.651146629603891469e+01 5.964285714285712459e+01 0.000000000000000000e+00
1.701181375955524544e+01 5.964285714285712459e+01 0.000000000000000000e+00
1.751216122307157619e+01 5.964285714285712459e+01 0.000000000000000000e+00
1.801250868658790694e+01 5.964285714285712459e+01 0.000000000000000000e+00
1.851285615010423768e+01 5.964285714285712459e+01 0.000000000000000000e+00
1.901320361362056843e+01 5.964285714285712459e+01 0.000000000000000000e+00
1.951355107713689918e+01 5.964285714285712459e+01 0.000000000000000000e+00
2.001389854065322993e+01 5.964285714285712459e+01 0.000000000000000000e+00
2.051424600416956068e+01 5.964285714285712459e+01 0.000000000000000000e+00
2.101459346768589143e+01 5.964285714285712459e+01 0.000000000000000000e+00
2.151494093120222217e+01 5.964285714285712459e+01 0.000000000000000000e+00
2.201528839471855292e+01 5.964285714285712459e+01 0.000000000000000000e+00
2.251563585823488367e+01 5.964285714285712459e+01 0.000000000000000000e+00
2.301598332175121442e+01 5.964285714285712459e+01 0.000000000000000000e+00
2.351633078526754517e+01 5.964285714285712459e+01 0.000000000000000000e+00
0.000000000000000000e+00 6.071428571428569398e+01 4.235915576580767672e-02
5.003474635163307482e-01 6.071428571428569398e+01 3.339748526312363852e-02
1.000694927032661496e+00 6.071428571428569398e+01 5.670328488909281983e-02
1.501042390548992245e+00 6.071428571428569398e+01 7.715176522773870005e-02
2.001389854065322993e+00 6.071428571428569398e+01 1.039550318560005238e-01
2.501737317581653741e+00 6.071428571428569398e+01 1.451710805366862589e-01
3.002084781097984489e+00 6.071428571428569398e+01 1.563762304823541061e-01
3.502432244614315238e+00 6.071428571428569398e+01 1.519518157407252490e-01
4.002779708130645986e+00 6.071428571428569398e+01 1.591114333069391651e-01
4.503127171646976734e+00 6.071428571428569398e+01 1.698528438922174699e-01
5.003474635163307482e+00 6.071428571428569398e+01 1.858450303850927576e-01
5.503822098679638231e+00 6.071428571428569398e+01 1.930725434551276709e-01
6.004169562195968979e+00 6.071428571428569398e+01 1.992051156623310948e-01
6.504517025712299727e+00 6.071428571428569398e+01 1.991647075935369382e-01
7.004864489228630475e+00 6.071428571428569398e+01 1.959028237266756400e-01
7.505211952744961224e+00 6.071428571428569398e+01 1.896705985391811677e-01
8.005559416261291972e+00 6.071428571428569398e+01 1.879500234011585447e-01
8.505906879777622720e+00 6.071428571428569398e+01 1.749434416663179226e-01
9.006254343293953468e+00 6.071428571428569398e+01 1.726433215403714305e-01
9.506601806810284216e+00 6.071428571428569398e+01 1.735330646815007594e-01
1.000694927032661496e+01 6.071428571428569398e+01 1.719102406726226440e-01
1.050729673384294571e+01 6.071428571428569398e+01 1.600895091661004022e-01
1.100764419735927646e+01 6.071428571428569398e+01 1.505082140176003114e-01
1.150799166087560721e+01 6.071428571428569398e+01 1.411314900855810128e-01
1.200833912439193796e+01 6.071428571428569398e+01 1.273650741716271795e-01
1.250868658790826871e+01 6.071428571428569398e+01 1.048924671020729227e-01
1.300903405142459945e+01 6.071428571428569398e+01 9.126868395724148375e-02
1.350938151494093020e+01 6.071428571428569398e+01 8.075079883392721758e-02
1.400972897845726095e+01 6.071428571428569398e+01 6.145439474461381751e-02
1.451007644197359170e+01 6.071428571428569398e+01 4.616753980670331575e-02
1.501042390548992245e+01 6.071428571428569398e+01 2.248944016284147238e-02
1.551077136900625320e+01 6.071428571428569398e+01 0.000000000000000000e+00
1.601111883252258394e+01 6.071428571428569398e+01 0.000000000000000000e+00
1.651146629603891469e+01 6.071428571428569398e+01 0.000000000000000000e+00
1.701181375955524544e+01 6.071428571428569398e+01 0.000000000000000000e+00
1.751216122307157619e+01 6.071428571428569398e+01 0.000000000000000000e+00
1.801250868658790694e+01 6.071428571428569398e+01 0.000000000000000000e+00
1.851285615010423768e+01 6.071428571428569398e+01 0.000000000000000000e+00
1.901320361362056843e+01 6.071428571428569398e+01 0.000000000000000000e+00
1.951355107713689918e+01 6.071428571428569398e+01 0.000000000000000000e+00
2.001389854065322993e+01 6.071428571428569398e+01 0.000000000000000000e+00
2.051424600416956068e+01 6.071428571428569398e+01 0.000000000000000000e+00
2.101459346768589143e+01 6.071428571428569398e+01 0.000000000000000000e+00
2.151494093120222217e+01 6.071428571428569398e+01 0.000000000000000000e+00
2.201528839471855292e+01 6.071428571428569398e+01 0.000000000000000000e+00
2.251563585823488367e+01 6.071428571428569398e+01 0.000000000000000000e+00
2.301598332175121442e+01 6.071428571428569398e+01 0.000000000000000000e+00
2.351633078526754517e+01 6.071428571428569398e+01 0.000000000000000000e+00
0.000000000000000000e+00 6.178571428571426338e+01 4.721812805460140483e-02
5.003474635163307482e-01 6.178571428571426338e+01 3.666155710301427506e-02
1.000694927032661496e+00 6.178571428571426338e+01 5.826889264578749561e-02
1.501042390548992245e+00 6.178571428571426338e+01 7.592345713870063406e-02
2.001389854065322993e+00 6.178571428571426338e+01 9.806113107604352841e-02
2.501737317581653741e+00 6.178571428571426338e+01 1.384707234817331156e-01
3.002084781097984489e+00 6.178571428571426338e+01 1.498438312757223168e-01
3.502432244614315238e+00 6.178571428571426338e+01 1.442846677909314090e-01
4.002779708130645986e+00 6.178571428571426338e+01 1.498491287653886950e-01
4.503127171646976734e+00 6.178571428571426338e+01 1.579322553205003421e-01
5.003474635163307482e+00 6.178571428571426338e+01 1.721989203367313703e-01
5.503822098679638231e+00 6.178571428571426338e+01 1.774173442192361616e-01
6.004169562195968979e+00 6.178571428571426338e+01 1.825975807146635044e-01
6.504517025712299727e+00 6.178571428571426338e+01 1.820133667934113464e-01
7.004864489228630475e+00 6.178571428571426338e+01 1.778839420872149468e-01
7.505211952744961224e+00 6.178571428571426338e+01 1.714464183415909393e-01
8.005559416261291972e+00 6.178571428571426338e+01 1.699236684133695052e-01
8.505906879777622720e+00 6.178571428571426338e+01 1.561465999154518780e-01
9.006254343293953468e+00 6.178571428571426338e+01 1.529927624365765571e-01
9.506601806810284216e+00 6.178571428571426338e+01 1.536594634889869859e-01
1.000694927032661496e+01 6.178571428571426338e+01 1.526327517532217737e-01
1.050729673384294571e+01 6.178571428571426338e+01 1.415521984082184770e-01
1.100764419735927646e+01 6.178571428571426338e+01 1.328965254719285394e-01
1.150799166087560721e+01 6.178571428571426338e+01 1.255964555960501494e-01
1.200833912439193796e+01 6.178571428571426338e+01 1.139843734470596948e-01
1.250868658790826871e+01 6.178571428571426338e+01 9.296962521723760309e-02
1.300903405142459945e+01 6.178571428571426338e+01 8.103080031072669442e-02
1.350938151494093020e+01 6.178571428571426338e+01 7.249661917445354709e-02
1.400972897845726095e+01 6.178571428571426338e+01 5.570860418866859648e-02
1.451007644197359170e+01 6.178571428571426338e+01 4.395745990523308722e-02
1.501042390548992245e+01 6.178571428571426338e+01 2.520538975295944298e-02
1.551077136900625320e+01 6.178571428571426338e+01 6.951041054680058475e-04
1.601111883252258394e+01 6.178571428571426338e+01 0.000000000000000000e+00
1.651146629603891469e+01 6.178571428571426338e+01 0.000000000000000000e+00
1.701181375955524544e+01 6.178571428571426338e+01 0.000000000000000000e+00
1.751216122307157619e+01 6.178571428571426338e+01 0.000000000000000000e+00
1.801250868658790694e+01 6.178571428571426338e+01 0.000000000000000000e+00
1.851285615010423768e+01 6.178571428571426338e+01 0.000000000000000000e+00
1.901320361362056843e+01 6.178571428571426338e+01 0.000000000000000000e+00
1.951355107713689918e+01 6.178571428571426338e+01 0.000000000000000000e+00
2.001389854065322993e+01 6.178571428571426338e+01 0.000000000000000000e+00
2.051424600416956068e+01 6.178571428571426338e+01 0.000000000000000000e+00
2.101459346768589143e+01 6.178571428571426338e+01 0.000000000000000000e+00
2.151494093120222217e+01 6.178571428571426338e+01 0.000000000000000000e+00
2.201528839471855292e+01 6.178571428571426338e+01 0.000000000000000000e+00
2.251563585823488367e+01 6.178571428571426338e+01 0.000000000000000000e+00
2.301598332175121442e+01 6.178571428571426338e+01 0.000000000000000000e+00
2.351633078526754517e+01 6.178571428571426338e+01 0.000000000000000000e+00
0.000000000000000000e+00 6.285714285714283278e+01 5.277560207186288155e-02
5.003474635163307482e-01 6.285714285714283278e+01 4.062757279073775374e-02
1.000694927032661496e+00 6.285714285714283278e+01 6.064650412385264033e-02
1.501042390548992245e+00 6.285714285714283278e+01 7.609562467724551027e-02
2.001389854065322993e+00 6.285714285714283278e+01 9.367044499086779608e-02
2.501737317581653741e+00 6.285714285714283278e+01 1.305336423885873343e-01
3.002084781097984489e+00 6.285714285714283278e+01 1.434440526930477189e-01
3.502432244614315238e+00 6.285714285714283278e+01 1.364958448679028657e-01
4.002779708130645986e+00 6.285714285714283278e+01 1.409277454396253015e-01
4.503127171646976734e+00 6.285714285714283278e+01 1.463586263977606772e-01
5.003474635163307482e+00 6.285714285714283278e+01 1.583437616332883935e-01
5.503822098679638231e+00 6.285714285714283278e+01 1.616462332622473630e-01
6.004169562195968979e+00 6.285714285714283278e+01 1.651521517543680373e-01
6.504517025712299727e+00 6.285714285714283278e+01 1.641029343685583564e-01
7.004864489228630475e+00 6.285714285714283278e+01 1.592544528071126175e-01
7.505211952744961224e+00 6.285714285714283278e+01 1.519346278521425675e-01
8.005559416261291972e+00 6.285714285714283278e+01 1.510291715372592547e-01
8.505906879777622720e+00 6.285714285714283278e+01 1.367744827520017137e-01
9.006254343293953468e+00 6.285714285714283278e+01 1.326888807481520216e-01
9.506601806810284216e+00 6.285714285714283278e+01 1.328187310975393887e-01
1.000694927032661496e+01 6.285714285714283278e+01 1.321059156177474270e-01
1.050729673384294571e+01 6.285714285714283278e+01 1.218391162907036529e-01
1.100764419735927646e+01 6.285714285714283278e+01 1.139860367753458975e-01
1.150799166087560721e+01 6.285714285714283278e+01 1.082582693575112054e-01
1.200833912439193796e+01 6.285714285714283278e+01 9.936502837000364685e-02
1.250868658790826871e+01 6.285714285714283278e+01 8.001929570423815807e-02
1.300903405142459945e+01 6.285714285714283278e+01 6.957429377296624196e-02
1.350938151494093020e+01 6.285714285714283278e+01 6.304071078963080499e-02
1.400972897845726095e+01 6.285714285714283278e+01 4.832514041880187072e-02
1.451007644197359170e+01 6.285714285714283278e+01 3.949457306804596279e-02
1.501042390548992245e+01 6.285714285714283278e+01 2.474909093761329046e-02
1.551077136900625320e+01 6.285714285714283278e+01 5.887725813088980596e-03
1.601111883252258394e+01 6.285714285714283278e+01 0.000000000000000000e+00
1.651146629603891469e+01 6.285714285714283278e+01 0.000000000000000000e+00
1.701181375955524544e+01 6.285714285714283278e+01 0.000000000000000000e+00
1.751216122307157619e+01 6.285714285714283278e+01 0.000000000000000000e+00
1.801250868658790694e+01 6.285714285714283278e+01 0.000000000000000000e+00
1.851285615010423768e+01 6.285714285714283278e+01 0.000000000000000000e+00
1.901320361362056843e+01 6.285714285714283278e+01 0.000000000000000000e+00
1.951355107713689918e+01 6.285714285714283278e+01 0.000000000000000000e+00
2.001389854065322993e+01 6.285714285714283278e+01 0.000000000000000000e+00
2.051424600416956068e+01 6.285714285714283278e+01 0.000000000000000000e+00
2.101459346768589143e+01 6.285714285714283278e+01 0.000000000000000000e+00
2.151494093120222217e+01 6.285714285714283278e+01 0.000000000000000000e+00
2.201528839471855292e+01 6.285714285714283278e+01 0.000000000000000000e+00
2.251563585823488367e+01 6.285714285714283278e+01 0.000000000000000000e+00
2.301598332175121442e+01 6.285714285714283278e+01 0.000000000000000000e+00
2.351633078526754517e+01 6.285714285714283278e+01 0.000000000000000000e+00
0.000000000000000000e+00 6.392857142857140218e+01 5.863740354992202919e-02
5.003474635163307482e-01 6.392857142857140218e+01 4.527004406724965957e-02
1.000694927032661496e+00 6.392857142857140218e+01 6.350081827674092239e-02
1.501042390548992245e+00 6.392857142857140218e+01 7.711707547022877973e-02
2.001389854065322993e+00 6.392857142857140218e+01 9.160359357375796874e-02
2.501737317581653741e+00 6.392857142857140218e+01 1.216279536433007014e-01
3.002084781097984489e+00 6.392857142857140218e+01 1.370561098597466998e-01
3.502432244614315238e+00 6.392857142857140218e+01 1.284337205990805364e-01
4.002779708130645986e+00 6.392857142857140218e+01 1.320044459132876935e-01
4.503127171646976734e+00 6.392857142857140218e+01 1.353397210152550711e-01
5.003474635163307482e+00 6.392857142857140218e+01 1.439908747005066714e-01
5.503822098679638231e+00 6.392857142857140218e+01 1.460266543792606286e-01
6.004169562195968979e+00 6.392857142857140218e+01 1.468051172120433123e-01
6.504517025712299727e+00 6.392857142857140218e+01 1.452713672949789703e-01
7.004864489228630475e+00 6.392857142857140218e+01 1.400099355325606365e-01
7.505211952744961224e+00 6.392857142857140218e+01 1.310759185015435702e-01
8.005559416261291972e+00 6.392857142857140218e+01 1.307342434811231691e-01
8.505906879777622720e+00 6.392857142857140218e+01 1.165453165190528106e-01
9.006254343293953468e+00 6.392857142857140218e+01 1.116691098045726888e-01
9.506601806810284216e+00 6.392857142857140218e+01 1.109623651200381811e-01
1.000694927032661496e+01 6.392857142857140218e+01 1.100931614302006201e-01
1.050729673384294571e+01 6.392857142857140218e+01 1.008256426511352638e-01
1.100764419735927646e+01 6.392857142857140218e+01 9.402981372124474824e-02
1.150799166087560721e+01 6.392857142857140218e+01 8.902052137656736586e-02
1.200833912439193796e+01 6.392857142857140218e+01 8.313373749380090216e-02
1.250868658790826871e+01 6.392857142857140218e+01 6.602237392351496814e-02
1.300903405142459945e+01 6.392857142857140218e+01 5.694896826969490788e-02
1.350938151494093020e+01 6.392857142857140218e+01 5.244268496766587434e-02
1.400972897845726095e+01 6.392857142857140218e+01 3.939496373298182613e-02
1.451007644197359170e+01 6.392857142857140218e+01 3.300770057426436616e-02
1.501042390548992245e+01 6.392857142857140218e+01 2.176372688361838045e-02
1.551077136900625320e+01 6.392857142857140218e+01 7.092077358251455861e-03
1.601111883252258394e+01 6.392857142857140218e+01 9.618395011112043213e-04
1.651146629603891469e+01 6.392857142857140218e+01 0.000000000000000000e+00
1.701181375955524544e+01 6.392857142857140218e+01 0.000000000000000000e+00
1.751216122307157619e+01 6.392857142857140218e+01 0.000000000000000000e+00
1.801250868658790694e+01 6.392857142857140218e+01 0.000000000000000000e+00
1.851285615010423768e+01 6.392857142857140218e+01 0.000000000000000000e+00
1.901320361362056843e+01 6.392857142857140218e+01 0.000000000000000000e+00
1.951355107713689918e+01 6.392857142857140218e+01 0.000000000000000000e+00
2.001389854065322993e+01 6.392857142857140218e+01 0.000000000000000000e+00
2.051424600416956068e+01 6.392857142857140218e+01 0.000000000000000000e+00
2.101459346768589143e+01 6.392857142857140218e+01 0.000000000000000000e+00
2.151494093120222217e+01 6.392857142857140218e+01 0.000000000000000000e+00
2.201528839471855292e+01 6.392857142857140218e+01 0.000000000000000000e+00
2.251563585823488367e+01 6.392857142857140218e+01 0.000000000000000000e+00
2.301598332175121442e+01 6.392857142857140218e+01 0.000000000000000000e+00
2.351633078526754517e+01 6.392857142857140218e+01 0.000000000000000000e+00
0.000000000000000000e+00 6.499999999999997158e+01 6.363143734841902877e-02
5.003474635163307482e-01 6.499999999999997158e+01 5.046238525263996300e-02
1.000694927032661496e+00 6.499999999999997158e+01 6.647076182349537232e-02
1.501042390548992245e+00 6.499999999999997158e+01 7.860286257268411791e-02
2.001389854065322993e+00 6.499999999999997158e+01 9.177344007748705623e-02
2.501737317581653741e+00 6.499999999999997158e+01 1.136990882968157701e-01
3.002084781097984489e+00 6.499999999999997158e+01 1.297656766799896999e-01
3.502432244614315238e+00 6.499999999999997158e+01 1.200236386181489090e-01
4.002779708130645986e+00 6.499999999999997158e+01 1.226739703124629377e-01
4.503127171646976734e+00 6.499999999999997158e+01 1.246017883154497963e-01
5.003474635163307482e+00 6.499999999999997158e+01 1.292394804305356804e-01
5.503822098679638231e+00 6.499999999999997158e+01 1.303688761136688745e-01
6.004169562195968979e+00 6.499999999999997158e+01 1.277926109351087414e-01
6.504517025712299727e+00 6.499999999999997158e+01 1.253571368298348476e-01
7.004864489228630475e+00 6.499999999999997158e+01 1.197297029470809349e-01
7.505211952744961224e+00 6.499999999999997158e+01 1.094669355488287477e-01
8.005559416261291972e+00 6.499999999999997158e+01 1.086509169132466868e-01
8.505906879777622720e+00 6.499999999999997158e+01 9.537757873310326318e-02
9.006254343293953468e+00 6.499999999999997158e+01 8.983402501705983756e-02
9.506601806810284216e+00 6.499999999999997158e+01 8.787133571645504293e-02
1.000694927032661496e+01 6.499999999999997158e+01 8.656056696434413777e-02
1.050729673384294571e+01 6.499999999999997158e+01 7.884032567959328719e-02
1.100764419735927646e+01 6.499999999999997158e+01 7.324190416278224258e-02
1.150799166087560721e+01 6.499999999999997158e+01 6.835713368347617891e-02
1.200833912439193796e+01 6.499999999999997158e+01 6.469375213418983306e-02
1.250868658790826871e+01 6.499999999999997158e+01 5.079972889206846309e-02
1.300903405142459945e+01 6.499999999999997158e+01 4.343406048916526041e-02
1.350938151494093020e+01 6.499999999999997158e+01 4.047242234661052596e-02
1.400972897845726095e+01 6.499999999999997158e+01 2.904406626615243375e-02
1.451007644197359170e+01 6.499999999999997158e+01 2.481823199603690189e-02
1.501042390548992245e+01 6.499999999999997158e+01 1.692690175927875559e-02
1.551077136900625320e+01 6.499999999999997158e+01 6.136150686999273379e-03
1.601111883252258394e+01 6.499999999999997158e+01 2.664767600378846642e-03
1.651146629603891469e+01 6.499999999999997158e+01 0.000000000000000000e+00
1.701181375955524544e+01 6.499999999999997158e+01 0.000000000000000000e+00
1.751216122307157619e+01 6.499999999999997158e+01 0.000000000000000000e+00
1.801250868658790694e+01 6.499999999999997158e+01 0.000000000000000000e+00
1.851285615010423768e+01 6.499999999999997158e+01 0.000000000000000000e+00
1.901320361362056843e+01 6.499999999999997158e+01 0.000000000000000000e+00
1.951355107713689918e+01 6.499999999999997158e+01 0.000000000000000000e+00
2.001389854065322993e+01 6.499999999999997158e+01 0.000000000000000000e+00
2.051424600416956068e+01 6.499999999999997158e+01 0.000000000000000000e+00
2.101459346768589143e+01 6.499999999999997158e+01 0.000000000000000000e+00
2.151494093120222217e+01 6.499999999999997158e+01 0.000000000000000000e+00
2.201528839471855292e+01 6.499999999999997158e+01 0.000000000000000000e+00
2.251563585823488367e+01 6.499999999999997158e+01 0.000000000000000000e+00
2.301598332175121442e+01 6.499999999999997158e+01 0.000000000000000000e+00
2.351633078526754517e+01 6.499999999999997158e+01 0.000000000000000000e+00
0.000000000000000000e+00 6.607142857142854098e+01 1.411359359456865192e-02
5.003474635163307482e-01 6.607142857142854098e+01 3.727469372884373300e-03
1.000694927032661496e+00 6.607142857142854098e+01 5.505745816541673943e-03
1.501042390548992245e+00 6.607142857142854098e+01 6.185112915912283071e-03
2.001389854065322993e+00 6.607142857142854098e+01 8.513877574042039154e-03
2.501737317581653741e+00 6.607142857142854098e+01 8.135781151967613756e-03
3.002084781097984489e+00 6.607142857142854098e+01 1.465103165985348621e-02
3.502432244614315238e+00 6.607142857142854098e+01 1.015075279868088431e-02
4.002779708130645986e+00 6.607142857142854098e+01 1.169446986056321691e-02
4.503127171646976734e+00 6.607142857142854098e+01 1.167452160848642118e-02
5.003474635163307482e+00 6.607142857142854098e+01 1.202991289946039877e-02
5.503822098679638231e+00 6.607142857142854098e+01 1.321490306075656651e-02
6.004169562195968979e+00 6.607142857142854098e+01 1.153708324930322049e-02
6.504517025712299727e+00 6.607142857142854098e+01 1.260270000665672518e-02
7.004864489228630475e+00 6.607142857142854098e+01 1.265244402156681658e-02
7.505211952744961224e+00 6.607142857142854098e+01 1.112014006518038944e-02
8.005559416261291972e+00 6.607142857142854098e+01 1.211869064638167182e-02
8.505906879777622720e+00 6.607142857142854098e+01 1.051767316978918787e-02
9.006254343293953468e+00 6.607142857142854098e+01 8.783804865269362327e-03
9.506601806810284216e+00 6.607142857142854098e+01 8.002909693109794276e-03
1.000694927032661496e+01 6.607142857142854098e+01 8.346636501047624557e-03
1.050729673384294571e+01 6.607142857142854098e+01 9.810785724475003244e-03
1.100764419735927646e+01 6.607142857142854098e+01 8.821027663431998955e-03
1.150799166087560721e+01 6.607142857142854098e+01 8.057394720587925108e-03
1.200833912439193796e+01 6.607142857142854098e+01 8.340765709124217664e-03
1.250868658790826871e+01 6.607142857142854098e+01 6.028609066050554660e-03
1.300903405142459945e+01 6.607142857142854098e+01 5.367521813130604613e-03
1.350938151494093020e+01 6.607142857142854098e+01 5.424901757278357411e-03
1.400972897845726095e+01 6.607142857142854098e+01 2.860986686227664361e-03
1.451007644197359170e+01 6.607142857142854098e+01 3.232315034623924749e-03
1.501042390548992245e+01 6.607142857142854098e+01 2.939805560064401302e-03
1.551077136900625320e+01 6.607142857142854098e+01 1.169620937753941027e-03
1.601111883252258394e+01 6.607142857142854098e+01 1.436258158455405200e-03
1.651146629603891469e+01 6.607142857142854098e+01 1.071946006498993020e-04
1.701181375955524544e+01 6.607142857142854098e+01 0.000000000000000000e+00
1.751216122307157619e+01 6.607142857142854098e+01 0.000000000000000000e+00
1.801250868658790694e+01 6.607142857142854098e+01 0.000000000000000000e+00
1.851285615010423768e+01 6.607142857142854098e+01 0.000000000000000000e+00
1.901320361362056843e+01 6.607142857142854098e+01 0.000000000000000000e+00
1.951355107713689918e+01 6.607142857142854098e+01 0.000000000000000000e+00
2.001389854065322993e+01 6.607142857142854098e+01 0.000000000000000000e+00
2.051424600416956068e+01 6.607142857142854098e+01 0.000000000000000000e+00
2.101459346768589143e+01 6.607142857142854098e+01 0.000000000000000000e+00
2.151494093120222217e+01 6.607142857142854098e+01 0.000000000000000000e+00
2.201528839471855292e+01 6.607142857142854098e+01 0.000000000000000000e+00
2.251563585823488367e+01 6.607142857142854098e+01 0.000000000000000000e+00
2.301598332175121442e+01 6.607142857142854098e+01 0.000000000000000000e+00
2.351633078526754517e+01 6.607142857142854098e+01 0.000000000000000000e+00
0.000000000000000000e+00 6.714285714285711038e+01 1.550390083612029901e-02
5.003474635163307482e-01 6.714285714285711038e+01 5.286214917858522711e-03
1.000694927032661496e+00 6.714285714285711038e+01 6.776013727140484111e-03
1.501042390548992245e+00 6.714285714285711038e+01 7.220870274828150581e-03
2.001389854065322993e+00 6.714285714285711038e+01 9.272874005187115021e-03
2.501737317581653741e+00 6.714285714285711038e+01 8.133779998150403312e-03
3.002084781097984489e+00 6.714285714285711038e+01 1.454021698231938720e-02
3.502432244614315238e+00 6.714285714285711038e+01 1.004981191366555171e-02
4.002779708130645986e+00 6.714285714285711038e+01 1.156692387782998210e-02
4.503127171646976734e+00 6.714285714285711038e+01 1.146407177801883615e-02
5.003474635163307482e+00 6.714285714285711038e+01 1.158025964461245616e-02
5.503822098679638231e+00 6.714285714285711038e+01 1.270860288446984399e-02
6.004169562195968979e+00 6.714285714285711038e+01 1.085410349175325306e-02
6.504517025712299727e+00 6.714285714285711038e+01 1.189115250431779791e-02
7.004864489228630475e+00 6.714285714285711038e+01 1.198037243972471799e-02
7.505211952744961224e+00 6.714285714285711038e+01 1.051891567874324585e-02
8.005559416261291972e+00 6.714285714285711038e+01 1.145475389936642663e-02
8.505906879777622720e+00 6.714285714285711038e+01 1.009178891199391526e-02
9.006254343293953468e+00 6.714285714285711038e+01 8.338170531776878391e-03
9.506601806810284216e+00 6.714285714285711038e+01 7.421550420687789140e-03
1.000694927032661496e+01 6.714285714285711038e+01 7.677959760578334514e-03
1.050729673384294571e+01 6.714285714285711038e+01 9.291129861696501013e-03
1.100764419735927646e+01 6.714285714285711038e+01 8.267009356170237910e-03
1.150799166087560721e+01 6.714285714285711038e+01 7.388713627295359632e-03
1.200833912439193796e+01 6.714285714285711038e+01 7.517877877798742614e-03
1.250868658790826871e+01 6.714285714285711038e+01 5.411540976824912030e-03
1.300903405142459945e+01 6.714285714285711038e+01 4.788075445538900188e-03
1.350938151494093020e+01 6.714285714285711038e+01 4.644075591302282424e-03
1.400972897845726095e+01 6.714285714285711038e+01 2.013737059588061734e-03
1.451007644197359170e+01 6.714285714285711038e+01 2.093586264051261470e-03
1.501042390548992245e+01 6.714285714285711038e+01 1.499103222279204051e-03
1.551077136900625320e+01 6.714285714285711038e+01 0.000000000000000000e+00
1.601111883252258394e+01 6.714285714285711038e+01 0.000000000000000000e+00
1.651146629603891469e+01 6.714285714285711038e+01 0.000000000000000000e+00
1.701181375955524544e+01 6.714285714285711038e+01 0.000000000000000000e+00
1.751216122307157619e+01 6.714285714285711038e+01 0.000000000000000000e+00
1.801250868658790694e+01 6.714285714285711038e+01 0.000000000000000000e+00
1.851285615010423768e+01 6.714285714285711038e+01 0.000000000000000000e+00
1.901320361362056843e+01 6.714285714285711038e+01 0.000000000000000000e+00
1.951355107713689918e+01 6.714285714285711038e+01 0.000000000000000000e+00
2.001389854065322993e+01 6.714285714285711038e+01 0.000000000000000000e+00
2.051424600416956068e+01 6.714285714285711038e+01 0.000000000000000000e+00
2.101459346768589143e+01 6.714285714285711038e+01 0.000000000000000000e+00
2.151494093120222217e+01 6.714285714285711038e+01 0.000000000000000000e+00
2.201528839471855292e+01 6.714285714285711038e+01 0.000000000000000000e+00
2.251563585823488367e+01 6.714285714285711038e+01 0.000000000000000000e+00
2.301598332175121442e+01 6.714285714285711038e+01 0.000000000000000000e+00
2.351633078526754517e+01 6.714285714285711038e+01 0.000000000000000000e+00
0.000000000000000000e+00 6.821428571428567977e+01 1.667851839094347532e-02
5.003474635163307482e-01 6.821428571428567977e+01 6.147498975135001764e-03
1.000694927032661496e+00 6.821428571428567977e+01 7.305197969492527310e-03
1.501042390548992245e+00 6.821428571428567977e+01 7.450005356979594318e-03
2.001389854065322993e+00 6.821428571428567977e+01 9.240202040324274613e-03
2.501737317581653741e+00 6.821428571428567977e+01 7.906439624348837736e-03
3.002084781097984489e+00 6.821428571428567977e+01 1.433369225890895882e-02
3.502432244614315238e+00 6.821428571428567977e+01 9.769852714585247622e-03
4.002779708130645986e+00 6.821428571428567977e+01 1.122444500614167007e-02
4.503127171646976734e+00 6.821428571428567977e+01 1.103352755339381819e-02
5.003474635163307482e+00 6.821428571428567977e+01 1.105997874926906155e-02
5.503822098679638231e+00 6.821428571428567977e+01 1.215885218658468991e-02
6.004169562195968979e+00 6.821428571428567977e+01 1.026026476841535029e-02
6.504517025712299727e+00 6.821428571428567977e+01 1.132129744194609877e-02
7.004864489228630475e+00 6.821428571428567977e+01 1.143144700263820646e-02
7.505211952744961224e+00 6.821428571428567977e+01 9.963323944911867125e-03
8.005559416261291972e+00 6.821428571428567977e+01 1.094857056070666634e-02
8.505906879777622720e+00 6.821428571428567977e+01 9.601103420956685897e-03
9.006254343293953468e+00 6.821428571428567977e+01 7.801191859602818468e-03
9.506601806810284216e+00 6.821428571428567977e+01 6.818174536575571931e-03
1.000694927032661496e+01 6.821428571428567977e+01 7.033329156831136242e-03
1.050729673384294571e+01 6.821428571428567977e+01 8.651491223117854790e-03
1.100764419735927646e+01 6.821428571428567977e+01 7.603551988305840004e-03
1.150799166087560721e+01 6.821428571428567977e+01 6.656279594152811341e-03
1.200833912439193796e+01 6.821428571428567977e+01 6.803489918666721925e-03
1.250868658790826871e+01 6.821428571428567977e+01 4.671330305151759343e-03
1.300903405142459945e+01 6.821428571428567977e+01 3.906497343541634470e-03
1.350938151494093020e+01 6.821428571428567977e+01 3.567456613735121851e-03
1.400972897845726095e+01 6.821428571428567977e+01 6.575754272405524847e-04
1.451007644197359170e+01 6.821428571428567977e+01 4.301565693400523230e-04
1.501042390548992245e+01 6.821428571428567977e+01 0.000000000000000000e+00
1.551077136900625320e+01 6.821428571428567977e+01 0.000000000000000000e+00
1.601111883252258394e+01 6.821428571428567977e+01 0.000000000000000000e+00
1.651146629603891469e+01 6.821428571428567977e+01 0.000000000000000000e+00
1.701181375955524544e+01 6.821428571428567977e+01 0.000000000000000000e+00
1.751216122307157619e+01 6.821428571428567977e+01 0.000000000000000000e+00
1.801250868658790694e+01 6.821428571428567977e+01 0.000000000000000000e+00
1.851285615010423768e+01 6.821428571428567977e+01 0.000000000000000000e+00
1.901320361362056843e+01 6.821428571428567977e+01 0.000000000000000000e+00
1.951355107713689918e+01 6.821428571428567977e+01 0.000000000000000000e+00
2.001389854065322993e+01 6.821428571428567977e+01 0.000000000000000000e+00
2.051424600416956068e+01 6.821428571428567977e+01 0.000000000000000000e+00
2.101459346768589143e+01 6.821428571428567977e+01 0.000000000000000000e+00
2.151494093120222217e+01 6.821428571428567977e+01 0.000000000000000000e+00
2.201528839471855292e+01 6.821428571428567977e+01 0.000000000000000000e+00
2.251563585823488367e+01 6.821428571428567977e+01 0.000000000000000000e+00
2.301598332175121442e+01 6.821428571428567977e+01 0.000000000000000000e+00
2.351633078526754517e+01 6.821428571428567977e+01 0.000000000000000000e+00
0.000000000000000000e+00 6.928571428571424917e+01 1.721435345360367020e-02
5.003474635163307482e-01 6.928571428571424917e+01 6.380394910018849508e-03
1.000694927032661496e+00 6.928571428571424917e+01 7.304418565923787021e-03
1.501042390548992245e+00 6.928571428571424917e+01 7.283000229367342371e-03
2.001389854065322993e+00 6.928571428571424917e+01 8.970037006986730788e-03
2.501737317581653741e+00 6.928571428571424917e+01 7.590067198216088329e-03
3.002084781097984489e+00 6.928571428571424917e+01 1.398793998028369234e-02
3.502432244614315238e+00 6.928571428571424917e+01 9.379580058770042861e-03
4.002779708130645986e+00 6.928571428571424917e+01 1.079244216305802473e-02
4.503127171646976734e+00 6.928571428571424917e+01 1.056410888078240795e-02
5.003474635163307482e+00 6.928571428571424917e+01 1.056904254407453614e-02
5.503822098679638231e+00 6.928571428571424917e+01 1.165858326509033871e-02
6.004169562195968979e+00 6.928571428571424917e+01 9.761693970881057947e-03
6.504517025712299727e+00 6.928571428571424917e+01 1.083154807436387257e-02
7.004864489228630475e+00 6.928571428571424917e+01 1.094506275000334261e-02
7.505211952744961224e+00 6.928571428571424917e+01 9.476332893155858805e-03
8.005559416261291972e+00 6.928571428571424917e+01 1.045843613396990612e-02
8.505906879777622720e+00 6.928571428571424917e+01 9.077384023769979882e-03
9.006254343293953468e+00 6.928571428571424917e+01 7.231524248274723288e-03
9.506601806810284216e+00 6.928571428571424917e+01 6.207234983065051948e-03
1.000694927032661496e+01 6.928571428571424917e+01 6.389370384312753615e-03
1.050729673384294571e+01 6.928571428571424917e+01 7.971489976251883158e-03
1.100764419735927646e+01 6.928571428571424917e+01 6.873798513274714805e-03
1.150799166087560721e+01 6.928571428571424917e+01 5.868704651922934667e-03
1.200833912439193796e+01 6.928571428571424917e+01 5.947951660940337115e-03
1.250868658790826871e+01 6.928571428571424917e+01 3.676027360600721272e-03
1.300903405142459945e+01 6.928571428571424917e+01 2.720244132220543676e-03
1.350938151494093020e+01 6.928571428571424917e+01 2.171513722568445964e-03
1.400972897845726095e+01 6.928571428571424917e+01 0.000000000000000000e+00
1.451007644197359170e+01 6.928571428571424917e+01 0.000000000000000000e+00
1.501042390548992245e+01 6.928571428571424917e+01 0.000000000000000000e+00
1.551077136900625320e+01 6.928571428571424917e+01 0.000000000000000000e+00
1.601111883252258394e+01 6.928571428571424917e+01 0.000000000000000000e+00
1.651146629603891469e+01 6.928571428571424917e+01 0.000000000000000000e+00
1.701181375955524544e+01 6.928571428571424917e+01 0.000000000000000000e+00
1.751216122307157619e+01 6.928571428571424917e+01 0.000000000000000000e+00
1.801250868658790694e+01 6.928571428571424917e+01 0.000000000000000000e+00
1.851285615010423768e+01 6.928571428571424917e+01 0.000000000000000000e+00
1.901320361362056843e+01 6.928571428571424917e+01 0.000000000000000000e+00
1.951355107713689918e+01 6.928571428571424917e+01 0.000000000000000000e+00
2.001389854065322993e+01 6.928571428571424917e+01 0.000000000000000000e+00
2.051424600416956068e+01 6.928571428571424917e+01 0.000000000000000000e+00
2.101459346768589143e+01 6.928571428571424917e+01 0.000000000000000000e+00
2.151494093120222217e+01 6.928571428571424917e+01 0.000000000000000000e+00
2.201528839471855292e+01 6.928571428571424917e+01 0.000000000000000000e+00
2.251563585823488367e+01 6.928571428571424917e+01 0.000000000000000000e+00
2.301598332175121442e+01 6.928571428571424917e+01 0.000000000000000000e+00
2.351633078526754517e+01 6.928571428571424917e+01 0.000000000000000000e+00
0.000000000000000000e+00 7.035714285714281857e+01 1.724785775251302944e-02
5.003474635163307482e-01 7.035714285714281857e+01 6.226686863373687153e-03
1.000694927032661496e+00 7.035714285714281857e+01 7.035524957932581813e-03
1.501042390548992245e+00 7.035714285714281857e+01 6.950249630840010795e-03
2.001389854065322993e+00 7.035714285714281857e+01 8.605534798623359904e-03
2.501737317581653741e+00 7.035714285714281857e+01 7.208065449839096139e-03
3.002084781097984489e+00 7.035714285714281857e+01 1.358807615426493864e-02
3.502432244614315238e+00 7.035714285714281857e+01 8.962553616521540256e-03
4.002779708130645986e+00 7.035714285714281857e+01 1.036160677966946331e-02
4.503127171646976734e+00 7.035714285714281857e+01 1.012430635674704815e-02
5.003474635163307482e+00 7.035714285714281857e+01 1.012516382794043102e-02
5.503822098679638231e+00 7.035714285714281857e+01 1.121255555483574584e-02
6.004169562195968979e+00 7.035714285714281857e+01 9.313895681355932599e-03
6.504517025712299727e+00 7.035714285714281857e+01 1.037772564479244597e-02
7.004864489228630475e+00 7.035714285714281857e+01 1.047901908739512500e-02
7.505211952744961224e+00 7.035714285714281857e+01 8.990986736917727651e-03
8.005559416261291972e+00 7.035714285714281857e+01 9.942503110356271101e-03
8.505906879777622720e+00 7.035714285714281857e+01 8.520220390206612038e-03
9.006254343293953468e+00 7.035714285714281857e+01 6.630805833337666266e-03
9.506601806810284216e+00 7.035714285714281857e+01 5.562714253821987587e-03
1.000694927032661496e+01 7.035714285714281857e+01 5.695976482792214357e-03
1.050729673384294571e+01 7.035714285714281857e+01 7.216127203333727591e-03
1.100764419735927646e+01 7.035714285714281857e+01 6.040793954524836806e-03
1.150799166087560721e+01 7.035714285714281857e+01 4.939512557388128777e-03
1.200833912439193796e+01 7.035714285714281857e+01 4.890771113119168900e-03
1.250868658790826871e+01 7.035714285714281857e+01 2.460338478224542713e-03
1.300903405142459945e+01 7.035714285714281857e+01 1.345047153321118211e-03
1.350938151494093020e+01 7.035714285714281857e+01 6.664090349351049075e-04
1.400972897845726095e+01 7.035714285714281857e+01 0.000000000000000000e+00
1.451007644197359170e+01 7.035714285714281857e+01 0.000000000000000000e+00
1.501042390548992245e+01 7.035714285714281857e+01 0.000000000000000000e+00
1.551077136900625320e+01 7.035714285714281857e+01 0.000000000000000000e+00
1.601111883252258394e+01 7.035714285714281857e+01 0.000000000000000000e+00
1.651146629603891469e+01 7.035714285714281857e+01 0.000000000000000000e+00
1.701181375955524544e+01 7.035714285714281857e+01 0.000000000000000000e+00
1.751216122307157619e+01 7.035714285714281857e+01 0.000000000000000000e+00
1.801250868658790694e+01 7.035714285714281857e+01 0.000000000000000000e+00
1.851285615010423768e+01 7.035714285714281857e+01 0.000000000000000000e+00
1.901320361362056843e+01 7.035714285714281857e+01 0.000000000000000000e+00
1.951355107713689918e+01 7.035714285714281857e+01 0.000000000000000000e+00
2.001389854065322993e+01 7.035714285714281857e+01 0.000000000000000000e+00
2.051424600416956068e+01 7.035714285714281857e+01 0.000000000000000000e+00
2.101459346768589143e+01 7.035714285714281857e+01 0.000000000000000000e+00
2.151494093120222217e+01 7.035714285714281857e+01 0.000000000000000000e+00
2.201528839471855292e+01 7.035714285714281857e+01 0.000000000000000000e+00
2.251563585823488367e+01 7.035714285714281857e+01 0.000000000000000000e+00
2.301598332175121442e+01 7.035714285714281857e+01 0.000000000000000000e+00
2.351633078526754517e+01 7.035714285714281857e+01 0.000000000000000000e+00
0.000000000000000000e+00 7.142857142857138797e+01 1.698224663640712784e-02
5.003474635163307482e-01 7.142857142857138797e+01 5.878169581851833136e-03
1.000694927032661496e+00 7.142857142857138797e+01 6.650103874742185894e-03
1.501042390548992245e+00 7.142857142857138797e+01 6.552503276575305513e-03
2.001389854065322993e+00 7.142857142857138797e+01 8.205591555793700920e-03
2.501737317581653741e+00 7.142857142857138797e+01 6.807731343940748303e-03
3.002084781097984489e+00 7.142857142857138797e+01 1.318661901512585555e-02
3.502432244614315238e+00 7.142857142857138797e+01 8.559512085790976776e-03
4.002779708130645986e+00 7.142857142857138797e+01 9.956681764731079021e-03
4.503127171646976734e+00 7.142857142857138797e+01 9.716693398975295715e-03
5.003474635163307482e+00 7.142857142857138797e+01 9.712885574464591443e-03
5.503822098679638231e+00 7.142857142857138797e+01 1.079230366113914652e-02
6.004169562195968979e+00 7.142857142857138797e+01 8.880848046650791083e-03
6.504517025712299727e+00 7.142857142857138797e+01 9.925696196558309037e-03
7.004864489228630475e+00 7.142857142857138797e+01 1.000114738098406564e-02
7.505211952744961224e+00 7.142857142857138797e+01 8.479713986234538314e-03
8.005559416261291972e+00 7.142857142857138797e+01 9.390245292514032283e-03
8.505906879777622720e+00 7.142857142857138797e+01 7.921365180375894433e-03
9.006254343293953468e+00 7.142857142857138797e+01 5.980614153893060170e-03
9.506601806810284216e+00 7.142857142857138797e+01 4.853979712966749460e-03
1.000694927032661496e+01 7.142857142857138797e+01 4.917515277517769956e-03
1.050729673384294571e+01 7.142857142857138797e+01 6.353671596621562889e-03
1.100764419735927646e+01 7.142857142857138797e+01 5.079553860156321710e-03
1.150799166087560721e+01 7.142857142857138797e+01 3.865305069819302553e-03
1.200833912439193796e+01 7.142857142857138797e+01 3.695612653861521379e-03
1.250868658790826871e+01 7.142857142857138797e+01 1.157497300634652976e-03
1.300903405142459945e+01 7.142857142857138797e+01 0.000000000000000000e+00
1.350938151494093020e+01 7.142857142857138797e+01 0.000000000000000000e+00
1.400972897845726095e+01 7.142857142857138797e+01 0.000000000000000000e+00
1.451007644197359170e+01 7.142857142857138797e+01 0.000000000000000000e+00
1.501042390548992245e+01 7.142857142857138797e+01 0.000000000000000000e+00
1.551077136900625320e+01 7.142857142857138797e+01 0.000000000000000000e+00
1.601111883252258394e+01 7.142857142857138797e+01 0.000000000000000000e+00
1.651146629603891469e+01 7.142857142857138797e+01 0.000000000000000000e+00
1.701181375955524544e+01 7.142857142857138797e+01 0.000000000000000000e+00
1.751216122307157619e+01 7.142857142857138797e+01 0.000000000000000000e+00
1.801250868658790694e+01 7.142857142857138797e+01 0.000000000000000000e+00
1.851285615010423768e+01 7.142857142857138797e+01 0.000000000000000000e+00
1.901320361362056843e+01 7.142857142857138797e+01 0.000000000000000000e+00
1.951355107713689918e+01 7.142857142857138797e+01 0.000000000000000000e+00
2.001389854065322993e+01 7.142857142857138797e+01 0.000000000000000000e+00
2.051424600416956068e+01 7.142857142857138797e+01 0.000000000000000000e+00
2.101459346768589143e+01 7.142857142857138797e+01 0.000000000000000000e+00
2.151494093120222217e+01 7.142857142857138797e+01 0.000000000000000000e+00
2.201528839471855292e+01 7.142857142857138797e+01 0.000000000000000000e+00
2.251563585823488367e+01 7.142857142857138797e+01 0.000000000000000000e+00
2.301598332175121442e+01 7.142857142857138797e+01 0.000000000000000000e+00
2.351633078526754517e+01 7.142857142857138797e+01 0.000000000000000000e+00
0.000000000000000000e+00 7.249999999999995737e+01 1.656715073298553609e-02
5.003474635163307482e-01 7.249999999999995737e+01 5.446518907992747849e-03
1.000694927032661496e+00 7.249999999999995737e+01 6.223155030550930888e-03
1.501042390548992245e+00 7.249999999999995737e+01 6.137566601159716306e-03
2.001389854065322993e+00 7.249999999999995737e+01 7.802842929005793238e-03
2.501737317581653741e+00 7.249999999999995737e+01 6.414424431684495609e-03
3.002084781097984489e+00 7.249999999999995737e+01 1.279940320831707279e-02
3.502432244614315238e+00 7.249999999999995737e+01 8.174531402425966320e-03
4.002779708130645986e+00 7.249999999999995737e+01 9.570001322063537152e-03
4.503127171646976734e+00 7.249999999999995737e+01 9.323860034625930382e-03
5.003474635163307482e+00 7.249999999999995737e+01 9.308887407548760429e-03
5.503822098679638231e+00 7.249999999999995737e+01 1.037162972784599901e-02
6.004169562195968979e+00 7.249999999999995737e+01 8.437361171996282661e-03
6.504517025712299727e+00 7.249999999999995737e+01 9.452995811927489278e-03
7.004864489228630475e+00 7.249999999999995737e+01 9.492597979841255196e-03
7.505211952744961224e+00 7.249999999999995737e+01 7.928583675811173848e-03
8.005559416261291972e+00 7.249999999999995737e+01 8.790190664437702583e-03
8.505906879777622720e+00 7.249999999999995737e+01 7.265936255253457876e-03
9.006254343293953468e+00 7.249999999999995737e+01 5.262373403338627131e-03
9.506601806810284216e+00 7.249999999999995737e+01 4.063892945282698843e-03
1.000694927032661496e+01 7.249999999999995737e+01 4.045992748788446169e-03
1.050729673384294571e+01 7.249999999999995737e+01 5.392750222978470731e-03
1.100764419735927646e+01 7.249999999999995737e+01 4.026258763697623810e-03
1.150799166087560721e+01 7.249999999999995737e+01 2.726179655881622033e-03
1.200833912439193796e+01 7.249999999999995737e+01 2.494018293927445507e-03
1.250868658790826871e+01 7.249999999999995737e+01 0.000000000000000000e+00
1.300903405142459945e+01 7.249999999999995737e+01 0.000000000000000000e+00
1.350938151494093020e+01 7.249999999999995737e+01 0.000000000000000000e+00
1.400972897845726095e+01 7.249999999999995737e+01 0.000000000000000000e+00
1.451007644197359170e+01 7.249999999999995737e+01 0.000000000000000000e+00
1.501042390548992245e+01 7.249999999999995737e+01 0.000000000000000000e+00
1.551077136900625320e+01 7.249999999999995737e+01 0.000000000000000000e+00
1.601111883252258394e+01 7.249999999999995737e+01 0.000000000000000000e+00
1.651146629603891469e+01 7.249999999999995737e+01 0.000000000000000000e+00
1.701181375955524544e+01 7.249999999999995737e+01 0.000000000000000000e+00
1.751216122307157619e+01 7.249999999999995737e+01 0.000000000000000000e+00
1.801250868658790694e+01 7.249999999999995737e+01 0.000000000000000000e+00
1.851285615010423768e+01 7.249999999999995737e+01 0.000000000000000000e+00
1.901320361362056843e+01 7.249999999999995737e+01 0.000000000000000000e+00
1.951355107713689918e+01 7.249999999999995737e+01 0.000000000000000000e+00
2.001389854065322993e+01 7.249999999999995737e+01 0.000000000000000000e+00
2.051424600416956068e+01 7.249999999999995737e+01 0.000000000000000000e+00
2.101459346768589143e+01 7.249999999999995737e+01 0.000000000000000000e+00
2.151494093120222217e+01 7.249999999999995737e+01 0.000000000000000000e+00
2.201528839471855292e+01 7.249999999999995737e+01 0.000000000000000000e+00
2.251563585823488367e+01 7.249999999999995737e+01 0.000000000000000000e+00
2.301598332175121442e+01 7.249999999999995737e+01 0.000000000000000000e+00
2.351633078526754517e+01 7.249999999999995737e+01 0.000000000000000000e+00
0.000000000000000000e+00 7.357142857142852677e+01 1.608957319148296428e-02
5.003474635163307482e-01 7.357142857142852677e+01 4.987606955487833282e-03
1.000694927032661496e+00 7.357142857142852677e+01 5.788256454899110004e-03
1.501042390548992245e+00 7.357142857142852677e+01 5.724809071351866230e-03
2.001389854065322993e+00 7.357142857142852677e+01 7.407422907309113569e-03
2.501737317581653741e+00 7.357142857142852677e+01 6.030591675243446304e-03
3.002084781097984489e+00 7.357142857142852677e+01 1.242133026688929665e-02
3.502432244614315238e+00 7.357142857142852677e+01 7.796106568731531183e-03
4.002779708130645986e+00 7.357142857142852677e+01 9.185355161391739465e-03
4.503127171646976734e+00 7.357142857142852677e+01 8.927002956538254708e-03
5.003474635163307482e+00 7.357142857142852677e+01 8.893746610363573168e-03
5.503822098679638231e+00 7.357142857142852677e+01 9.932083154275739290e-03
6.004169562195968979e+00 7.357142857142852677e+01 7.967102673450243699e-03
6.504517025712299727e+00 7.357142857142852677e+01 8.945767141889715557e-03
7.004864489228630475e+00 7.357142857142852677e+01 8.942075278565331242e-03
7.505211952744961224e+00 7.357142857142852677e+01 7.328429175596062883e-03
8.005559416261291972e+00 7.357142857142852677e+01 8.134242089472831783e-03
8.505906879777622720e+00 7.357142857142852677e+01 6.547777756831019147e-03
9.006254343293953468e+00 7.357142857142852677e+01 4.475867366732499963e-03
9.506601806810284216e+00 7.357142857142852677e+01 3.204191820737417595e-03
1.000694927032661496e+01 7.357142857142852677e+01 3.111746155792877166e-03
1.050729673384294571e+01 7.357142857142852677e+01 4.388887592118223546e-03
1.100764419735927646e+01 7.357142857142852677e+01 2.967756590012388118e-03
1.150799166087560721e+01 7.357142857142852677e+01 1.641787787170646828e-03
1.200833912439193796e+01 7.357142857142852677e+01 1.429036447383860058e-03
1.250868658790826871e+01 7.357142857142852677e+01 0.000000000000000000e+00
1.300903405142459945e+01 7.357142857142852677e+01 0.000000000000000000e+00
1.350938151494093020e+01 7.357142857142852677e+01 0.000000000000000000e+00
1.400972897845726095e+01 7.357142857142852677e+01 0.000000000000000000e+00
1.451007644197359170e+01 7.357142857142852677e+01 0.000000000000000000e+00
1.501042390548992245e+01 7.357142857142852677e+01 0.000000000000000000e+00
1.551077136900625320e+01 7.357142857142852677e+01 0.000000000000000000e+00
1.601111883252258394e+01 7.357142857142852677e+01 0.000000000000000000e+00
1.651146629603891469e+01 7.357142857142852677e+01 0.000000000000000000e+00
1.701181375955524544e+01 7.357142857142852677e+01 0.000000000000000000e+00
1.751216122307157619e+01 7.357142857142852677e+01 0.000000000000000000e+00
1.801250868658790694e+01 7.357142857142852677e+01 0.000000000000000000e+00
1.851285615010423768e+01 7.357142857142852677e+01 0.000000000000000000e+00
1.901320361362056843e+01 7.357142857142852677e+01 0.000000000000000000e+00
1.951355107713689918e+01 7.357142857142852677e+01 0.000000000000000000e+00
2.001389854065322993e+01 7.357142857142852677e+01 0.000000000000000000e+00
2.051424600416956068e+01 7.357142857142852677e+01 0.000000000000000000e+00
2.101459346768589143e+01 7.357142857142852677e+01 0.000000000000000000e+00
2.151494093120222217e+01 7.357142857142852677e+01 0.000000000000000000e+00
2.201528839471855292e+01 7.357142857142852677e+01 0.000000000000000000e+00
2.251563585823488367e+01 7.357142857142852677e+01 0.000000000000000000e+00
2.301598332175121442e+01 7.357142857142852677e+01 0.000000000000000000e+00
2.351633078526754517e+01 7.357142857142852677e+01 0.000000000000000000e+00
0.000000000000000000e+00 7.464285714285709616e+01 1.559166317637550314e-02
5.003474635163307482e-01 7.464285714285709616e+01 4.523806005244823680e-03
1.000694927032661496e+00 7.464285714285709616e+01 5.355119852038736639e-03
1.501042390548992245e+00 7.464285714285709616e+01 5.315782572997584943e-03
2.001389854065322993e+00 7.464285714285709616e+01 7.015092475596507171e-03
2.501737317581653741e+00 7.464285714285709616e+01 5.647512999535253542e-03
3.002084781097984489e+00 7.464285714285709616e+01 1.204041846561987317e-02
3.502432244614315238e+00 7.464285714285709616e+01 7.410306266312671752e-03
4.002779708130645986e+00 7.464285714285709616e+01 8.788120183223280257e-03
4.503127171646976734e+00 7.464285714285709616e+01 8.511907618412584142e-03
5.003474635163307482e+00 7.464285714285709616e+01 8.454507551382772768e-03
5.503822098679638231e+00 7.464285714285709616e+01 9.462585727141870073e-03
6.004169562195968979e+00 7.464285714285709616e+01 7.461251163370374861e-03
6.504517025712299727e+00 7.464285714285709616e+01 8.397722814763308730e-03
7.004864489228630475e+00 7.464285714285709616e+01 8.346186924247489536e-03
7.505211952744961224e+00 7.464285714285709616e+01 6.679409136036151828e-03
8.005559416261291972e+00 7.464285714285709616e+01 7.427676891914813950e-03
8.505906879777622720e+00 7.464285714285709616e+01 5.780393624754354143e-03
9.006254343293953468e+00 7.464285714285709616e+01 3.647027803796470957e-03
9.506601806810284216e+00 7.464285714285709616e+01 2.317576638279805756e-03
1.000694927032661496e+01 7.464285714285709616e+01 2.177725411844327885e-03
1.050729673384294571e+01 7.464285714285709616e+01 3.426810141657882225e-03
1.100764419735927646e+01 7.464285714285709616e+01 2.008252649131174461e-03
1.150799166087560721e+01 7.464285714285709616e+01 7.274137943067424464e-04
1.200833912439193796e+01 7.464285714285709616e+01 6.125298265505021988e-04
1.250868658790826871e+01 7.464285714285709616e+01 0.000000000000000000e+00
1.300903405142459945e+01 7.464285714285709616e+01 0.000000000000000000e+00
1.350938151494093020e+01 7.464285714285709616e+01 0.000000000000000000e+00
1.400972897845726095e+01 7.464285714285709616e+01 0.000000000000000000e+00
1.451007644197359170e+01 7.464285714285709616e+01 0.000000000000000000e+00
1.501042390548992245e+01 7.464285714285709616e+01 0.000000000000000000e+00
1.551077136900625320e+01 7.464285714285709616e+01 0.000000000000000000e+00
1.601111883252258394e+01 7.464285714285709616e+01 0.000000000000000000e+00
1.651146629603891469e+01 7.464285714285709616e+01 0.000000000000000000e+00
1.701181375955524544e+01 7.464285714285709616e+01 0.000000000000000000e+00
1.751216122307157619e+01 7.464285714285709616e+01 0.000000000000000000e+00
1.801250868658790694e+01 7.464285714285709616e+01 0.000000000000000000e+00
1.851285615010423768e+01 7.464285714285709616e+01 0.000000000000000000e+00
1.901320361362056843e+01 7.464285714285709616e+01 0.000000000000000000e+00
1.951355107713689918e+01 7.464285714285709616e+01 0.000000000000000000e+00
2.001389854065322993e+01 7.464285714285709616e+01 0.000000000000000000e+00
2.051424600416956068e+01 7.464285714285709616e+01 0.000000000000000000e+00
2.101459346768589143e+01 7.464285714285709616e+01 0.000000000000000000e+00
2.151494093120222217e+01 7.464285714285709616e+01 0.000000000000000000e+00
2.201528839471855292e+01 7.464285714285709616e+01 0.000000000000000000e+00
2.251563585823488367e+01 7.464285714285709616e+01 0.000000000000000000e+00
2.301598332175121442e+01 7.464285714285709616e+01 0.000000000000000000e+00
2.351633078526754517e+01 7.464285714285709616e+01 0.000000000000000000e+00
0.000000000000000000e+00 7.571428571428566556e+01 1.508812441026297080e-02
5.003474635163307482e-01 7.571428571428566556e+01 4.058666784364062252e-03
1.000694927032661496e+00 7.571428571428566556e+01 4.920668453701315670e-03
1.501042390548992245e+00 7.571428571428566556e+01 4.903412815624452747e-03
2.001389854065322993e+00 7.571428571428566556e+01 6.616362027768940557e-03
2.501737317581653741e+00 7.571428571428566556e+01 5.254418518471193345e-03
3.002084781097984489e+00 7.571428571428566556e+01 1.164556543139949607e-02
3.502432244614315238e+00 7.571428571428566556e+01 7.006474603585832739e-03
4.002779708130645986e+00 7.571428571428566556e+01 8.368728786343426762e-03
4.503127171646976734e+00 7.571428571428566556e+01 8.070616758034887539e-03
5.003474635163307482e+00 7.571428571428566556e+01 7.985271797182558196e-03
5.503822098679638231e+00 7.571428571428566556e+01 8.959736998375600336e-03
6.004169562195968979e+00 7.571428571428566556e+01 6.919418366139296062e-03
6.504517025712299727e+00 7.571428571428566556e+01 7.812211209332065032e-03
7.004864489228630475e+00 7.571428571428566556e+01 7.713097343611752255e-03
7.505211952744961224e+00 7.571428571428566556e+01 5.996112240875151045e-03
8.005559416261291972e+00 7.571428571428566556e+01 6.693752819929399411e-03
8.505906879777622720e+00 7.571428571428566556e+01 4.998345655449987213e-03
9.006254343293953468e+00 7.571428571428566556e+01 2.824069312763022310e-03
9.506601806810284216e+00 7.571428571428566556e+01 1.467152450128683672e-03
1.000694927032661496e+01 7.571428571428566556e+01 1.321145416793470528e-03
1.050729673384294571e+01 7.571428571428566556e+01 2.594084769544313662e-03
1.100764419735927646e+01 7.571428571428566556e+01 1.238092762919872775e-03
1.150799166087560721e+01 7.571428571428566556e+01 6.500867632196205559e-05
1.200833912439193796e+01 7.571428571428566556e+01 1.052251714331320365e-04
1.250868658790826871e+01 7.571428571428566556e+01 0.000000000000000000e+00
1.300903405142459945e+01 7.571428571428566556e+01 0.000000000000000000e+00
1.350938151494093020e+01 7.571428571428566556e+01 0.000000000000000000e+00
1.400972897845726095e+01 7.571428571428566556e+01 0.000000000000000000e+00
1.451007644197359170e+01 7.571428571428566556e+01 0.000000000000000000e+00
1.501042390548992245e+01 7.571428571428566556e+01 0.000000000000000000e+00
1.551077136900625320e+01 7.571428571428566556e+01 0.000000000000000000e+00
1.601111883252258394e+01 7.571428571428566556e+01 0.000000000000000000e+00
1.651146629603891469e+01 7.571428571428566556e+01 0.000000000000000000e+00
1.701181375955524544e+01 7.571428571428566556e+01 0.000000000000000000e+00
1.751216122307157619e+01 7.571428571428566556e+01 0.000000000000000000e+00
1.801250868658790694e+01 7.571428571428566556e+01 0.000000000000000000e+00
1.851285615010423768e+01 7.571428571428566556e+01 0.000000000000000000e+00
1.901320361362056843e+01 7.571428571428566556e+01 0.000000000000000000e+00
1.951355107713689918e+01 7.571428571428566556e+01 0.000000000000000000e+00
2.001389854065322993e+01 7.571428571428566556e+01 0.000000000000000000e+00
2.051424600416956068e+01 7.571428571428566556e+01 0.000000000000000000e+00
2.101459346768589143e+01 7.571428571428566556e+01 0.000000000000000000e+00
2.151494093120222217e+01 7.571428571428566556e+01 0.000000000000000000e+00
2.201528839471855292e+01 7.571428571428566556e+01 0.000000000000000000e+00
2.251563585823488367e+01 7.571428571428566556e+01 0.000000000000000000e+00
2.301598332175121442e+01 7.571428571428566556e+01 0.000000000000000000e+00
2.351633078526754517e+01 7.571428571428566556e+01 0.000000000000000000e+00
0.000000000000000000e+00 7.678571428571423496e+01 1.457904970261658661e-02
5.003474635163307482e-01 7.678571428571423496e+01 3.587020028571807906e-03
1.000694927032661496e+00 7.678571428571423496e+01 4.477204085853836446e-03
1.501042390548992245e+00 7.678571428571423496e+01 4.479049757889930206e-03
2.001389854065322993e+00 7.678571428571423496e+01 6.202610247587059256e-03
2.501737317581653741e+00 7.678571428571423496e+01 4.843390004093617307e-03
3.002084781097984489e+00 7.678571428571423496e+01 1.123005760538087205e-02
3.502432244614315238e+00 7.678571428571423496e+01 6.579500215101452554e-03
4.002779708130645986e+00 7.678571428571423496e+01 7.924037855850496470e-03
4.503127171646976734e+00 7.678571428571423496e+01 7.602339729259277590e-03
5.003474635163307482e+00 7.678571428571423496e+01 7.488059345977737813e-03
5.503822098679638231e+00 7.678571428571423496e+01 8.428955028517592929e-03
6.004169562195968979e+00 7.678571428571423496e+01 6.351198240900690628e-03
6.504517025712299727e+00 7.678571428571423496e+01 7.204018322356342541e-03
7.004864489228630475e+00 7.678571428571423496e+01 7.064055649515454949e-03
7.505211952744961224e+00 7.678571428571423496e+01 5.307710958971478821e-03
8.005559416261291972e+00 7.678571428571423496e+01 5.970970621781312992e-03
8.505906879777622720e+00 7.678571428571423496e+01 4.250375009662327175e-03
9.006254343293953468e+00 7.678571428571423496e+01 2.065790938412415123e-03
9.506601806810284216e+00 7.678571428571423496e+01 7.199033633432661006e-04
1.000694927032661496e+01 7.678571428571423496e+01 6.130983197243089489e-04
1.050729673384294571e+01 7.678571428571423496e+01 1.959417268803109735e-03
1.100764419735927646e+01 7.678571428571423496e+01 7.150592169680482224e-04
1.150799166087560721e+01 7.678571428571423496e+01 0.000000000000000000e+00
1.200833912439193796e+01 7.678571428571423496e+01 0.000000000000000000e+00
1.250868658790826871e+01 7.678571428571423496e+01 0.000000000000000000e+00
1.300903405142459945e+01 7.678571428571423496e+01 0.000000000000000000e+00
1.350938151494093020e+01 7.678571428571423496e+01 0.000000000000000000e+00
1.400972897845726095e+01 7.678571428571423496e+01 0.000000000000000000e+00
1.451007644197359170e+01 7.678571428571423496e+01 0.000000000000000000e+00
1.501042390548992245e+01 7.678571428571423496e+01 0.000000000000000000e+00
1.551077136900625320e+01 7.678571428571423496e+01 0.000000000000000000e+00
1.601111883252258394e+01 7.678571428571423496e+01 0.000000000000000000e+00
1.651146629603891469e+01 7.678571428571423496e+01 3.034697379777906434e-04
1.701181375955524544e+01 7.678571428571423496e+01 0.000000000000000000e+00
1.751216122307157619e+01 7.678571428571423496e+01 0.000000000000000000e+00
1.801250868658790694e+01 7.678571428571423496e+01 0.000000000000000000e+00
1.851285615010423768e+01 7.678571428571423496e+01 0.000000000000000000e+00
1.901320361362056843e+01 7.678571428571423496e+01 0.000000000000000000e+00
1.951355107713689918e+01 7.678571428571423496e+01 0.000000000000000000e+00
2.001389854065322993e+01 7.678571428571423496e+01 0.000000000000000000e+00
2.051424600416956068e+01 7.678571428571423496e+01 0.000000000000000000e+00
2.101459346768589143e+01 7.678571428571423496e+01 0.000000000000000000e+00
2.151494093120222217e+01 7.678571428571423496e+01 0.000000000000000000e+00
2.201528839471855292e+01 7.678571428571423496e+01 0.000000000000000000e+00
2.251563585823488367e+01 7.678571428571423496e+01 0.000000000000000000e+00
2.301598332175121442e+01 7.678571428571423496e+01 0.000000000000000000e+00
2.351633078526754517e+01 7.678571428571423496e+01 0.000000000000000000e+00
0.000000000000000000e+00 7.785714285714280436e+01 1.405886624523067230e-02
5.003474635163307482e-01 7.785714285714280436e+01 3.101906571741364083e-03
1.000694927032661496e+00 7.785714285714280436e+01 4.017894713938763296e-03
1.501042390548992245e+00 7.785714285714280436e+01 4.036806031295969710e-03
2.001389854065322993e+00 7.785714285714280436e+01 5.769364916897612439e-03
2.501737317581653741e+00 7.785714285714280436e+01 4.411677764827426351e-03
3.002084781097984489e+00 7.785714285714280436e+01 1.079311722513642824e-02
3.502432244614315238e+00 7.785714285714280436e+01 6.130836979022835642e-03
4.002779708130645986e+00 7.785714285714280436e+01 7.458051313073199573e-03
4.503127171646976734e+00 7.785714285714280436e+01 7.114040540840749216e-03
5.003474635163307482e+00 7.785714285714280436e+01 6.973319592548321566e-03
5.503822098679638231e+00 7.785714285714280436e+01 7.884824565597692292e-03
6.004169562195968979e+00 7.785714285714280436e+01 5.776080332822064456e-03
6.504517025712299727e+00 7.785714285714280436e+01 6.598371497632926630e-03
7.004864489228630475e+00 7.785714285714280436e+01 6.430815594027972093e-03
7.505211952744961224e+00 7.785714285714280436e+01 4.653024529553129174e-03
8.005559416261291972e+00 7.785714285714280436e+01 5.305180667478148759e-03
8.505906879777622720e+00 7.785714285714280436e+01 3.588396874628863031e-03
9.006254343293953468e+00 7.785714285714280436e+01 1.427892136814379320e-03
9.506601806810284216e+00 7.785714285714280436e+01 1.314913707667897391e-04
1.000694927032661496e+01 7.785714285714280436e+01 1.038404402384646152e-04
1.050729673384294571e+01 7.785714285714280436e+01 1.561205493913562364e-03
1.100764419735927646e+01 7.785714285714280436e+01 4.590602349169026208e-04
1.150799166087560721e+01 7.785714285714280436e+01 0.000000000000000000e+00
1.200833912439193796e+01 7.785714285714280436e+01 1.550707252873095854e-05
1.250868658790826871e+01 7.785714285714280436e+01 0.000000000000000000e+00
1.300903405142459945e+01 7.785714285714280436e+01 0.000000000000000000e+00
1.350938151494093020e+01 7.785714285714280436e+01 0.000000000000000000e+00
1.400972897845726095e+01 7.785714285714280436e+01 0.000000000000000000e+00
1.451007644197359170e+01 7.785714285714280436e+01 0.000000000000000000e+00
1.501042390548992245e+01 7.785714285714280436e+01 0.000000000000000000e+00
1.551077136900625320e+01 7.785714285714280436e+01 0.000000000000000000e+00
1.601111883252258394e+01 7.785714285714280436e+01 0.000000000000000000e+00
1.651146629603891469e+01 7.785714285714280436e+01 9.941535939199663829e-04
1.701181375955524544e+01 7.785714285714280436e+01 0.000000000000000000e+00
1.751216122307157619e+01 7.785714285714280436e+01 0.000000000000000000e+00
1.801250868658790694e+01 7.785714285714280436e+01 0.000000000000000000e+00
1.851285615010423768e+01 7.785714285714280436e+01 0.000000000000000000e+00
1.901320361362056843e+01 7.785714285714280436e+01 0.000000000000000000e+00
1.951355107713689918e+01 7.785714285714280436e+01 0.000000000000000000e+00
2.001389854065322993e+01 7.785714285714280436e+01 0.000000000000000000e+00
2.051424600416956068e+01 7.785714285714280436e+01 0.000000000000000000e+00
2.101459346768589143e+01 7.785714285714280436e+01 0.000000000000000000e+00
2.151494093120222217e+01 7.785714285714280436e+01 0.000000000000000000e+00
2.201528839471855292e+01 7.785714285714280436e+01 0.000000000000000000e+00
2.251563585823488367e+01 7.785714285714280436e+01 0.000000000000000000e+00
2.301598332175121442e+01 7.785714285714280436e+01 0.000000000000000000e+00
2.351633078526754517e+01 7.785714285714280436e+01 0.000000000000000000e+00
0.000000000000000000e+00 7.892857142857137376e+01 1.352223357699233741e-02
5.003474635163307482e-01 7.892857142857137376e+01 2.598932911325402273e-03
1.000694927032661496e+00 7.892857142857137376e+01 3.539960964125010712e-03
1.501042390548992245e+00 7.892857142857137376e+01 3.575809466354162858e-03
2.001389854065322993e+00 7.892857142857137376e+01 5.317806699831950645e-03
2.501737317581653741e+00 7.892857142857137376e+01 3.962633234830148510e-03
3.002084781097984489e+00 7.892857142857137376e+01 1.034041899416349164e-02
3.502432244614315238e+00 7.892857142857137376e+01 5.668709051723896941e-03
4.002779708130645986e+00 7.892857142857137376e+01 6.981848082920460996e-03
4.503127171646976734e+00 7.892857142857137376e+01 6.620040788542058685e-03
5.003474635163307482e+00 7.892857142857137376e+01 6.459069191660948839e-03
5.503822098679638231e+00 7.892857142857137376e+01 7.349533138402364330e-03
6.004169562195968979e+00 7.892857142857137376e+01 5.220860072142674557e-03
6.504517025712299727e+00 7.892857142857137376e+01 6.026950643120032591e-03
7.004864489228630475e+00 7.892857142857137376e+01 5.849902756891844913e-03
7.505211952744961224e+00 7.892857142857137376e+01 4.072859246983195902e-03
8.005559416261291972e+00 7.892857142857137376e+01 4.740133465083812281e-03
8.505906879777622720e+00 7.892857142857137376e+01 3.056821589407954232e-03
9.006254343293953468e+00 7.892857142857137376e+01 9.521030005238961813e-04
9.506601806810284216e+00 7.892857142857137376e+01 0.000000000000000000e+00
1.000694927032661496e+01 7.892857142857137376e+01 0.000000000000000000e+00
1.050729673384294571e+01 7.892857142857137376e+01 1.405943265503112327e-03
1.100764419735927646e+01 7.892857142857137376e+01 4.564510023264828353e-04
1.150799166087560721e+01 7.892857142857137376e+01 0.000000000000000000e+00
1.200833912439193796e+01 7.892857142857137376e+01 3.457536265226712757e-04
1.250868658790826871e+01 7.892857142857137376e+01 0.000000000000000000e+00
1.300903405142459945e+01 7.892857142857137376e+01 0.000000000000000000e+00
1.350938151494093020e+01 7.892857142857137376e+01 0.000000000000000000e+00
1.400972897845726095e+01 7.892857142857137376e+01 0.000000000000000000e+00
1.451007644197359170e+01 7.892857142857137376e+01 0.000000000000000000e+00
1.501042390548992245e+01 7.892857142857137376e+01 0.000000000000000000e+00
1.551077136900625320e+01 7.892857142857137376e+01 0.000000000000000000e+00
1.601111883252258394e+01 7.892857142857137376e+01 1.682200898694974356e-04
1.651146629603891469e+01 7.892857142857137376e+01 1.515191352133182789e-03
1.701181375955524544e+01 7.892857142857137376e+01 0.000000000000000000e+00
1.751216122307157619e+01 7.892857142857137376e+01 0.000000000000000000e+00
1.801250868658790694e+01 7.892857142857137376e+01 0.000000000000000000e+00
1.851285615010423768e+01 7.892857142857137376e+01 0.000000000000000000e+00
1.901320361362056843e+01 7.892857142857137376e+01 0.000000000000000000e+00
1.951355107713689918e+01 7.892857142857137376e+01 0.000000000000000000e+00
2.001389854065322993e+01 7.892857142857137376e+01 0.000000000000000000e+00
2.051424600416956068e+01 7.892857142857137376e+01 0.000000000000000000e+00
2.101459346768589143e+01 7.892857142857137376e+01 0.000000000000000000e+00
2.151494093120222217e+01 7.892857142857137376e+01 0.000000000000000000e+00
2.201528839471855292e+01 7.892857142857137376e+01 0.000000000000000000e+00
2.251563585823488367e+01 7.892857142857137376e+01 0.000000000000000000e+00
2.301598332175121442e+01 7.892857142857137376e+01 0.000000000000000000e+00
2.351633078526754517e+01 7.892857142857137376e+01 0.000000000000000000e+00
0.000000000000000000e+00 7.999999999999994316e+01 1.296756055602088509e-02
5.003474635163307482e-01 7.999999999999994316e+01 2.078621939946345698e-03
1.000694927032661496e+00 7.999999999999994316e+01 3.046156881116313109e-03
1.501042390548992245e+00 7.999999999999994316e+01 3.101025039386140492e-03
2.001389854065322993e+00 7.999999999999994316e+01 4.855087118594725304e-03
2.501737317581653741e+00 7.999999999999994316e+01 3.505625146377089330e-03
3.002084781097984489e+00 7.999999999999994316e+01 9.883649886633261161e-03
3.502432244614315238e+00 7.999999999999994316e+01 5.207301901563377022e-03
4.002779708130645986e+00 7.999999999999994316e+01 6.512337443369653478e-03
4.503127171646976734e+00 7.999999999999994316e+01 6.140222247260296307e-03
5.003474635163307482e+00 7.999999999999994316e+01 5.968384042988050808e-03
5.503822098679638231e+00 7.999999999999994316e+01 6.849472952169088913e-03
6.004169562195968979e+00 7.999999999999994316e+01 4.715182954835472895e-03
6.504517025712299727e+00 7.999999999999994316e+01 5.522275012543931272e-03
7.004864489228630475e+00 7.999999999999994316e+01 5.355885043163144399e-03
7.505211952744961224e+00 7.999999999999994316e+01 3.602424937034442998e-03
8.005559416261291972e+00 7.999999999999994316e+01 4.309585711433167043e-03
8.505906879777622720e+00 7.999999999999994316e+01 2.685181525732632801e-03
9.006254343293953468e+00 7.999999999999994316e+01 6.604049026481956242e-04
9.506601806810284216e+00 7.999999999999994316e+01 0.000000000000000000e+00
1.000694927032661496e+01 7.999999999999994316e+01 0.000000000000000000e+00
1.050729673384294571e+01 7.999999999999994316e+01 1.473322018281833512e-03
1.100764419735927646e+01 7.999999999999994316e+01 6.692784156129283346e-04
1.150799166087560721e+01 7.999999999999994316e+01 1.257886633815874511e-04
1.200833912439193796e+01 7.999999999999994316e+01 8.391722995369499394e-04
1.250868658790826871e+01 7.999999999999994316e+01 0.000000000000000000e+00
1.300903405142459945e+01 7.999999999999994316e+01 0.000000000000000000e+00
1.350938151494093020e+01 7.999999999999994316e+01 1.721152134171455295e-04
1.400972897845726095e+01 7.999999999999994316e+01 0.000000000000000000e+00
1.451007644197359170e+01 7.999999999999994316e+01 0.000000000000000000e+00
1.501042390548992245e+01 7.999999999999994316e+01 4.092474510192234405e-04
1.551077136900625320e+01 7.999999999999994316e+01 0.000000000000000000e+00
1.601111883252258394e+01 7.999999999999994316e+01 6.463544540253884918e-04
1.651146629603891469e+01 7.999999999999994316e+01 1.886104904731511489e-03
1.701181375955524544e+01 7.999999999999994316e+01 0.000000000000000000e+00
1.751216122307157619e+01 7.999999999999994316e+01 0.000000000000000000e+00
1.801250868658790694e+01 7.999999999999994316e+01 0.000000000000000000e+00
1.851285615010423768e+01 7.999999999999994316e+01 0.000000000000000000e+00
1.901320361362056843e+01 7.999999999999994316e+01 0.000000000000000000e+00
1.951355107713689918e+01 7.999999999999994316e+01 0.000000000000000000e+00
2.001389854065322993e+01 7.999999999999994316e+01 0.000000000000000000e+00
2.051424600416956068e+01 7.999999999999994316e+01 0.000000000000000000e+00
2.101459346768589143e+01 7.999999999999994316e+01 0.000000000000000000e+00
2.151494093120222217e+01 7.999999999999994316e+01 0.000000000000000000e+00
2.201528839471855292e+01 7.999999999999994316e+01 0.000000000000000000e+00
2.251563585823488367e+01 7.999999999999994316e+01 0.000000000000000000e+00
2.301598332175121442e+01 7.999999999999994316e+01 0.000000000000000000e+00
2.351633078526754517e+01 7.999999999999994316e+01 0.000000000000000000e+00
0.000000000000000000e+00 8.107142857142851256e+01 1.239868946953903706e-02
5.003474635163307482e-01 8.107142857142851256e+01 1.547240902870505863e-03
1.000694927032661496e+00 8.107142857142851256e+01 2.544967256890240392e-03
1.501042390548992245e+00 8.107142857142851256e+01 2.622967729679070992e-03
2.001389854065322993e+00 8.107142857142851256e+01 4.393639994207942934e-03
2.501737317581653741e+00 8.107142857142851256e+01 3.054979660802370489e-03
3.002084781097984489e+00 8.107142857142851256e+01 9.439065188579842669e-03
3.502432244614315238e+00 8.107142857142851256e+01 4.764886979324978178e-03
4.002779708130645986e+00 8.107142857142851256e+01 6.069882903904089133e-03
4.503127171646976734e+00 8.107142857142851256e+01 5.697069918060848615e-03
5.003474635163307482e+00 8.107142857142851256e+01 5.525789154596782993e-03
5.503822098679638231e+00 8.107142857142851256e+01 6.410939378537983124e-03
6.004169562195968979e+00 8.107142857142851256e+01 4.286581048467019706e-03
6.504517025712299727e+00 8.107142857142851256e+01 5.112217650401984503e-03
7.004864489228630475e+00 8.107142857142851256e+01 4.975653514221967111e-03
7.505211952744961224e+00 8.107142857142851256e+01 3.265842968662280299e-03
8.005559416261291972e+00 8.107142857142851256e+01 4.032661936004516834e-03
8.505906879777622720e+00 8.107142857142851256e+01 2.485082819265654885e-03
9.006254343293953468e+00 8.107142857142851256e+01 5.543103233288937393e-04
9.506601806810284216e+00 8.107142857142851256e+01 0.000000000000000000e+00
1.000694927032661496e+01 8.107142857142851256e+01 0.000000000000000000e+00
1.050729673384294571e+01 8.107142857142851256e+01 1.724541444496269227e-03
1.100764419735927646e+01 8.107142857142851256e+01 1.045755649383278696e-03
1.150799166087560721e+01 8.107142857142851256e+01 6.174126758943243587e-04
1.200833912439193796e+01 8.107142857142851256e+01 1.427264387734383799e-03
1.250868658790826871e+01 8.107142857142851256e+01 4.846766726562812266e-05
1.300903405142459945e+01 8.107142857142851256e+01 1.685665877992348349e-04
1.350938151494093020e+01 8.107142857142851256e+01 8.739497814487795502e-04
1.400972897845726095e+01 8.107142857142851256e+01 0.000000000000000000e+00
1.451007644197359170e+01 8.107142857142851256e+01 2.973949573478740227e-04
1.501042390548992245e+01 8.107142857142851256e+01 9.438644866900380848e-04
1.551077136900625320e+01 8.107142857142851256e+01 9.498719264200428114e-05
1.601111883252258394e+01 8.107142857142851256e+01 9.892668997903975026e-04
1.651146629603891469e+01 8.107142857142851256e+01 2.136663403563443531e-03
1.701181375955524544e+01 8.107142857142851256e+01 0.000000000000000000e+00
1.751216122307157619e+01 8.107142857142851256e+01 0.000000000000000000e+00
1.801250868658790694e+01 8.107142857142851256e+01 0.000000000000000000e+00
1.851285615010423768e+01 8.107142857142851256e+01 0.000000000000000000e+00
1.901320361362056843e+01 8.107142857142851256e+01 0.000000000000000000e+00
1.951355107713689918e+01 8.107142857142851256e+01 0.000000000000000000e+00
2.001389854065322993e+01 8.107142857142851256e+01 0.000000000000000000e+00
2.051424600416956068e+01 8.107142857142851256e+01 0.000000000000000000e+00
2.101459346768589143e+01 8.107142857142851256e+01 0.000000000000000000e+00
2.151494093120222217e+01 8.107142857142851256e+01 0.000000000000000000e+00
2.201528839471855292e+01 8.107142857142851256e+01 0.000000000000000000e+00
2.251563585823488367e+01 8.107142857142851256e+01 0.000000000000000000e+00
2.301598332175121442e+01 8.107142857142851256e+01 0.000000000000000000e+00
2.351633078526754517e+01 8.107142857142851256e+01 0.000000000000000000e+00


==> DataFigures/rCost3.txt <==
0.000000000000000000e+00 2.999733333333333696e-01
1.667824878387769161e-02 3.196433333333333349e-01
3.335649756775538322e-02 3.379233333333333533e-01
5.003474635163307482e-02 3.557566666666666655e-01
6.671299513551076643e-02 3.728400000000000047e-01
8.339124391938845804e-02 3.890966666666666463e-01
1.000694927032661496e-01 4.047266666666666790e-01
1.167477414871438413e-01 4.198533333333333561e-01
1.334259902710215329e-01 4.347699999999999898e-01
1.501042390548992245e-01 4.486999999999999877e-01
1.667824878387769161e-01 4.622566666666666491e-01
1.834607366226546077e-01 4.757733333333333814e-01
2.001389854065322993e-01 4.887833333333333474e-01
2.168172341904099909e-01 5.002033333333333331e-01
2.334954829742876825e-01 5.122566666666665824e-01
2.501737317581653741e-01 5.235899999999999999e-01
2.668519805420430657e-01 5.345199999999999951e-01
2.835302293259207573e-01 5.450500000000000345e-01
3.002084781097984489e-01 5.553633333333333200e-01
3.168867268936761405e-01 5.647866666666666591e-01
3.335649756775538322e-01 5.736633333333333029e-01
3.502432244614315238e-01 5.825266666666666371e-01
3.669214732453092154e-01 5.908933333333332705e-01
3.835997220291869070e-01 5.991699999999999804e-01
4.002779708130645986e-01 6.066833333333333522e-01
4.169562195969422902e-01 6.140299999999999647e-01
4.336344683808199818e-01 6.216699999999999449e-01
4.503127171646976734e-01 6.283333333333332993e-01
4.669909659485753650e-01 6.349166666666666847e-01
4.836692147324530566e-01 6.416233333333333233e-01
5.003474635163307482e-01 6.476699999999999680e-01
5.170257123002084398e-01 6.531466666666666532e-01
5.337039610840861315e-01 6.585900000000000087e-01
5.503822098679638231e-01 6.634233333333333649e-01
5.670604586518415147e-01 6.682666666666666755e-01
5.837387074357192063e-01 6.727966666666667095e-01
6.004169562195968979e-01 6.773133333333333228e-01
6.170952050034745895e-01 6.818633333333333768e-01
6.337734537873522811e-01 6.859233333333334404e-01
6.504517025712299727e-01 6.892933333333333135e-01
6.671299513551076643e-01 6.927633333333333976e-01
6.838082001389853559e-01 6.960966666666665859e-01
7.004864489228630475e-01 6.988666666666666361e-01
7.171646977067407391e-01 7.013966666666666683e-01
7.338429464906184307e-01 7.040533333333333088e-01
7.505211952744961224e-01 7.059133333333333926e-01
7.671994440583738140e-01 7.077700000000000102e-01
7.838776928422515056e-01 7.096333333333333382e-01
8.005559416261291972e-01 7.114933333333333110e-01
8.172341904100068888e-01 7.130166666666667430e-01
8.339124391938845804e-01 7.141733333333333267e-01
8.505906879777622720e-01 7.153599999999999959e-01
8.672689367616399636e-01 7.163633333333333519e-01
8.839471855455176552e-01 7.176000000000000156e-01
9.006254343293953468e-01 7.183000000000000496e-01
9.173036831132730384e-01 7.187799999999999745e-01
9.339819318971507300e-01 7.188066666666667048e-01
9.506601806810284216e-01 7.191566666666666663e-01
9.673384294649061133e-01 7.190999999999999615e-01
9.840166782487838049e-01 7.192899999999999849e-01
1.000694927032661496e+00 7.188600000000000545e-01
1.017373175816539188e+00 7.186966666666666503e-01
1.034051424600416880e+00 7.180966666666666054e-01
1.050729673384294571e+00 7.174766666666666515e-01
1.067407922168172263e+00 7.169533333333333314e-01
1.084086170952049955e+00 7.159200000000000008e-01
1.100764419735927646e+00 7.149400000000000199e-01
1.117442668519805338e+00 7.141733333333333267e-01
1.134120917303683029e+00 7.132399999999999851e-01
1.150799166087560721e+00 7.122033333333334104e-01
1.167477414871438413e+00 7.109400000000000164e-01
1.184155663655316104e+00 7.095666666666665678e-01
1.200833912439193796e+00 7.082833333333333758e-01
1.217512161223071487e+00 7.069100000000000383e-01
1.234190410006949179e+00 7.051933333333333387e-01
1.250868658790826871e+00 7.030466666666665976e-01
1.267546907574704562e+00 7.016966666666666352e-01
1.284225156358582254e+00 7.003599999999999826e-01
1.300903405142459945e+00 6.987033333333333429e-01
1.317581653926337637e+00 6.963899999999999535e-01
1.334259902710215329e+00 6.942766666666666531e-01
1.350938151494093020e+00 6.919699999999999740e-01
1.367616400277970712e+00 6.894533333333333625e-01
1.384294649061848403e+00 6.866533333333333378e-01
1.400972897845726095e+00 6.847199999999999953e-01
1.417651146629603787e+00 6.819433333333333458e-01
1.434329395413481478e+00 6.793266666666666342e-01
1.451007644197359170e+00 6.764900000000000357e-01
1.467685892981236861e+00 6.736666666666666359e-01
1.484364141765114553e+00 6.711100000000000954e-01
1.501042390548992245e+00 6.678066666666666595e-01
1.517720639332869936e+00 6.649466666666666859e-01
1.534398888116747628e+00 6.620566666666666267e-01
1.551077136900625320e+00 6.593433333333333923e-01
1.567755385684503011e+00 6.563400000000000345e-01
1.584433634468380703e+00 6.534400000000000208e-01
1.601111883252258394e+00 6.498566666666666380e-01
1.617790132036136086e+00 6.466033333333334188e-01
1.634468380820013778e+00 6.433500000000000885e-01
1.651146629603891469e+00 6.401233333333332665e-01
1.667824878387769161e+00 6.370933333333332893e-01
1.684503127171646852e+00 6.339533333333332576e-01
1.701181375955524544e+00 6.309033333333333715e-01
1.717859624739402236e+00 6.273166666666666336e-01
1.734537873523279927e+00 6.233799999999999342e-01
1.751216122307157619e+00 6.198399999999999466e-01
1.767894371091035310e+00 6.163933333333333486e-01
1.784572619874913002e+00 6.126433333333333175e-01
1.801250868658790694e+00 6.090666666666667561e-01
1.817929117442668385e+00 6.054966666666665720e-01
1.834607366226546077e+00 6.021799999999999375e-01
1.851285615010423768e+00 5.987366666666665838e-01
1.867963863794301460e+00 5.951466666666667127e-01
1.884642112578179152e+00 5.913866666666667271e-01
1.901320361362056843e+00 5.875633333333333264e-01
1.917998610145934535e+00 5.840500000000000691e-01
1.934676858929812227e+00 5.803766666666666518e-01
1.951355107713689918e+00 5.758933333333333682e-01
1.968033356497567610e+00 5.718133333333333956e-01
1.984711605281445301e+00 5.680366666666666342e-01
2.001389854065322993e+00 5.645166666666666666e-01
2.018068102849200685e+00 5.602200000000000513e-01
2.034746351633078376e+00 5.560866666666667291e-01
2.051424600416956068e+00 5.523000000000000131e-01
2.068102849200833759e+00 5.481066666666666309e-01
2.084781097984711451e+00 5.441633333333333322e-01
2.101459346768589143e+00 5.399899999999999700e-01
2.118137595552466834e+00 5.356333333333332947e-01
2.134815844336344526e+00 5.317633333333333656e-01
2.151494093120222217e+00 5.273033333333333461e-01
2.168172341904099909e+00 5.225100000000000300e-01
2.184850590687977601e+00 5.175100000000000255e-01
2.201528839471855292e+00 5.132800000000000695e-01
2.218207088255732984e+00 5.094666666666666233e-01
2.234885337039610675e+00 5.051499999999999879e-01
2.251563585823488367e+00 5.012233333333333540e-01
2.268241834607366059e+00 4.961933333333333196e-01
2.284920083391243750e+00 4.910966666666666258e-01
2.301598332175121442e+00 4.867033333333333212e-01
2.318276580958999133e+00 4.825800000000000090e-01
2.334954829742876825e+00 4.779866666666666708e-01
2.351633078526754517e+00 4.734399999999999720e-01
2.368311327310632208e+00 4.692166666666666708e-01
2.384989576094509900e+00 4.648100000000000565e-01
2.401667824878387592e+00 4.604333333333333611e-01
2.418346073662265283e+00 4.557066666666667043e-01
2.435024322446142975e+00 4.511766666666666703e-01
2.451702571230020666e+00 4.467733333333333556e-01
2.468380820013898358e+00 4.423200000000000465e-01
2.485059068797776050e+00 4.377333333333333076e-01
2.501737317581653741e+00 4.332566666666666233e-01
2.518415566365531433e+00 4.290300000000000225e-01
2.535093815149409124e+00 4.249933333333333341e-01
2.551772063933286816e+00 4.200166666666667048e-01
2.568450312717164508e+00 4.149699999999999500e-01
2.585128561501042199e+00 4.106899999999999995e-01
2.601806810284919891e+00 4.061699999999999755e-01
2.618485059068797582e+00 4.010066666666666779e-01
2.635163307852675274e+00 3.961600000000000676e-01
2.651841556636552966e+00 3.915100000000000247e-01
2.668519805420430657e+00 3.869533333333333713e-01
2.685198054204308349e+00 3.824400000000000022e-01
2.701876302988186040e+00 3.773166666666666336e-01
2.718554551772063732e+00 3.731733333333333014e-01
2.735232800555941424e+00 3.680233333333333134e-01
2.751911049339819115e+00 3.639800000000000257e-01
2.768589298123696807e+00 3.594366666666666821e-01
2.785267546907574499e+00 3.544166666666666576e-01
2.801945795691452190e+00 3.490966666666666662e-01
2.818624044475329882e+00 3.441366666666666463e-01
2.835302293259207573e+00 3.393366666666666198e-01
2.851980542043085265e+00 3.347299999999999720e-01
2.868658790826962957e+00 3.296066666666666589e-01
2.885337039610840648e+00 3.245899999999999896e-01
2.902015288394718340e+00 3.195266666666666810e-01
2.918693537178596031e+00 3.141233333333333100e-01
2.935371785962473723e+00 3.098400000000000043e-01
2.952050034746351415e+00 3.044933333333333381e-01
2.968728283530229106e+00 2.994700000000000140e-01
2.985406532314106798e+00 2.946033333333333282e-01
3.002084781097984489e+00 2.912533333333333641e-01
3.018763029881862181e+00 2.873066666666666547e-01
3.035441278665739873e+00 2.836866666666666981e-01
3.052119527449617564e+00 2.793599999999999972e-01
3.068797776233495256e+00 2.767766666666666708e-01
3.085476025017372947e+00 2.734566666666666812e-01
3.102154273801250639e+00 2.698766666666666536e-01
3.118832522585128331e+00 2.670699999999999741e-01
3.135510771369006022e+00 2.644700000000000384e-01
3.152189020152883714e+00 2.615500000000000047e-01
3.168867268936761405e+00 2.586999999999999855e-01
3.185545517720639097e+00 2.558533333333333215e-01
3.202223766504516789e+00 2.530633333333333623e-01
3.218902015288394480e+00 2.507166666666666432e-01
3.235580264072272172e+00 2.483100000000000307e-01
3.252258512856149864e+00 2.457700000000000162e-01
3.268936761640027555e+00 2.435566666666666991e-01
3.285615010423905247e+00 2.421233333333333293e-01
3.302293259207782938e+00 2.404666666666666619e-01
3.318971507991660630e+00 2.382900000000000018e-01
3.335649756775538322e+00 2.364666666666666583e-01
3.352328005559416013e+00 2.350133333333332963e-01
3.369006254343293705e+00 2.336933333333333640e-01
3.385684503127171396e+00 2.327133333333333276e-01
3.402362751911049088e+00 2.307133333333333536e-01
3.419041000694926780e+00 2.298999999999999932e-01
3.435719249478804471e+00 2.284666666666667068e-01
3.452397498262682163e+00 2.277433333333332977e-01
3.469075747046559854e+00 2.256099999999999772e-01
3.485753995830437546e+00 2.240900000000000114e-01
3.502432244614315238e+00 2.227866666666666884e-01
3.519110493398192929e+00 2.222800000000000331e-01
3.535788742182070621e+00 2.214933333333333199e-01
3.552466990965948312e+00 2.206566666666666676e-01
3.569145239749826004e+00 2.199200000000000044e-01
3.585823488533703696e+00 2.193633333333333268e-01
3.602501737317581387e+00 2.179733333333333245e-01
3.619179986101459079e+00 2.170233333333333459e-01
3.635858234885336771e+00 2.162133333333333129e-01
3.652536483669214462e+00 2.153733333333333611e-01
3.669214732453092154e+00 2.153499999999999859e-01
3.685892981236969845e+00 2.146933333333333471e-01
3.702571230020847537e+00 2.141899999999999915e-01
3.719249478804725229e+00 2.128866666666666685e-01
3.735927727588602920e+00 2.121666666666666701e-01
3.752605976372480612e+00 2.113166666666666527e-01
3.769284225156358303e+00 2.106333333333333391e-01
3.785962473940235995e+00 2.098700000000000010e-01
3.802640722724113687e+00 2.094766666666666721e-01
3.819318971507991378e+00 2.090700000000000058e-01
3.835997220291869070e+00 2.096566666666666579e-01
3.852675469075746761e+00 2.090400000000000036e-01
3.869353717859624453e+00 2.088933333333333475e-01
3.886031966643502145e+00 2.088166666666666504e-01
3.902710215427379836e+00 2.081033333333333346e-01
3.919388464211257528e+00 2.078099999999999947e-01
3.936066712995135219e+00 2.073433333333333239e-01
3.952744961779012911e+00 2.066933333333333400e-01
3.969423210562890603e+00 2.062733333333333363e-01
3.986101459346768294e+00 2.063233333333333308e-01
4.002779708130645986e+00 2.065299999999999914e-01
4.019457956914523677e+00 2.061233333333333251e-01
4.036136205698401369e+00 2.059466666666666668e-01
4.052814454482279061e+00 2.057566666666666433e-01
4.069492703266156752e+00 2.056266666666666521e-01
4.086170952050034444e+00 2.046133333333333415e-01
4.102849200833912136e+00 2.046133333333333693e-01
4.119527449617789827e+00 2.041533333333333255e-01
4.136205698401667519e+00 2.042566666666666420e-01
4.152883947185545210e+00 2.043166666666666464e-01
4.169562195969422902e+00 2.047599999999999976e-01
4.186240444753300594e+00 2.045733333333333293e-01
4.202918693537178285e+00 2.043666666666666687e-01
4.219596942321055977e+00 2.041800000000000281e-01
4.236275191104933668e+00 2.042933333333333268e-01
4.252953439888811360e+00 2.040033333333333143e-01
4.269631688672689052e+00 2.040000000000000147e-01
4.286309937456566743e+00 2.040333333333333443e-01
4.302988186240444435e+00 2.044333333333333280e-01
4.319666435024322126e+00 2.044066666666666809e-01
4.336344683808199818e+00 2.042966666666666264e-01
4.353022932592077510e+00 2.044133333333333358e-01
4.369701181375955201e+00 2.046999999999999931e-01
4.386379430159832893e+00 2.045633333333333193e-01
4.403057678943710584e+00 2.044066666666666809e-01
4.419735927727588276e+00 2.045766666666666844e-01
4.436414176511465968e+00 2.041999999999999926e-01
4.453092425295343659e+00 2.044066666666666809e-01
4.469770674079221351e+00 2.043966666666666709e-01
4.486448922863099043e+00 2.046799999999999731e-01
4.503127171646976734e+00 2.052433333333333332e-01
4.519805420430854426e+00 2.059533333333333216e-01
4.536483669214732117e+00 2.064900000000000069e-01
4.553161917998609809e+00 2.067333333333333245e-01
4.569840166782487501e+00 2.068033333333333390e-01
4.586518415566365192e+00 2.066533333333333555e-01
4.603196664350242884e+00 2.070899999999999963e-01
4.619874913134120575e+00 2.073266666666666591e-01
4.636553161917998267e+00 2.075200000000000100e-01
4.653231410701875959e+00 2.073833333333333639e-01
4.669909659485753650e+00 2.074400000000000133e-01
4.686587908269631342e+00 2.079266666666666485e-01
4.703266157053509033e+00 2.082399999999999807e-01
4.719944405837386725e+00 2.086599999999999566e-01
4.736622654621264417e+00 2.084133333333333393e-01
4.753300903405142108e+00 2.079699999999999882e-01
4.769979152189019800e+00 2.085133333333333283e-01
4.786657400972897491e+00 2.082399999999999807e-01
4.803335649756775183e+00 2.085333333333333483e-01
4.820013898540652875e+00 2.088500000000000079e-01
4.836692147324530566e+00 2.080299999999999927e-01
4.853370396108408258e+00 2.080666666666666220e-01
4.870048644892285949e+00 2.086299999999999821e-01
4.886726893676163641e+00 2.088800000000000101e-01
4.903405142460041333e+00 2.095866666666666434e-01
4.920083391243919024e+00 2.097900000000000043e-01
4.936761640027796716e+00 2.102933333333333321e-01
4.953439888811674408e+00 2.102766666666666673e-01
4.970118137595552099e+00 2.106266666666666842e-01
4.986796386379429791e+00 2.105500000000000149e-01
5.003474635163307482e+00 2.109800000000000009e-01
5.020152883947185174e+00 2.118200000000000083e-01
5.036831132731062866e+00 2.118033333333333434e-01
5.053509381514940557e+00 2.116766666666666796e-01
5.070187630298818249e+00 2.113366666666666727e-01
5.086865879082695940e+00 2.117166666666666641e-01
5.103544127866573632e+00 2.119766666666666743e-01
5.120222376650451324e+00 2.123066666666666991e-01
5.136900625434329015e+00 2.129233333333332978e-01
5.153578874218206707e+00 2.128033333333333443e-01
5.170257123002084398e+00 2.128166666666666540e-01
5.186935371785962090e+00 2.131433333333333513e-01
5.203613620569839782e+00 2.138300000000000201e-01
5.220291869353717473e+00 2.139333333333333087e-01
5.236970118137595165e+00 2.144566666666666843e-01
5.253648366921472856e+00 2.144566666666666288e-01
5.270326615705350548e+00 2.151000000000000134e-01
5.287004864489228240e+00 2.153999999999999804e-01
5.303683113273105931e+00 2.160633333333333295e-01
5.320361362056983623e+00 2.166633333333333467e-01
5.337039610840861315e+00 2.170933333333333604e-01
5.353717859624739006e+00 2.174933333333333441e-01
5.370396108408616698e+00 2.186400000000000010e-01
5.387074357192494389e+00 2.187633333333333374e-01
5.403752605976372081e+00 2.190699999999999870e-01
5.420430854760249773e+00 2.191366666666666463e-01
5.437109103544127464e+00 2.197866666666666580e-01
5.453787352328005156e+00 2.207099999999999895e-01
5.470465601111882847e+00 2.210166666666666668e-01
5.487143849895760539e+00 2.209899999999999642e-01
5.503822098679638231e+00 2.208266666666666711e-01
5.520500347463515922e+00 2.215999999999999637e-01
5.537178596247393614e+00 2.218966666666666865e-01
5.553856845031271305e+00 2.227066666666666639e-01
5.570535093815148997e+00 2.226233333333333397e-01
5.587213342599026689e+00 2.225000000000000311e-01
5.603891591382904380e+00 2.231299999999999950e-01
5.620569840166782072e+00 2.235900000000000110e-01
5.637248088950659763e+00 2.236266666666666403e-01
5.653926337734537455e+00 2.240833333333333011e-01
5.670604586518415147e+00 2.244533333333333380e-01
5.687282835302292838e+00 2.244766666666666854e-01
5.703961084086170530e+00 2.244233333333333358e-01
5.720639332870048221e+00 2.248800000000000243e-01
5.737317581653925913e+00 2.256333333333333524e-01
5.753995830437803605e+00 2.264100000000000001e-01
5.770674079221681296e+00 2.268566666666666509e-01
5.787352328005558988e+00 2.274899999999999978e-01
5.804030576789436680e+00 2.275466666666666471e-01
5.820708825573314371e+00 2.277033333333333687e-01
5.837387074357192063e+00 2.280999999999999972e-01
5.854065323141069754e+00 2.278933333333333366e-01
5.870743571924947446e+00 2.284666666666666512e-01
5.887421820708825138e+00 2.289666666666666517e-01
5.904100069492702829e+00 2.292633333333333190e-01
5.920778318276580521e+00 2.293633333333333080e-01
5.937456567060458212e+00 2.297099999999999975e-01
5.954134815844335904e+00 2.296533333333333204e-01
5.970813064628213596e+00 2.306133333333333368e-01
5.987491313412091287e+00 2.306866666666666510e-01
6.004169562195968979e+00 2.313866666666666849e-01
6.020847810979846670e+00 2.316599999999999770e-01
6.037526059763724362e+00 2.318866666666666576e-01
6.054204308547602054e+00 2.330233333333333601e-01
6.070882557331479745e+00 2.336099999999999843e-01
6.087560806115357437e+00 2.343533333333333302e-01
6.104239054899235128e+00 2.346266666666666778e-01
6.120917303683112820e+00 2.354133333333333356e-01
6.137595552466990512e+00 2.359766666666666679e-01
6.154273801250868203e+00 2.364899999999999780e-01
6.170952050034745895e+00 2.368466666666666498e-01
6.187630298818623586e+00 2.375700000000000034e-01
6.204308547602501278e+00 2.379099999999999826e-01
6.220986796386378970e+00 2.382900000000000018e-01
6.237665045170256661e+00 2.390066666666666451e-01
6.254343293954134353e+00 2.393899999999999917e-01
6.271021542738012045e+00 2.397799999999999931e-01
6.287699791521889736e+00 2.404100000000000126e-01
6.304378040305767428e+00 2.410133333333333572e-01
6.321056289089645119e+00 2.418266666666666342e-01
6.337734537873522811e+00 2.428966666666666496e-01
6.354412786657400503e+00 2.428099999999999703e-01
6.371091035441278194e+00 2.431333333333333402e-01
6.387769284225155886e+00 2.426866666666666617e-01
6.404447533009033577e+00 2.436133333333333484e-01
6.421125781792911269e+00 2.439000000000000057e-01
6.437804030576788961e+00 2.443866666666666410e-01
6.454482279360666652e+00 2.451433333333333242e-01
6.471160528144544344e+00 2.458066666666666733e-01
6.487838776928422035e+00 2.465299999999999991e-01
6.504517025712299727e+00 2.464866666666666872e-01
6.521195274496177419e+00 2.467799999999999994e-01
6.537873523280055110e+00 2.469233333333333558e-01
6.554551772063932802e+00 2.472166666666666401e-01
6.571230020847810493e+00 2.474600000000000133e-01
6.587908269631688185e+00 2.475766666666666671e-01
6.604586518415565877e+00 2.478066666666666751e-01
6.621264767199443568e+00 2.476200000000000068e-01
6.637943015983321260e+00 2.478333333333333222e-01
6.654621264767198952e+00 2.476099999999999968e-01
6.671299513551076643e+00 2.480133333333333356e-01
6.687977762334954335e+00 2.480600000000000027e-01
6.704656011118832026e+00 2.485066666666666535e-01
6.721334259902709718e+00 2.484933333333333438e-01
6.738012508686587410e+00 2.488400000000000056e-01
6.754690757470465101e+00 2.492199999999999971e-01
6.771369006254342793e+00 2.491133333333333533e-01
6.788047255038220484e+00 2.497866666666666569e-01
6.804725503822098176e+00 2.497199999999999975e-01
6.821403752605975868e+00 2.496566666666666934e-01
6.838082001389853559e+00 2.501599999999999935e-01
6.854760250173731251e+00 2.507233333333332981e-01
6.871438498957608942e+00 2.507766666666667033e-01
6.888116747741486634e+00 2.506033333333333446e-01
6.904794996525364326e+00 2.508199999999999874e-01
6.921473245309242017e+00 2.512133333333333440e-01
6.938151494093119709e+00 2.501333333333333186e-01
6.954829742876997400e+00 2.509166666666666767e-01
6.971507991660875092e+00 2.509966666666666457e-01
6.988186240444752784e+00 2.505999999999999894e-01
7.004864489228630475e+00 2.504733333333333256e-01
7.021542738012508167e+00 2.508866666666667022e-01
7.038220986796385858e+00 2.502600000000000380e-01
7.054899235580263550e+00 2.506700000000000039e-01
7.071577484364141242e+00 2.504166666666666763e-01
7.088255733148018933e+00 2.500933333333333342e-01
7.104933981931896625e+00 2.498866666666667014e-01
7.121612230715774317e+00 2.486800000000000122e-01
7.138290479499652008e+00 2.482999999999999652e-01
7.154968728283529700e+00 2.473966666666666536e-01
7.171646977067407391e+00 2.466366666666666707e-01
7.188325225851285083e+00 2.463066666666666737e-01
7.205003474635162775e+00 2.452000000000000013e-01
7.221681723419040466e+00 2.440466666666666895e-01
7.238359972202918158e+00 2.425566666666666982e-01
7.255038220986795849e+00 2.417033333333333256e-01
7.271716469770673541e+00 2.406200000000000006e-01
7.288394718554551233e+00 2.400100000000000011e-01
7.305072967338428924e+00 2.384733333333333427e-01
7.321751216122306616e+00 2.371999999999999942e-01
7.338429464906184307e+00 2.357733333333333348e-01
7.355107713690061999e+00 2.341300000000000048e-01
7.371785962473939691e+00 2.322699999999999765e-01
7.388464211257817382e+00 2.305433333333333779e-01
7.405142460041695074e+00 2.282333333333333436e-01
7.421820708825572765e+00 2.263666666666666605e-01
7.438498957609450457e+00 2.236766666666666625e-01
7.455177206393328149e+00 2.218300000000000272e-01
7.471855455177205840e+00 2.194833333333333636e-01
7.488533703961083532e+00 2.175199999999999911e-01
7.505211952744961224e+00 2.149500000000000022e-01
7.521890201528838915e+00 2.133033333333333448e-01
7.538568450312716607e+00 2.112700000000000133e-01
7.555246699096594298e+00 2.088366666666666704e-01
7.571924947880471990e+00 2.070099999999999718e-01
7.588603196664349682e+00 2.054900000000000060e-01
7.605281445448227373e+00 2.044266666666666732e-01
7.621959694232105065e+00 2.030433333333333534e-01
7.638637943015982756e+00 2.020899999999999919e-01
7.655316191799860448e+00 2.007899999999999963e-01
7.671994440583738140e+00 1.995566666666666600e-01
7.688672689367615831e+00 1.985066666666666646e-01
7.705350938151493523e+00 1.974266666666666947e-01
7.722029186935371214e+00 1.964266666666666383e-01
7.738707435719248906e+00 1.952966666666666740e-01
7.755385684503126598e+00 1.943966666666666621e-01
7.772063933287004289e+00 1.934700000000000031e-01
7.788742182070881981e+00 1.927966666666666717e-01
7.805420430854759672e+00 1.923799999999999955e-01
7.822098679638637364e+00 1.917166666666667019e-01
7.838776928422515056e+00 1.911866666666666714e-01
7.855455177206392747e+00 1.907699999999999951e-01
7.872133425990270439e+00 1.904799999999999827e-01
7.888811674774148130e+00 1.902533333333333299e-01
7.905489923558025822e+00 1.891566666666666674e-01
7.922168172341903514e+00 1.883100000000000052e-01
7.938846421125781205e+00 1.880966666666666620e-01
7.955524669909658897e+00 1.875466666666666671e-01
7.972202918693536589e+00 1.871933333333333227e-01
7.988881167477414280e+00 1.868500000000000161e-01
8.005559416261291972e+00 1.862199999999999966e-01
8.022237665045169663e+00 1.854999999999999982e-01
8.038915913829047355e+00 1.853700000000000070e-01
8.055594162612925047e+00 1.844466666666666477e-01
8.072272411396802738e+00 1.837799999999999989e-01
8.088950660180680430e+00 1.836966666666666748e-01
8.105628908964558121e+00 1.829466666666666741e-01
8.122307157748435813e+00 1.825366666666666804e-01
8.138985406532313505e+00 1.815233333333333421e-01
8.155663655316191196e+00 1.805333333333333234e-01
8.172341904100068888e+00 1.795466666666666877e-01
8.189020152883946579e+00 1.791400000000000214e-01
8.205698401667824271e+00 1.786800000000000055e-01
8.222376650451701963e+00 1.776633333333333398e-01
8.239054899235579654e+00 1.766433333333333189e-01
8.255733148019457346e+00 1.756966666666666677e-01
8.272411396803335037e+00 1.743333333333333401e-01
8.289089645587212729e+00 1.728800000000000059e-01
8.305767894371090421e+00 1.717299999999999938e-01
8.322446143154968112e+00 1.703799999999999759e-01
8.339124391938845804e+00 1.685866666666666625e-01
8.355802640722723496e+00 1.671733333333333404e-01
8.372480889506601187e+00 1.650900000000000145e-01
8.389159138290478879e+00 1.630833333333333579e-01
8.405837387074356570e+00 1.603033333333333255e-01
8.422515635858234262e+00 1.584366666666666701e-01
8.439193884642111954e+00 1.561099999999999988e-01
8.455872133425989645e+00 1.539533333333333309e-01
8.472550382209867337e+00 1.512033333333333285e-01
8.489228630993745028e+00 1.483066666666666700e-01
8.505906879777622720e+00 1.450866666666666693e-01
8.522585128561500412e+00 1.422899999999999998e-01
8.539263377345378103e+00 1.395233333333333325e-01
8.555941626129255795e+00 1.369900000000000007e-01
8.572619874913133486e+00 1.346700000000000119e-01
8.589298123697011178e+00 1.321766666666666645e-01
8.605976372480888870e+00 1.296400000000000052e-01
8.622654621264766561e+00 1.276299999999999935e-01
8.639332870048644253e+00 1.255633333333333324e-01
8.656011118832521944e+00 1.234199999999999880e-01
8.672689367616399636e+00 1.216966666666666613e-01
8.689367616400277328e+00 1.199333333333333362e-01
8.706045865184155019e+00 1.181199999999999889e-01
8.722724113968032711e+00 1.162500000000000061e-01
8.739402362751910402e+00 1.149466666666666692e-01
8.756080611535788094e+00 1.133133333333333354e-01
8.772758860319665786e+00 1.122866666666666458e-01
8.789437109103543477e+00 1.109333333333333282e-01
8.806115357887421169e+00 1.098033333333333361e-01
8.822793606671298861e+00 1.090500000000000080e-01
8.839471855455176552e+00 1.080399999999999971e-01
8.856150104239054244e+00 1.068133333333333157e-01
8.872828353022931935e+00 1.060233333333333305e-01
8.889506601806809627e+00 1.050299999999999984e-01
8.906184850590687319e+00 1.046433333333333382e-01
8.922863099374565010e+00 1.038433333333333292e-01
8.939541348158442702e+00 1.027700000000000002e-01
8.956219596942320393e+00 1.013566666666666644e-01
8.972897845726198085e+00 1.003700000000000009e-01
8.989576094510075777e+00 9.947000000000000286e-02
9.006254343293953468e+00 9.855999999999999484e-02
9.022932592077831160e+00 9.809333333333333793e-02
9.039610840861708851e+00 9.757333333333333136e-02
9.056289089645586543e+00 9.668333333333334334e-02
9.072967338429464235e+00 9.554333333333332734e-02
9.089645587213341926e+00 9.459999999999998965e-02
9.106323835997219618e+00 9.386999999999999511e-02
9.123002084781097309e+00 9.282999999999999585e-02
9.139680333564975001e+00 9.161999999999999311e-02
9.156358582348852693e+00 9.049666666666666970e-02
9.173036831132730384e+00 8.892666666666665387e-02
9.189715079916608076e+00 8.775666666666667726e-02
9.206393328700485768e+00 8.631999999999999396e-02
9.223071577484363459e+00 8.497333333333334515e-02
9.239749826268241151e+00 8.367666666666666309e-02
9.256428075052118842e+00 8.225666666666667237e-02
9.273106323835996534e+00 8.069333333333333913e-02
9.289784572619874226e+00 7.928000000000000325e-02
9.306462821403751917e+00 7.772000000000001130e-02
9.323141070187629609e+00 7.576666666666666272e-02
9.339819318971507300e+00 7.418999999999999206e-02
9.356497567755384992e+00 7.235999999999999377e-02
9.373175816539262684e+00 7.009999999999999565e-02
9.389854065323140375e+00 6.783000000000000140e-02
9.406532314107018067e+00 6.579666666666666996e-02
9.423210562890895758e+00 6.341666666666667673e-02
9.439888811674773450e+00 6.115333333333333038e-02
9.456567060458651142e+00 5.863000000000000156e-02
9.473245309242528833e+00 5.585000000000000381e-02
9.489923558026406525e+00 5.328333333333333532e-02
9.506601806810284216e+00 5.026000000000000606e-02
9.523280055594161908e+00 4.713666666666666699e-02
9.539958304378039600e+00 4.405000000000000582e-02
9.556636553161917291e+00 4.094333333333333158e-02
9.573314801945794983e+00 3.802333333333333260e-02
9.589993050729672674e+00 3.501666666666666816e-02
9.606671299513550366e+00 3.232333333333333586e-02
9.623349548297428058e+00 2.975666666666667085e-02
9.640027797081305749e+00 2.724999999999999992e-02
9.656706045865183441e+00 2.507333333333333289e-02
9.673384294649061133e+00 2.280333333333333171e-02
9.690062543432938824e+00 2.075000000000000108e-02
9.706740792216816516e+00 1.882999999999999952e-02
9.723419041000694207e+00 1.701666666666666605e-02
9.740097289784571899e+00 1.543333333333333363e-02
9.756775538568449591e+00 1.394666666666666797e-02
9.773453787352327282e+00 1.252666666666666685e-02
9.790132036136204974e+00 1.125666666666666656e-02
9.806810284920082665e+00 1.008333333333333304e-02
9.823488533703960357e+00 8.986666666666667108e-03
9.840166782487838049e+00 8.059999999999999457e-03
9.856845031271715740e+00 7.156666666666666211e-03
9.873523280055593432e+00 6.309999999999999637e-03
9.890201528839471123e+00 5.619999999999999996e-03
9.906879777623348815e+00 4.990000000000000512e-03
9.923558026407226507e+00 4.396666666666666778e-03
9.940236275191104198e+00 3.916666666666666387e-03
9.956914523974981890e+00 3.423333333333333350e-03
9.973592772758859581e+00 2.966666666666666497e-03
9.990271021542737273e+00 2.573333333333333289e-03
1.000694927032661496e+01 2.223333333333333238e-03
1.002362751911049266e+01 1.913333333333333509e-03
1.004030576789437035e+01 1.709999999999999932e-03
1.005698401667824804e+01 1.506666666666666571e-03
1.007366226546212573e+01 1.319999999999999993e-03
1.009034051424600342e+01 1.113333333333333362e-03
1.010701876302988111e+01 1.000000000000000021e-03
1.012369701181375881e+01 8.700000000000000051e-04
1.014037526059763650e+01 7.433333333333333676e-04
1.015705350938151419e+01 6.400000000000000524e-04
1.017373175816539188e+01 5.466666666666666549e-04
1.019041000694926957e+01 4.866666666666666602e-04
1.020708825573314726e+01 4.166666666666666934e-04
1.022376650451702496e+01 3.766666666666666427e-04
1.024044475330090265e+01 3.233333333333333502e-04
1.025712300208478034e+01 2.766666666666666515e-04
1.027380125086865803e+01 2.266666666666666829e-04
1.029047949965253572e+01 1.733333333333333091e-04
1.030715774843641341e+01 1.366666666666666637e-04
1.032383599722029111e+01 1.100000000000000039e-04
1.034051424600416880e+01 9.999999999999999124e-05
1.035719249478804649e+01 9.000000000000000567e-05
1.037387074357192418e+01 7.333333333333333143e-05
1.039054899235580187e+01 6.000000000000000152e-05
1.040722724113967956e+01 5.666666666666667074e-05
1.042390548992355725e+01 5.666666666666667074e-05
1.044058373870743495e+01 4.666666666666666484e-05
1.045726198749131264e+01 3.666666666666666571e-05
1.047394023627519033e+01 3.666666666666666571e-05
1.049061848505906802e+01 3.000000000000000076e-05
1.050729673384294571e+01 2.666666666666666998e-05
1.052397498262682340e+01 2.666666666666666998e-05
1.054065323141070110e+01 2.000000000000000164e-05
1.055733148019457879e+01 1.666666666666666747e-05
1.057400972897845648e+01 1.666666666666666747e-05
1.059068797776233417e+01 1.666666666666666747e-05
1.060736622654621186e+01 1.666666666666666747e-05
1.062404447533008955e+01 1.000000000000000082e-05
1.064072272411396725e+01 1.000000000000000082e-05
1.065740097289784494e+01 6.666666666666667494e-06
1.067407922168172263e+01 6.666666666666667494e-06
1.069075747046560032e+01 6.666666666666667494e-06
1.070743571924947801e+01 3.333333333333333747e-06
1.072411396803335570e+01 0.000000000000000000e+00
1.074079221681723340e+01 0.000000000000000000e+00
1.075747046560111109e+01 0.000000000000000000e+00
1.077414871438498878e+01 0.000000000000000000e+00
1.079082696316886647e+01 0.000000000000000000e+00
1.080750521195274416e+01 0.000000000000000000e+00
1.082418346073662185e+01 0.000000000000000000e+00
1.084086170952049955e+01 0.000000000000000000e+00
1.085753995830437724e+01 0.000000000000000000e+00
1.087421820708825493e+01 0.000000000000000000e+00
1.089089645587213262e+01 0.000000000000000000e+00
1.090757470465601031e+01 0.000000000000000000e+00
1.092425295343988800e+01 0.000000000000000000e+00
1.094093120222376569e+01 0.000000000000000000e+00
1.095760945100764339e+01 0.000000000000000000e+00
1.097428769979152108e+01 0.000000000000000000e+00
1.099096594857539877e+01 0.000000000000000000e+00
1.100764419735927646e+01 0.000000000000000000e+00
1.102432244614315415e+01 0.000000000000000000e+00
1.104100069492703184e+01 0.000000000000000000e+00
1.105767894371090954e+01 0.000000000000000000e+00
1.107435719249478723e+01 0.000000000000000000e+00
1.109103544127866492e+01 0.000000000000000000e+00
1.110771369006254261e+01 0.000000000000000000e+00
1.112439193884642030e+01 0.000000000000000000e+00
1.114107018763029799e+01 0.000000000000000000e+00
1.115774843641417569e+01 0.000000000000000000e+00
1.117442668519805338e+01 0.000000000000000000e+00
1.119110493398193107e+01 0.000000000000000000e+00
1.120778318276580876e+01 0.000000000000000000e+00
1.122446143154968645e+01 0.000000000000000000e+00
1.124113968033356414e+01 0.000000000000000000e+00
1.125781792911744184e+01 0.000000000000000000e+00
1.127449617790131953e+01 0.000000000000000000e+00
1.129117442668519722e+01 0.000000000000000000e+00
1.130785267546907491e+01 0.000000000000000000e+00
1.132453092425295260e+01 0.000000000000000000e+00
1.134120917303683029e+01 0.000000000000000000e+00
1.135788742182070798e+01 0.000000000000000000e+00
1.137456567060458568e+01 0.000000000000000000e+00
1.139124391938846337e+01 0.000000000000000000e+00
1.140792216817234106e+01 0.000000000000000000e+00
1.142460041695621875e+01 0.000000000000000000e+00
1.144127866574009644e+01 0.000000000000000000e+00
1.145795691452397413e+01 0.000000000000000000e+00
1.147463516330785183e+01 0.000000000000000000e+00
1.149131341209172952e+01 0.000000000000000000e+00
1.150799166087560721e+01 0.000000000000000000e+00
1.152466990965948490e+01 0.000000000000000000e+00
1.154134815844336259e+01 0.000000000000000000e+00
1.155802640722724028e+01 0.000000000000000000e+00
1.157470465601111798e+01 0.000000000000000000e+00
1.159138290479499567e+01 0.000000000000000000e+00
1.160806115357887336e+01 0.000000000000000000e+00
1.162473940236275105e+01 0.000000000000000000e+00
1.164141765114662874e+01 0.000000000000000000e+00
1.165809589993050643e+01 0.000000000000000000e+00
1.167477414871438413e+01 0.000000000000000000e+00
1.169145239749826182e+01 0.000000000000000000e+00
1.170813064628213951e+01 0.000000000000000000e+00
1.172480889506601720e+01 0.000000000000000000e+00
1.174148714384989489e+01 0.000000000000000000e+00
1.175816539263377258e+01 0.000000000000000000e+00
1.177484364141765028e+01 0.000000000000000000e+00
1.179152189020152797e+01 0.000000000000000000e+00
1.180820013898540566e+01 0.000000000000000000e+00
1.182487838776928335e+01 0.000000000000000000e+00
1.184155663655316104e+01 0.000000000000000000e+00
1.185823488533703873e+01 0.000000000000000000e+00
1.187491313412091642e+01 0.000000000000000000e+00
1.189159138290479412e+01 0.000000000000000000e+00
1.190826963168867181e+01 0.000000000000000000e+00
1.192494788047254950e+01 0.000000000000000000e+00
1.194162612925642719e+01 0.000000000000000000e+00
1.195830437804030488e+01 0.000000000000000000e+00
1.197498262682418257e+01 0.000000000000000000e+00
1.199166087560806027e+01 0.000000000000000000e+00
1.200833912439193796e+01 3.333333333333333747e-06
1.202501737317581565e+01 3.333333333333333747e-06
1.204169562195969334e+01 3.333333333333333747e-06
1.205837387074357103e+01 3.333333333333333747e-06
1.207505211952744872e+01 3.333333333333333747e-06
1.209173036831132642e+01 3.333333333333333747e-06
1.210840861709520411e+01 3.333333333333333747e-06
1.212508686587908180e+01 3.333333333333333747e-06
1.214176511466295949e+01 3.333333333333333747e-06
1.215844336344683718e+01 6.666666666666667494e-06
1.217512161223071487e+01 6.666666666666667494e-06
1.219179986101459257e+01 6.666666666666667494e-06
1.220847810979847026e+01 6.666666666666667494e-06
1.222515635858234795e+01 6.666666666666667494e-06
1.224183460736622564e+01 1.000000000000000082e-05
1.225851285615010333e+01 6.666666666666667494e-06
1.227519110493398102e+01 6.666666666666667494e-06
1.229186935371785871e+01 1.000000000000000082e-05
1.230854760250173641e+01 1.000000000000000082e-05
1.232522585128561410e+01 1.000000000000000082e-05
1.234190410006949179e+01 1.333333333333333499e-05
1.235858234885336948e+01 2.000000000000000164e-05
1.237526059763724717e+01 1.666666666666666747e-05
1.239193884642112486e+01 1.666666666666666747e-05
1.240861709520500256e+01 2.000000000000000164e-05
1.242529534398888025e+01 2.666666666666666659e-05
1.244197359277275794e+01 2.666666666666666659e-05
1.245865184155663563e+01 2.666666666666666659e-05
1.247533009034051332e+01 3.000000000000000076e-05
1.249200833912439101e+01 2.333333333333333581e-05
1.250868658790826871e+01 2.666666666666666659e-05
1.252536483669214640e+01 3.333333333333333493e-05
1.254204308547602409e+01 3.333333333333333493e-05
1.255872133425990178e+01 3.999999999999999650e-05
1.257539958304377947e+01 4.333333333333333405e-05
1.259207783182765716e+01 5.000000000000000240e-05
1.260875608061153486e+01 5.333333333333333318e-05
1.262543432939541255e+01 5.333333333333333318e-05
1.264211257817929024e+01 5.000000000000000240e-05
1.265879082696316793e+01 5.666666666666666396e-05
1.267546907574704562e+01 6.333333333333333230e-05
1.269214732453092331e+01 6.666666666666666986e-05
1.270882557331480101e+01 7.333333333333334498e-05
1.272550382209867870e+01 7.666666666666666899e-05
1.274218207088255639e+01 7.666666666666666899e-05
1.275886031966643408e+01 8.333333333333334410e-05
1.277553856845031177e+01 8.333333333333333055e-05
1.279221681723418946e+01 7.666666666666666899e-05
1.280889506601806715e+01 8.000000000000000654e-05
1.282557331480194485e+01 8.000000000000000654e-05
1.284225156358582254e+01 8.666666666666666811e-05
1.285892981236970023e+01 8.666666666666666811e-05
1.287560806115357792e+01 8.666666666666666811e-05
1.289228630993745561e+01 9.666666666666665368e-05
1.290896455872133330e+01 1.033333333333333288e-04
1.292564280750521100e+01 1.099999999999999904e-04
1.294232105628908869e+01 1.200000000000000030e-04
1.295899930507296638e+01 1.333333333333333397e-04
1.297567755385684407e+01 1.499999999999999869e-04
1.299235580264072176e+01 1.433333333333333117e-04
1.300903405142459945e+01 1.466666666666666629e-04
1.302571230020847715e+01 1.599999999999999860e-04
1.304239054899235484e+01 1.566666666666666620e-04
1.305906879777623253e+01 1.633333333333333371e-04
1.307574704656011022e+01 1.666666666666666882e-04
1.309242529534398791e+01 1.866666666666666865e-04
1.310910354412786560e+01 2.033333333333333336e-04
1.312578179291174330e+01 2.000000000000000096e-04
1.314246004169562099e+01 2.233333333333333318e-04
1.315913829047949868e+01 2.333333333333333310e-04
1.317581653926337637e+01 2.233333333333333589e-04
1.319249478804725406e+01 2.466666666666666812e-04
1.320917303683113175e+01 2.633333333333333012e-04
1.322585128561500944e+01 2.633333333333333554e-04
1.324252953439888714e+01 2.766666666666666515e-04
1.325920778318276483e+01 2.966666666666666497e-04
1.327588603196664252e+01 2.966666666666666497e-04
1.329256428075052021e+01 3.166666666666666480e-04
1.330924252953439790e+01 3.399999999999999160e-04
1.332592077831827559e+01 3.399999999999999702e-04
1.334259902710215329e+01 3.633333333333333467e-04
1.335927727588603098e+01 4.000000000000000192e-04
1.337595552466990867e+01 4.266666666666666654e-04
1.339263377345378636e+01 4.666666666666666619e-04
1.340931202223766405e+01 5.100000000000000366e-04
1.342599027102154174e+01 5.266666666666667109e-04
1.344266851980541944e+01 5.499999999999999247e-04
1.345934676858929713e+01 5.666666666666665990e-04
1.347602501737317482e+01 5.833333333333332732e-04
1.349270326615705251e+01 6.199999999999999999e-04
1.350938151494093020e+01 6.400000000000000524e-04
1.352605976372480789e+01 6.800000000000000488e-04
1.354273801250868559e+01 7.399999999999998810e-04
1.355941626129256328e+01 7.933333333333331735e-04
1.357609451007644097e+01 8.366666666666666566e-04
1.359277275886031866e+01 9.000000000000000838e-04
1.360945100764419635e+01 9.466666666666666199e-04
1.362612925642807404e+01 1.020000000000000073e-03
1.364280750521195174e+01 1.083333333333333284e-03
1.365948575399582943e+01 1.106666666666666606e-03
1.367616400277970712e+01 1.176666666666666789e-03
1.369284225156358481e+01 1.299999999999999940e-03
1.370952050034746250e+01 1.350000000000000071e-03
1.372619874913134019e+01 1.436666666666666604e-03
1.374287699791521788e+01 1.536666666666666866e-03
1.375955524669909558e+01 1.649999999999999991e-03
1.377623349548297327e+01 1.766666666666666602e-03
1.379291174426685096e+01 1.876666666666666674e-03
1.380958999305072865e+01 1.993333333333333502e-03
1.382626824183460634e+01 2.096666666666666817e-03
1.384294649061848403e+01 2.253333333333333317e-03
1.385962473940236173e+01 2.366666666666666658e-03
1.387630298818623942e+01 2.483333333333333486e-03
1.389298123697011711e+01 2.670000000000000064e-03
1.390965948575399480e+01 2.900000000000000234e-03
1.392633773453787249e+01 3.046666666666667141e-03
1.394301598332175018e+01 3.263333333333333364e-03
1.395969423210562788e+01 3.466666666666666941e-03
1.397637248088950557e+01 3.719999999999999783e-03
1.399305072967338326e+01 3.903333333333333308e-03
1.400972897845726095e+01 4.113333333333333425e-03
1.402640722724113864e+01 4.396666666666666778e-03
1.404308547602501633e+01 4.573333333333333764e-03
1.405976372480889403e+01 4.843333333333333171e-03
1.407644197359277172e+01 5.120000000000000419e-03
1.409312022237664941e+01 5.480000000000000496e-03
1.410979847116052710e+01 5.836666666666667086e-03
1.412647671994440479e+01 6.150000000000000085e-03
1.414315496872828248e+01 6.536666666666666320e-03
1.415983321751216018e+01 6.840000000000000593e-03
1.417651146629603787e+01 7.250000000000000368e-03
1.419318971507991556e+01 7.660000000000000142e-03
1.420986796386379325e+01 8.166666666666665825e-03
1.422654621264767094e+01 8.613333333333333952e-03
1.424322446143154863e+01 9.093333333333333476e-03
1.425990271021542632e+01 9.643333333333331883e-03
1.427658095899930402e+01 1.018999999999999941e-02
1.429325920778318171e+01 1.078666666666666836e-02
1.430993745656705940e+01 1.137333333333333425e-02
1.432661570535093709e+01 1.207333333333333522e-02
1.434329395413481478e+01 1.290666666666666525e-02
1.435997220291869247e+01 1.378333333333333320e-02
1.437665045170257017e+01 1.467000000000000248e-02
1.439332870048644786e+01 1.561333333333333497e-02
1.441000694927032555e+01 1.656333333333333269e-02
1.442668519805420324e+01 1.754333333333333439e-02
1.444336344683808093e+01 1.844333333333333588e-02
1.446004169562195862e+01 1.971333333333333271e-02
1.447671994440583632e+01 2.081999999999999823e-02
1.449339819318971401e+01 2.200999999999999832e-02
1.451007644197359170e+01 2.340333333333333501e-02
1.452675469075746939e+01 2.484000000000000097e-02
1.454343293954134708e+01 2.645333333333333564e-02
1.456011118832522477e+01 2.806333333333333249e-02
1.457678943710910247e+01 2.975999999999999826e-02
1.459346768589298016e+01 3.173999999999999738e-02
1.461014593467685785e+01 3.366999999999999854e-02
1.462682418346073554e+01 3.589000000000000523e-02
1.464350243224461323e+01 3.810000000000000192e-02
1.466018068102849092e+01 4.064000000000000251e-02
1.467685892981236861e+01 4.299666666666666220e-02
1.469353717859624631e+01 4.562666666666666260e-02
1.471021542738012400e+01 4.835333333333333150e-02
1.472689367616400169e+01 5.136333333333333723e-02
1.474357192494787938e+01 5.432333333333332764e-02
1.476025017373175707e+01 5.749333333333333379e-02
1.477692842251563476e+01 6.099999999999999867e-02
1.479360667129951246e+01 6.420666666666666189e-02
1.481028492008339015e+01 6.761333333333333084e-02
1.482696316886726784e+01 7.138999999999999513e-02
1.484364141765114553e+01 7.505333333333333301e-02
1.486031966643502322e+01 7.921333333333333004e-02
1.487699791521890091e+01 8.327666666666666551e-02
1.489367616400277861e+01 8.764333333333333698e-02
1.491035441278665630e+01 9.226666666666667738e-02
1.492703266157053399e+01 9.730333333333333889e-02
1.494371091035441168e+01 1.015500000000000014e-01
1.496038915913828937e+01 1.064233333333333420e-01
1.497706740792216706e+01 1.114066666666666539e-01
1.499374565670604476e+01 1.163099999999999967e-01
1.501042390548992245e+01 1.213766666666666466e-01
1.502710215427380014e+01 1.262799999999999756e-01
1.504378040305767783e+01 1.311266666666666969e-01
1.506045865184155552e+01 1.358266666666666511e-01
1.507713690062543321e+01 1.409633333333333294e-01
1.509381514940931091e+01 1.461600000000000121e-01
1.511049339819318860e+01 1.513966666666666794e-01
1.512717164697706629e+01 1.556400000000000283e-01
1.514384989576094398e+01 1.602633333333333132e-01
1.516052814454482167e+01 1.649799999999999878e-01
1.517720639332869936e+01 1.700333333333333696e-01
1.519388464211257705e+01 1.741999999999999937e-01
1.521056289089645475e+01 1.789900000000000380e-01
1.522724113968033244e+01 1.826566666666666616e-01
1.524391938846421013e+01 1.859233333333333571e-01
1.526059763724808782e+01 1.894599999999999895e-01
1.527727588603196551e+01 1.927833333333333343e-01
1.529395413481584320e+01 1.956366666666666809e-01
1.531063238359972090e+01 1.977133333333333243e-01
1.532731063238359859e+01 1.997766666666666580e-01
1.534398888116747628e+01 2.014866666666666473e-01
1.536066712995135397e+01 2.038166666666666460e-01
1.537734537873523166e+01 2.047733333333333072e-01
1.539402362751910935e+01 2.069933333333333347e-01
1.541070187630298705e+01 2.079799999999999982e-01
1.542738012508686474e+01 2.091833333333333322e-01
1.544405837387074243e+01 2.099966666666666648e-01
1.546073662265462012e+01 2.111099999999999921e-01
1.547741487143849781e+01 2.126600000000000157e-01
1.549409312022237550e+01 2.137033333333333285e-01
1.551077136900625320e+01 2.152833333333333543e-01
1.552744961779013089e+01 2.159666666666666679e-01
1.554412786657400858e+01 2.180066666666666819e-01
1.556080611535788627e+01 2.196299999999999919e-01
1.557748436414176396e+01 2.220266666666666500e-01
1.559416261292564165e+01 2.241033333333333211e-01
1.561084086170951934e+01 2.260100000000000164e-01
1.562751911049339704e+01 2.283666666666666900e-01
1.564419735927727473e+01 2.305666666666666698e-01
1.566087560806115242e+01 2.329600000000000282e-01
1.567755385684503011e+01 2.357966666666666822e-01
1.569423210562890780e+01 2.382999999999999841e-01
1.571091035441278549e+01 2.416566666666666585e-01
1.572758860319666319e+01 2.439799999999999747e-01
1.574426685198054088e+01 2.467633333333333623e-01
1.576094510076441857e+01 2.496199999999999808e-01
1.577762334954829626e+01 2.522400000000000198e-01
1.579430159833217395e+01 2.558633333333333315e-01
1.581097984711605164e+01 2.590566666666666573e-01
1.582765809589992934e+01 2.621166666666666645e-01
1.584433634468380703e+01 2.654000000000000248e-01
1.586101459346768472e+01 2.679933333333333612e-01
1.587769284225156241e+01 2.719766666666666444e-01
1.589437109103544010e+01 2.749566666666666270e-01
1.591104933981931779e+01 2.780500000000000194e-01
1.592772758860319549e+01 2.815933333333333621e-01
1.594440583738707318e+01 2.846033333333333193e-01
1.596108408617095087e+01 2.872166666666666757e-01
1.597776233495482856e+01 2.901366666666666538e-01
1.599444058373870625e+01 2.922100000000000253e-01
1.601111883252258394e+01 2.935800000000000076e-01
1.602779708130645986e+01 2.960499999999999798e-01
1.604447533009033933e+01 2.974633333333333574e-01
1.606115357887421879e+01 2.994099999999999540e-01
1.607783182765809471e+01 3.010366666666666746e-01
1.609451007644197063e+01 3.016500000000000292e-01
1.611118832522585009e+01 3.023266666666666325e-01
1.612786657400972956e+01 3.028833333333332822e-01
1.614454482279360548e+01 3.032233333333333447e-01
1.616122307157748139e+01 3.041833333333333056e-01
1.617790132036136086e+01 3.048100000000000254e-01
1.619457956914524033e+01 3.053299999999999903e-01
1.621125781792911624e+01 3.054000000000000048e-01
1.622793606671299216e+01 3.060666666666666536e-01
1.624461431549687163e+01 3.057066666666666821e-01
1.626129256428075109e+01 3.063933333333333509e-01
1.627797081306462701e+01 3.076033333333333397e-01
1.629464906184850292e+01 3.081333333333333147e-01
1.631132731063238239e+01 3.085199999999999609e-01
1.632800555941626186e+01 3.094766666666666222e-01
1.634468380820013778e+01 3.106499999999999817e-01
1.636136205698401369e+01 3.113666666666666805e-01
1.637804030576789316e+01 3.119300000000000406e-01
1.639471855455177263e+01 3.142866666666667141e-01
1.641139680333564854e+01 3.155866666666666820e-01
1.642807505211952446e+01 3.170633333333333637e-01
1.644475330090340393e+01 3.189199999999999813e-01
1.646143154968728339e+01 3.203266666666666485e-01
1.647810979847115931e+01 3.220799999999999774e-01
1.649478804725503522e+01 3.233066666666666866e-01
1.651146629603891469e+01 3.262533333333333396e-01
1.652814454482279416e+01 3.283233333333333004e-01
1.654482279360667007e+01 3.303999999999999715e-01
1.656150104239054599e+01 3.322333333333333250e-01
1.657817929117442546e+01 3.344400000000000150e-01
1.659485753995830493e+01 3.357200000000000184e-01
1.661153578874218084e+01 3.377200000000000202e-01
1.662821403752605676e+01 3.404833333333333045e-01
1.664489228630993622e+01 3.425233333333332908e-01
1.666157053509381569e+01 3.444099999999999939e-01
1.667824878387769161e+01 3.467666666666666675e-01
1.669492703266156752e+01 3.487866666666666893e-01
1.671160528144544699e+01 3.502100000000000213e-01
1.672828353022932646e+01 3.515300000000000091e-01
1.674496177901320237e+01 3.538466666666666427e-01
1.676164002779707829e+01 3.550466666666666216e-01
1.677831827658095776e+01 3.567433333333333012e-01
1.679499652536483723e+01 3.579766666666667208e-01
1.681167477414871314e+01 3.583466666666667022e-01
1.682835302293258906e+01 3.589166666666666616e-01
1.684503127171646852e+01 3.597566666666666690e-01
1.686170952050034799e+01 3.597666666666666790e-01
1.687838776928422391e+01 3.593566666666666576e-01
1.689506601806809982e+01 3.598033333333333639e-01
1.691174426685197929e+01 3.596399999999999597e-01
1.692842251563585876e+01 3.592466666666667141e-01
1.694510076441973467e+01 3.585000000000000409e-01
1.696177901320361059e+01 3.572233333333333372e-01
1.697845726198749006e+01 3.559100000000000041e-01
1.699513551077136952e+01 3.547866666666666946e-01
1.701181375955524544e+01 3.538166666666666682e-01
1.702849200833912136e+01 3.522100000000000231e-01
1.704517025712300082e+01 3.505466666666666731e-01
1.706184850590688029e+01 3.487299999999999844e-01
1.707852675469075621e+01 3.482033333333333092e-01
1.709520500347463212e+01 3.465199999999999947e-01
1.711188325225851159e+01 3.450866666666666527e-01
1.712856150104239106e+01 3.431199999999999806e-01
1.714523974982626697e+01 3.414866666666666606e-01
1.716191799861014289e+01 3.399333333333333096e-01
1.717859624739402236e+01 3.376133333333333209e-01
1.719527449617790182e+01 3.359566666666666812e-01
1.721195274496177774e+01 3.342399999999999816e-01
1.722863099374565365e+01 3.324833333333333529e-01
1.724530924252953312e+01 3.307399999999999785e-01
1.726198749131341259e+01 3.290733333333333288e-01
1.727866574009728851e+01 3.273066666666666902e-01
1.729534398888116442e+01 3.253599999999999826e-01
1.731202223766504389e+01 3.234533333333333149e-01
1.732870048644892336e+01 3.219100000000000295e-01
1.734537873523279927e+01 3.203633333333333333e-01
1.736205698401667519e+01 3.190700000000000203e-01
1.737873523280055466e+01 3.177166666666666472e-01
1.739541348158443412e+01 3.170933333333333382e-01
1.741209173036831004e+01 3.163966666666666594e-01
1.742876997915218595e+01 3.153566666666666740e-01
1.744544822793606542e+01 3.135866666666666802e-01
1.746212647671994489e+01 3.124533333333333052e-01
1.747880472550382080e+01 3.112800000000000011e-01
1.749548297428769672e+01 3.103433333333333599e-01
1.751216122307157619e+01 3.092533333333333245e-01
1.752883947185545566e+01 3.081999999999999740e-01
1.754551772063933157e+01 3.071533333333333338e-01
1.756219596942320749e+01 3.060666666666667091e-01
1.757887421820708695e+01 3.051099999999999923e-01
1.759555246699096642e+01 3.045366666666666777e-01
1.761223071577484234e+01 3.041633333333333411e-01
1.762890896455871825e+01 3.033466666666667089e-01
1.764558721334259772e+01 3.028866666666666929e-01
1.766226546212647719e+01 3.030733333333333057e-01
1.767894371091035310e+01 3.021099999999999897e-01
1.769562195969422902e+01 3.017066666666666230e-01
1.771230020847810849e+01 3.015100000000000002e-01
1.772897845726198796e+01 3.004133333333333100e-01
1.774565670604586387e+01 2.997499999999999609e-01
1.776233495482973979e+01 2.993633333333333701e-01
1.777901320361361925e+01 2.987900000000000000e-01
1.779569145239749872e+01 2.983166666666666744e-01
1.781236970118137464e+01 2.978966666666666985e-01
1.782904794996525055e+01 2.974933333333333318e-01
1.784572619874913002e+01 2.978266666666666285e-01
1.786240444753300949e+01 2.965866666666666651e-01
1.787908269631688540e+01 2.959366666666666812e-01
1.789576094510076132e+01 2.952066666666666173e-01
1.791243919388464079e+01 2.944566666666666443e-01
1.792911744266852025e+01 2.943799999999999750e-01
1.794579569145239617e+01 2.937066666666666714e-01
1.796247394023627209e+01 2.936633333333333318e-01
1.797915218902015155e+01 2.931300000000000017e-01
1.799583043780403102e+01 2.930533333333333323e-01
1.801250868658790694e+01 2.922433333333333549e-01
1.802918693537178285e+01 2.917866666666666942e-01
1.804586518415566232e+01 2.921700000000000408e-01
1.806254343293954179e+01 2.918133333333333690e-01
1.807922168172341770e+01 2.918899999999999828e-01
1.809589993050729362e+01 2.921199999999999908e-01
1.811257817929117309e+01 2.919933333333333270e-01
1.812925642807505255e+01 2.924766666666666626e-01
1.814593467685892847e+01 2.922533333333333094e-01
1.816261292564280438e+01 2.919866666666666166e-01
1.817929117442668385e+01 2.916300000000000003e-01
1.819596942321056332e+01 2.916699999999999848e-01
1.821264767199443924e+01 2.913533333333332975e-01
1.822932592077831515e+01 2.907666666666666733e-01
1.824600416956219462e+01 2.905666666666666398e-01
1.826268241834607409e+01 2.903166666666666673e-01
1.827936066712995000e+01 2.902899999999999925e-01
1.829603891591382592e+01 2.896966666666666579e-01
1.831271716469770539e+01 2.899300000000000210e-01
1.832939541348158485e+01 2.894233333333333658e-01
1.834607366226546077e+01 2.893866666666666809e-01
1.836275191104933668e+01 2.897366666666666979e-01
1.837943015983321615e+01 2.891033333333333788e-01
1.839610840861709562e+01 2.890633333333333388e-01
1.841278665740097154e+01 2.884433333333333294e-01
1.842946490618484745e+01 2.887300000000000422e-01
1.844614315496872692e+01 2.878666666666666596e-01
1.846282140375260639e+01 2.874700000000000033e-01
1.847949965253648230e+01 2.868933333333333335e-01
1.849617790132035822e+01 2.867100000000000204e-01
1.851285615010423768e+01 2.862533333333333596e-01
1.852953439888811715e+01 2.860533333333333261e-01
1.854621264767199307e+01 2.857799999999999785e-01
1.856289089645586898e+01 2.857633333333333137e-01
1.857956914523974845e+01 2.856799999999999895e-01
1.859624739402362792e+01 2.854166666666667074e-01
1.861292564280750383e+01 2.851500000000000146e-01
1.862960389159137975e+01 2.855699999999999905e-01
1.864628214037525922e+01 2.856666666666666798e-01
1.866296038915913869e+01 2.853933333333333322e-01
1.867963863794301460e+01 2.852766666666666784e-01
1.869631688672689052e+01 2.851733333333333342e-01
1.871299513551076998e+01 2.849900000000000211e-01
1.872967338429464945e+01 2.846333333333333493e-01
1.874635163307852537e+01 2.844666666666666455e-01
1.876302988186240128e+01 2.842933333333333423e-01
1.877970813064628075e+01 2.841266666666666940e-01
1.879638637943016022e+01 2.839400000000000257e-01
1.881306462821403613e+01 2.836533333333333129e-01
1.882974287699791205e+01 2.841766666666666885e-01
1.884642112578179152e+01 2.842133333333333178e-01
1.886309937456567098e+01 2.841999999999999527e-01
1.887977762334954690e+01 2.843800000000000217e-01
1.889645587213342282e+01 2.843566666666666465e-01
1.891313412091730228e+01 2.842866666666666320e-01
1.892981236970118175e+01 2.844933333333333203e-01
1.894649061848505767e+01 2.845333333333333048e-01
1.896316886726893358e+01 2.847399999999999931e-01
1.897984711605281305e+01 2.845766666666667000e-01
1.899652536483669252e+01 2.843033333333333523e-01
1.901320361362056843e+01 2.842133333333333178e-01
1.902988186240444435e+01 2.845433333333333148e-01
1.904656011118832382e+01 2.837199999999999722e-01
1.906323835997220328e+01 2.836199999999999832e-01
1.907991660875607920e+01 2.836133333333333284e-01
1.909659485753995511e+01 2.840099999999999847e-01
1.911327310632383458e+01 2.846400000000000041e-01
1.912995135510771405e+01 2.855666666666666353e-01
1.914662960389158997e+01 2.855199999999999960e-01
1.916330785267546588e+01 2.860433333333333716e-01
1.917998610145934535e+01 2.863866666666666227e-01
1.919666435024322482e+01 2.871966666666666557e-01
1.921334259902710073e+01 2.869666666666667032e-01
1.923002084781097665e+01 2.876966666666666561e-01
1.924669909659485612e+01 2.874066666666666992e-01
1.926337734537873558e+01 2.880466666666666731e-01
1.928005559416261150e+01 2.885166666666666435e-01
1.929673384294648741e+01 2.890633333333333388e-01
1.931341209173036688e+01 2.895733333333333492e-01
1.933009034051424635e+01 2.901699999999999835e-01
1.934676858929812227e+01 2.900933333333333697e-01
1.936344683808199818e+01 2.906466666666666643e-01
1.938012508686587765e+01 2.915733333333333510e-01
1.939680333564975712e+01 2.923266666666666791e-01
1.941348158443363303e+01 2.932266666666666910e-01
1.943015983321750895e+01 2.946433333333333682e-01
1.944683808200138841e+01 2.955733333333333546e-01
1.946351633078526788e+01 2.965800000000000103e-01
1.948019457956914380e+01 2.977733333333333343e-01
1.949687282835301971e+01 2.991166666666666973e-01
1.951355107713689918e+01 3.002466666666666617e-01
1.953022932592077865e+01 3.020866666666666700e-01
1.954690757470465456e+01 3.035366666666666768e-01
1.956358582348853048e+01 3.052766666666666406e-01
1.958026407227240995e+01 3.076900000000000190e-01
1.959694232105628942e+01 3.095266666666666722e-01
1.961362056984016533e+01 3.116033333333333433e-01
1.963029881862404125e+01 3.140633333333333055e-01
1.964697706740792071e+01 3.166599999999999970e-01
1.966365531619180018e+01 3.189566666666666661e-01
1.968033356497567610e+01 3.217033333333333411e-01
1.969701181375955201e+01 3.240399999999999947e-01
1.971369006254343148e+01 3.271566666666667067e-01
1.973036831132731095e+01 3.306433333333333446e-01
1.974704656011118686e+01 3.345433333333333037e-01
1.976372480889506278e+01 3.386633333333333162e-01
1.978040305767894225e+01 3.430633333333333312e-01
1.979708130646282171e+01 3.479300000000000170e-01
1.981375955524669763e+01 3.527333333333333432e-01
1.983043780403057355e+01 3.579799999999999649e-01
1.984711605281445301e+01 3.629066666666667107e-01
1.986379430159833248e+01 3.682266666666666466e-01
1.988047255038220840e+01 3.741300000000000181e-01
1.989715079916608431e+01 3.796766666666666623e-01
1.991382904794996378e+01 3.859599999999999698e-01
1.993050729673384325e+01 3.918699999999999961e-01
1.994718554551771916e+01 3.976399999999999935e-01
1.996386379430159508e+01 4.036633333333333185e-01
1.998054204308547455e+01 4.095899999999999541e-01
1.999722029186935401e+01 4.157633333333333736e-01
2.001389854065322993e+01 4.212899999999999978e-01
2.003057678943710584e+01 4.269999999999999907e-01
2.004725503822098531e+01 4.325400000000000356e-01
2.006393328700486478e+01 4.388933333333333575e-01
2.008061153578874070e+01 4.434633333333333760e-01
2.009728978457261661e+01 4.485833333333333339e-01
2.011396803335649608e+01 4.531733333333333169e-01
2.013064628214037555e+01 4.578066666666666396e-01
2.014732453092425146e+01 4.625633333333333264e-01
2.016400277970812738e+01 4.662233333333333229e-01
2.018068102849200685e+01 4.703700000000000103e-01
2.019735927727588631e+01 4.740166666666666972e-01
2.021403752605976223e+01 4.776166666666666338e-01
2.023071577484363814e+01 4.812299999999999911e-01
2.024739402362751761e+01 4.851066666666666305e-01
2.026407227241139708e+01 4.886466666666666736e-01
2.028075052119527300e+01 4.917766666666666397e-01
2.029742876997914891e+01 4.947266666666667034e-01
2.031410701876302838e+01 4.978400000000000047e-01
2.033078526754690785e+01 5.007066666666666332e-01
2.034746351633078376e+01 5.031833333333333158e-01
2.036414176511465968e+01 5.059366666666667012e-01
2.038082001389853914e+01 5.083900000000000086e-01
2.039749826268241861e+01 5.112533333333333374e-01
2.041417651146629453e+01 5.140000000000000124e-01
2.043085476025017044e+01 5.167733333333333068e-01
2.044753300903404991e+01 5.197933333333333294e-01
2.046421125781792938e+01 5.230166666666666853e-01
2.048088950660180529e+01 5.261133333333334328e-01
2.049756775538568121e+01 5.292766666666667286e-01
2.051424600416956068e+01 5.324299999999999589e-01
2.053092425295344015e+01 5.354966666666666208e-01
2.054760250173731606e+01 5.388133333333333663e-01
2.056428075052119198e+01 5.421966666666666601e-01
2.058095899930507144e+01 5.451666666666666883e-01
2.059763724808895091e+01 5.486166666666667524e-01
2.061431549687282683e+01 5.524866666666666815e-01
2.063099374565670274e+01 5.565833333333333188e-01
2.064767199444058221e+01 5.606400000000000272e-01
2.066435024322446168e+01 5.649933333333332364e-01
2.068102849200833759e+01 5.694433333333334124e-01
2.069770674079221351e+01 5.739600000000000257e-01
2.071438498957609298e+01 5.787499999999999867e-01
2.073106323835997244e+01 5.835766666666666325e-01
2.074774148714384836e+01 5.887899999999999245e-01
2.076441973592772428e+01 5.944266666666666588e-01
2.078109798471160374e+01 5.996233333333333970e-01
2.079777623349548321e+01 6.053133333333333699e-01
2.081445448227935913e+01 6.111999999999999655e-01
2.083113273106323504e+01 6.172466666666667212e-01
2.084781097984711451e+01 6.233233333333333404e-01
2.086448922863099398e+01 6.292233333333333567e-01
2.088116747741486989e+01 6.354499999999999593e-01
2.089784572619874581e+01 6.415766666666666840e-01
2.091452397498262528e+01 6.471966666666667534e-01
2.093120222376650474e+01 6.532666666666666622e-01
2.094788047255038066e+01 6.590733333333332888e-01
2.096455872133425657e+01 6.650166666666667004e-01
2.098123697011813604e+01 6.709300000000000264e-01
2.099791521890201551e+01 6.765499999999999847e-01
2.101459346768589143e+01 6.824500000000000011e-01
2.103127171646976734e+01 6.879233333333333311e-01
2.104794996525364681e+01 6.932466666666665667e-01
2.106462821403752628e+01 6.984433333333333049e-01
2.108130646282140219e+01 7.036899999999999267e-01
2.109798471160527811e+01 7.084766666666666435e-01
2.111466296038915758e+01 7.127900000000000347e-01
2.113134120917303704e+01 7.168833333333334279e-01
2.114801945795691296e+01 7.208766666666666101e-01
2.116469770674078887e+01 7.247266666666667412e-01
2.118137595552466834e+01 7.281933333333332481e-01
2.119805420430854781e+01 7.318233333333333812e-01
2.121473245309242373e+01 7.352966666666665985e-01
2.123141070187629964e+01 7.383900000000001018e-01
2.124808895066017911e+01 7.415633333333332411e-01
2.126476719944405858e+01 7.447099999999999831e-01
2.128144544822793449e+01 7.480666666666666575e-01
2.129812369701181041e+01 7.507066666666667443e-01
2.131480194579568987e+01 7.537366666666666104e-01
2.133148019457956934e+01 7.568666666666665765e-01
2.134815844336344526e+01 7.598433333333334261e-01
2.136483669214732117e+01 7.624866666666666459e-01
2.138151494093120064e+01 7.651433333333332865e-01
2.139819318971508011e+01 7.680433333333331891e-01
2.141487143849895602e+01 7.711333333333334483e-01
2.143154968728283194e+01 7.739233333333332965e-01
2.144822793606671141e+01 7.769166666666666998e-01
2.146490618485059088e+01 7.800799999999999956e-01
2.148158443363446679e+01 7.833233333333333714e-01
2.149826268241834271e+01 7.864999999999999769e-01
2.151494093120222217e+01 7.899633333333332397e-01
2.153161917998610164e+01 7.934966666666666280e-01
2.154829742876997756e+01 7.970566666666667466e-01
2.156497567755385347e+01 8.006033333333333335e-01
2.158165392633773294e+01 8.045333333333333226e-01
2.159833217512161241e+01 8.084999999999999964e-01
2.161501042390548832e+01 8.127666666666666373e-01
2.163168867268936424e+01 8.171666666666667078e-01
2.164836692147324371e+01 8.216633333333333011e-01
2.166504517025712317e+01 8.261133333333333661e-01
2.168172341904099909e+01 8.309366666666666568e-01
2.169840166782487501e+01 8.359699999999999909e-01
2.171507991660875447e+01 8.410333333333332995e-01
2.173175816539263394e+01 8.461866666666666426e-01
2.174843641417650986e+01 8.512566666666666615e-01
2.176511466296038577e+01 8.564366666666666239e-01
2.178179291174426524e+01 8.612933333333333552e-01
2.179847116052814471e+01 8.663966666666665928e-01
2.181514940931202062e+01 8.716366666666667262e-01
2.183182765809589654e+01 8.769500000000000073e-01
2.184850590687977601e+01 8.823200000000001042e-01
2.186518415566365547e+01 8.874900000000000011e-01
2.188186240444753139e+01 8.923800000000000621e-01
2.189854065323140730e+01 8.974599999999999245e-01
2.191521890201528677e+01 9.025566666666666737e-01
2.193189715079916624e+01 9.073933333333333850e-01
2.194857539958304216e+01 9.121199999999999308e-01
2.196525364836691807e+01 9.167966666666667042e-01
2.198193189715079754e+01 9.212333333333333485e-01
2.199861014593467701e+01 9.255800000000000693e-01
2.201528839471855292e+01 9.299833333333333840e-01
2.203196664350242884e+01 9.343166666666666842e-01
2.204864489228630831e+01 9.382300000000000084e-01
2.206532314107018777e+01 9.417733333333333512e-01
2.208200138985406369e+01 9.449799999999999311e-01
2.209867963863793960e+01 9.482399999999999718e-01
2.211535788742181907e+01 9.511466666666665848e-01
2.213203613620569854e+01 9.536999999999999922e-01
2.214871438498957446e+01 9.562833333333332630e-01
2.216539263377345037e+01 9.585433333333334138e-01
2.218207088255732984e+01 9.605466666666666598e-01
2.219874913134120931e+01 9.625366666666667070e-01
2.221542738012508522e+01 9.639799999999999480e-01
2.223210562890896114e+01 9.654366666666667207e-01
2.224878387769284060e+01 9.667933333333333934e-01
2.226546212647672007e+01 9.678800000000000736e-01
2.228214037526059599e+01 9.688600000000000545e-01
2.229881862404447190e+01 9.695866666666667077e-01
2.231549687282835137e+01 9.701599999999999113e-01
2.233217512161223084e+01 9.703833333333333755e-01
2.234885337039610675e+01 9.707666666666665556e-01
2.236553161917998267e+01 9.710499999999999687e-01
2.238220986796386214e+01 9.713333333333333819e-01
2.239888811674774161e+01 9.713666666666667115e-01
2.241556636553161752e+01 9.712666666666667226e-01
2.243224461431549344e+01 9.710833333333332984e-01
2.244892286309937290e+01 9.708399999999999253e-01
2.246560111188325237e+01 9.705799999999999983e-01
2.248227936066712829e+01 9.698899999999999189e-01
2.249895760945100420e+01 9.688799999999999635e-01
2.251563585823488367e+01 9.677566666666665984e-01
2.253231410701876314e+01 9.663266666666667781e-01
2.254899235580263905e+01 9.649166666666666448e-01
2.256567060458651497e+01 9.636066666666667224e-01
2.258234885337039444e+01 9.623500000000000387e-01
2.259902710215427390e+01 9.608200000000000074e-01
2.261570535093814982e+01 9.591233333333333277e-01
2.263238359972202574e+01 9.572599999999999998e-01
2.264906184850590520e+01 9.551899999999999835e-01
2.266574009728978467e+01 9.530399999999998872e-01
2.268241834607366059e+01 9.508300000000000640e-01
2.269909659485753650e+01 9.485266666666667401e-01
2.271577484364141597e+01 9.451733333333334208e-01
2.273245309242529544e+01 9.418799999999999395e-01
2.274913134120917135e+01 9.383999999999999009e-01
2.276580958999304727e+01 9.343566666666667242e-01
2.278248783877692674e+01 9.305566666666666986e-01
2.279916608756080620e+01 9.271199999999999442e-01
2.281584433634468212e+01 9.234466666666666379e-01
2.283252258512855803e+01 9.197733333333333317e-01
2.284920083391243750e+01 9.160066666666666357e-01
2.286587908269631697e+01 9.120633333333334480e-01
2.288255733148019289e+01 9.080899999999999528e-01
2.289923558026406880e+01 9.039133333333333464e-01
2.291591382904794827e+01 8.985600000000000254e-01
2.293259207783182774e+01 8.931566666666665988e-01
2.294927032661570365e+01 8.872866666666666680e-01
2.296594857539957957e+01 8.814299999999999358e-01
2.298262682418345904e+01 8.751933333333332676e-01
2.299930507296733850e+01 8.696433333333333238e-01
2.301598332175121442e+01 8.644833333333333814e-01
2.303266157053509033e+01 8.595066666666666411e-01
2.304933981931896980e+01 8.539433333333332765e-01
2.306601806810284927e+01 8.486200000000000410e-01
2.308269631688672519e+01 8.433500000000000441e-01
2.309937456567060110e+01 8.372800000000000242e-01
2.311605281445448057e+01 8.315099999999999714e-01
2.313273106323836004e+01 8.252099999999999991e-01
2.314940931202223595e+01 8.185599999999999543e-01
2.316608756080611187e+01 8.119666666666667254e-01
2.318276580958999133e+01 8.051833333333333620e-01
2.319944405837387080e+01 7.991300000000000070e-01
2.321612230715774672e+01 7.934499999999999886e-01
2.323280055594162263e+01 7.880300000000000082e-01
2.324947880472550210e+01 7.824466666666667347e-01
2.326615705350938157e+01 7.767100000000000115e-01
2.328283530229325748e+01 7.717899999999999761e-01
2.329951355107713340e+01 7.664666666666666295e-01
2.331619179986101287e+01 7.613466666666666161e-01
2.333287004864489234e+01 7.562233333333333585e-01
2.334954829742876825e+01 7.506233333333333091e-01
2.336622654621264417e+01 7.452133333333332832e-01
2.338290479499652363e+01 7.396666666666666945e-01
2.339958304378040310e+01 7.343166666666666176e-01
2.341626129256427902e+01 7.298033333333332484e-01
2.343293954134815493e+01 7.252466666666665951e-01
2.344961779013203440e+01 7.209133333333332949e-01
2.346629603891591387e+01 7.163333333333332664e-01
2.348297428769978978e+01 7.119266666666667076e-01
2.349965253648366570e+01 7.082200000000000717e-01
2.351633078526754517e+01 7.034366666666667101e-01
2.353300903405142463e+01 6.988266666666667071e-01
2.354968728283530055e+01 6.937699999999999978e-01
2.356636553161917647e+01 6.880833333333333801e-01
2.358304378040305593e+01 6.825066666666665949e-01
2.359972202918693540e+01 6.770133333333332448e-01
2.361640027797081132e+01 6.710666666666667002e-01
2.363307852675468723e+01 6.658333333333332771e-01
2.364975677553856670e+01 6.606100000000000305e-01
2.366643502432244617e+01 6.548266666666666680e-01
2.368311327310632208e+01 6.490133333333334420e-01
2.369979152189019800e+01 6.434733333333333416e-01
2.371646977067407747e+01 6.371033333333333548e-01
2.373314801945795693e+01 6.306700000000000639e-01
2.374982626824183285e+01 6.239033333333332543e-01
2.376650451702570876e+01 6.161533333333333307e-01
2.378318276580958823e+01 6.078533333333333566e-01
2.379986101459346770e+01 5.991633333333333811e-01
2.381653926337734362e+01 5.909566666666665746e-01
2.383321751216121953e+01 5.830466666666667130e-01
2.384989576094509900e+01 5.752966666666666784e-01
2.386657400972897847e+01 5.668033333333333257e-01
2.388325225851285438e+01 5.588500000000000689e-01
2.389993050729673030e+01 5.501166666666666982e-01
2.391660875608060977e+01 5.410966666666667813e-01
2.393328700486448923e+01 5.317033333333333056e-01
2.394996525364836515e+01 5.217533333333332912e-01
2.396664350243224106e+01 5.104199999999999848e-01
2.398332175121612053e+01 4.990166666666666639e-01
2.400000000000000000e+01 4.869766666666666688e-01


==> DataFigures/rNom.txt <==
0.000000000000000000e+00 3.812999999999999723e-01
1.667824878387769161e-02 3.812999999999999723e-01
3.335649756775538322e-02 3.805000000000000049e-01
5.003474635163307482e-02 3.796300000000000230e-01
6.671299513551076643e-02 3.786599999999999966e-01
8.339124391938845804e-02 3.775100000000000122e-01
1.000694927032661496e-01 3.765200000000000213e-01
1.167477414871438413e-01 3.754600000000000160e-01
1.334259902710215329e-01 3.743299999999999961e-01
1.501042390548992245e-01 3.733199999999999852e-01
1.667824878387769161e-01 3.722400000000000153e-01
1.834607366226546077e-01 3.710100000000000064e-01
2.001389854065322993e-01 3.698199999999999821e-01
2.168172341904099909e-01 3.687500000000000222e-01
2.334954829742876825e-01 3.677000000000000268e-01
2.501737317581653741e-01 3.668399999999999994e-01
2.668519805420430657e-01 3.657000000000000250e-01
2.835302293259207573e-01 3.642099999999999782e-01
3.002084781097984489e-01 3.632199999999999873e-01
3.168867268936761405e-01 3.620499999999999829e-01
3.335649756775538322e-01 3.608299999999999841e-01
3.502432244614315238e-01 3.595599999999999907e-01
3.669214732453092154e-01 3.587000000000000188e-01
3.835997220291869070e-01 3.575800000000000090e-01
4.002779708130645986e-01 3.565200000000000036e-01
4.169562195969422902e-01 3.555099999999999927e-01
4.336344683808199818e-01 3.543000000000000038e-01
4.503127171646976734e-01 3.531699999999999839e-01
4.669909659485753650e-01 3.518000000000000016e-01
4.836692147324530566e-01 3.505499999999999727e-01
5.003474635163307482e-01 3.495500000000000274e-01
5.170257123002084398e-01 3.487299999999999844e-01
5.337039610840861315e-01 3.480800000000000005e-01
5.503822098679638231e-01 3.467399999999999927e-01
5.670604586518415147e-01 3.454999999999999738e-01
5.837387074357192063e-01 3.442200000000000260e-01
6.004169562195968979e-01 3.432399999999999896e-01
6.170952050034745895e-01 3.419699999999999962e-01
6.337734537873522811e-01 3.406600000000000183e-01
6.504517025712299727e-01 3.395799999999999930e-01
6.671299513551076643e-01 3.384099999999999886e-01
6.838082001389853559e-01 3.373599999999999932e-01
7.004864489228630475e-01 3.361299999999999844e-01
7.171646977067407391e-01 3.347800000000000220e-01
7.338429464906184307e-01 3.335600000000000231e-01
7.505211952744961224e-01 3.321799999999999753e-01
7.671994440583738140e-01 3.310500000000000109e-01
7.838776928422515056e-01 3.298900000000000166e-01
8.005559416261291972e-01 3.285399999999999987e-01
8.172341904100068888e-01 3.273599999999999843e-01
8.339124391938845804e-01 3.262599999999999945e-01
8.505906879777622720e-01 3.249600000000000266e-01
8.672689367616399636e-01 3.237900000000000222e-01
8.839471855455176552e-01 3.226200000000000179e-01
9.006254343293953468e-01 3.212400000000000255e-01
9.173036831132730384e-01 3.199500000000000122e-01
9.339819318971507300e-01 3.187599999999999878e-01
9.506601806810284216e-01 3.172900000000000165e-01
9.673384294649061133e-01 3.161100000000000021e-01
9.840166782487838049e-01 3.143500000000000183e-01
1.000694927032661496e+00 3.130600000000000049e-01
1.017373175816539188e+00 3.119299999999999851e-01
1.034051424600416880e+00 3.101200000000000068e-01
1.050729673384294571e+00 3.087400000000000144e-01
1.067407922168172263e+00 3.071999999999999731e-01
1.084086170952049955e+00 3.059799999999999742e-01
1.100764419735927646e+00 3.043299999999999894e-01
1.117442668519805338e+00 3.030800000000000161e-01
1.134120917303683029e+00 3.019899999999999807e-01
1.150799166087560721e+00 3.007500000000000173e-01
1.167477414871438413e+00 2.991900000000000115e-01
1.184155663655316104e+00 2.980800000000000116e-01
1.200833912439193796e+00 2.968600000000000128e-01
1.217512161223071487e+00 2.955599999999999894e-01
1.234190410006949179e+00 2.942100000000000271e-01
1.250868658790826871e+00 2.928299999999999792e-01
1.267546907574704562e+00 2.912399999999999989e-01
1.284225156358582254e+00 2.895800000000000041e-01
1.300903405142459945e+00 2.881000000000000227e-01
1.317581653926337637e+00 2.868100000000000094e-01
1.334259902710215329e+00 2.856199999999999850e-01
1.350938151494093020e+00 2.838899999999999757e-01
1.367616400277970712e+00 2.821400000000000019e-01
1.384294649061848403e+00 2.804300000000000126e-01
1.400972897845726095e+00 2.791199999999999792e-01
1.417651146629603787e+00 2.776600000000000179e-01
1.434329395413481478e+00 2.759599999999999831e-01
1.451007644197359170e+00 2.743999999999999773e-01
1.467685892981236861e+00 2.731799999999999784e-01
1.484364141765114553e+00 2.721100000000000185e-01
1.501042390548992245e+00 2.707200000000000162e-01
1.517720639332869936e+00 2.689799999999999969e-01
1.534398888116747628e+00 2.675500000000000100e-01
1.551077136900625320e+00 2.658800000000000052e-01
1.567755385684503011e+00 2.643699999999999939e-01
1.584433634468380703e+00 2.630100000000000215e-01
1.601111883252258394e+00 2.615999999999999992e-01
1.617790132036136086e+00 2.601100000000000079e-01
1.634468380820013778e+00 2.588099999999999845e-01
1.651146629603891469e+00 2.574100000000000277e-01
1.667824878387769161e+00 2.558500000000000218e-01
1.684503127171646852e+00 2.545200000000000240e-01
1.701181375955524544e+00 2.530600000000000072e-01
1.717859624739402236e+00 2.516200000000000103e-01
1.734537873523279927e+00 2.504700000000000260e-01
1.751216122307157619e+00 2.489899999999999891e-01
1.767894371091035310e+00 2.473700000000000065e-01
1.784572619874913002e+00 2.459500000000000020e-01
1.801250868658790694e+00 2.444999999999999951e-01
1.817929117442668385e+00 2.433800000000000130e-01
1.834607366226546077e+00 2.417400000000000104e-01
1.851285615010423768e+00 2.403800000000000103e-01
1.867963863794301460e+00 2.387199999999999878e-01
1.884642112578179152e+00 2.373899999999999899e-01
1.901320361362056843e+00 2.360700000000000021e-01
1.917998610145934535e+00 2.342899999999999983e-01
1.934676858929812227e+00 2.328300000000000092e-01
1.951355107713689918e+00 2.314100000000000046e-01
1.968033356497567610e+00 2.302599999999999925e-01
1.984711605281445301e+00 2.288800000000000001e-01
2.001389854065322993e+00 2.272299999999999875e-01
2.018068102849200685e+00 2.255000000000000060e-01
2.034746351633078376e+00 2.236499999999999877e-01
2.051424600416956068e+00 2.220199999999999951e-01
2.068102849200833759e+00 2.207500000000000018e-01
2.084781097984711451e+00 2.195199999999999929e-01
2.101459346768589143e+00 2.176099999999999979e-01
2.118137595552466834e+00 2.158400000000000041e-01
2.134815844336344526e+00 2.138200000000000101e-01
2.151494093120222217e+00 2.124099999999999877e-01
2.168172341904099909e+00 2.109300000000000064e-01
2.184850590687977601e+00 2.093399999999999983e-01
2.201528839471855292e+00 2.079900000000000082e-01
2.218207088255732984e+00 2.064000000000000001e-01
2.234885337039610675e+00 2.047899999999999998e-01
2.251563585823488367e+00 2.031499999999999972e-01
2.268241834607366059e+00 2.015299999999999869e-01
2.284920083391243750e+00 2.001400000000000123e-01
2.301598332175121442e+00 1.988499999999999990e-01
2.318276580958999133e+00 1.974100000000000021e-01
2.334954829742876825e+00 1.953199999999999936e-01
2.351633078526754517e+00 1.935999999999999943e-01
2.368311327310632208e+00 1.919299999999999895e-01
2.384989576094509900e+00 1.904000000000000137e-01
2.401667824878387592e+00 1.888700000000000101e-01
2.418346073662265283e+00 1.874599999999999878e-01
2.435024322446142975e+00 1.860499999999999932e-01
2.451702571230020666e+00 1.845999999999999863e-01
2.468380820013898358e+00 1.830299999999999983e-01
2.485059068797776050e+00 1.817199999999999926e-01
2.501737317581653741e+00 1.801899999999999891e-01
2.518415566365531433e+00 1.786999999999999977e-01
2.535093815149409124e+00 1.767700000000000105e-01
2.551772063933286816e+00 1.754600000000000048e-01
2.568450312717164508e+00 1.739199999999999913e-01
2.585128561501042199e+00 1.725399999999999989e-01
2.601806810284919891e+00 1.709900000000000031e-01
2.618485059068797582e+00 1.697299999999999920e-01
2.635163307852675274e+00 1.680300000000000127e-01
2.651841556636552966e+00 1.663800000000000001e-01
2.668519805420430657e+00 1.648000000000000020e-01
2.685198054204308349e+00 1.631499999999999895e-01
2.701876302988186040e+00 1.613700000000000134e-01
2.718554551772063732e+00 1.597699999999999954e-01
2.735232800555941424e+00 1.579099999999999948e-01
2.751911049339819115e+00 1.562399999999999900e-01
2.768589298123696807e+00 1.548200000000000132e-01
2.785267546907574499e+00 1.532699999999999896e-01
2.801945795691452190e+00 1.517400000000000138e-01
2.818624044475329882e+00 1.502900000000000069e-01
2.835302293259207573e+00 1.485400000000000054e-01
2.851980542043085265e+00 1.469900000000000095e-01
2.868658790826962957e+00 1.451999999999999957e-01
2.885337039610840648e+00 1.435599999999999932e-01
2.902015288394718340e+00 1.420299999999999896e-01
2.918693537178596031e+00 1.406100000000000128e-01
2.935371785962473723e+00 1.391300000000000037e-01
2.952050034746351415e+00 1.377599999999999936e-01
2.968728283530229106e+00 1.363399999999999890e-01
2.985406532314106798e+00 1.345600000000000129e-01
3.002084781097984489e+00 1.348900000000000099e-01
3.018763029881862181e+00 1.343699999999999894e-01
3.035441278665739873e+00 1.339200000000000113e-01
3.052119527449617564e+00 1.335399999999999920e-01
3.068797776233495256e+00 1.333799999999999986e-01
3.085476025017372947e+00 1.332599999999999896e-01
3.102154273801250639e+00 1.331199999999999883e-01
3.118832522585128331e+00 1.326799999999999924e-01
3.135510771369006022e+00 1.326299999999999979e-01
3.152189020152883714e+00 1.325199999999999989e-01
3.168867268936761405e+00 1.322000000000000119e-01
3.185545517720639097e+00 1.320099999999999885e-01
3.202223766504516789e+00 1.318300000000000027e-01
3.218902015288394480e+00 1.313999999999999890e-01
3.235580264072272172e+00 1.310900000000000121e-01
3.252258512856149864e+00 1.306299999999999961e-01
3.268936761640027555e+00 1.305099999999999871e-01
3.285615010423905247e+00 1.303100000000000092e-01
3.302293259207782938e+00 1.301499999999999879e-01
3.318971507991660630e+00 1.298199999999999910e-01
3.335649756775538322e+00 1.296599999999999975e-01
3.352328005559416013e+00 1.295800000000000007e-01
3.369006254343293705e+00 1.293600000000000028e-01
3.385684503127171396e+00 1.295000000000000040e-01
3.402362751911049088e+00 1.290900000000000103e-01
3.419041000694926780e+00 1.290199999999999958e-01
3.435719249478804471e+00 1.289200000000000068e-01
3.452397498262682163e+00 1.287699999999999956e-01
3.469075747046559854e+00 1.284399999999999986e-01
3.485753995830437546e+00 1.278900000000000037e-01
3.502432244614315238e+00 1.276799999999999879e-01
3.519110493398192929e+00 1.273400000000000087e-01
3.535788742182070621e+00 1.270499999999999963e-01
3.552466990965948312e+00 1.271400000000000030e-01
3.569145239749826004e+00 1.271299999999999930e-01
3.585823488533703696e+00 1.270399999999999863e-01
3.602501737317581387e+00 1.268299999999999983e-01
3.619179986101459079e+00 1.266299999999999926e-01
3.635858234885336771e+00 1.267699999999999938e-01
3.652536483669214462e+00 1.265600000000000058e-01
3.669214732453092154e+00 1.264000000000000123e-01
3.685892981236969845e+00 1.264500000000000068e-01
3.702571230020847537e+00 1.263299999999999979e-01
3.719249478804725229e+00 1.263299999999999979e-01
3.735927727588602920e+00 1.261299999999999921e-01
3.752605976372480612e+00 1.260400000000000131e-01
3.769284225156358303e+00 1.260300000000000031e-01
3.785962473940235995e+00 1.258599999999999997e-01
3.802640722724113687e+00 1.258900000000000019e-01
3.819318971507991378e+00 1.258799999999999919e-01
3.835997220291869070e+00 1.256700000000000039e-01
3.852675469075746761e+00 1.254699999999999982e-01
3.869353717859624453e+00 1.250499999999999945e-01
3.886031966643502145e+00 1.250000000000000000e-01
3.902710215427379836e+00 1.248999999999999971e-01
3.919388464211257528e+00 1.246300000000000047e-01
3.936066712995135219e+00 1.244100000000000067e-01
3.952744961779012911e+00 1.246600000000000069e-01
3.969423210562890603e+00 1.246300000000000047e-01
3.986101459346768294e+00 1.245300000000000018e-01
4.002779708130645986e+00 1.244699999999999973e-01
4.019457956914523677e+00 1.245900000000000063e-01
4.036136205698401369e+00 1.244200000000000028e-01
4.052814454482279061e+00 1.243699999999999944e-01
4.069492703266156752e+00 1.244699999999999973e-01
4.086170952050034444e+00 1.245399999999999979e-01
4.102849200833912136e+00 1.244399999999999951e-01
4.119527449617789827e+00 1.242199999999999971e-01
4.136205698401667519e+00 1.243100000000000038e-01
4.152883947185545210e+00 1.243800000000000044e-01
4.169562195969422902e+00 1.243999999999999967e-01
4.186240444753300594e+00 1.245600000000000041e-01
4.202918693537178285e+00 1.246600000000000069e-01
4.219596942321055977e+00 1.245300000000000018e-01
4.236275191104933668e+00 1.244699999999999973e-01
4.252953439888811360e+00 1.244999999999999996e-01
4.269631688672689052e+00 1.244900000000000034e-01
4.286309937456566743e+00 1.244999999999999996e-01
4.302988186240444435e+00 1.244500000000000051e-01
4.319666435024322126e+00 1.245900000000000063e-01
4.336344683808199818e+00 1.245499999999999940e-01
4.353022932592077510e+00 1.245300000000000018e-01
4.369701181375955201e+00 1.246099999999999985e-01
4.386379430159832893e+00 1.245799999999999963e-01
4.403057678943710584e+00 1.246300000000000047e-01
4.419735927727588276e+00 1.245799999999999963e-01
4.436414176511465968e+00 1.247299999999999937e-01
4.453092425295343659e+00 1.247499999999999998e-01
4.469770674079221351e+00 1.249600000000000016e-01
4.486448922863099043e+00 1.248900000000000010e-01
4.503127171646976734e+00 1.250100000000000100e-01
4.519805420430854426e+00 1.250199999999999922e-01
4.536483669214732117e+00 1.249500000000000055e-01
4.553161917998609809e+00 1.248999999999999971e-01
4.569840166782487501e+00 1.249799999999999939e-01
4.586518415566365192e+00 1.251200000000000090e-01
4.603196664350242884e+00 1.252699999999999925e-01
4.619874913134120575e+00 1.251800000000000135e-01
4.636553161917998267e+00 1.250900000000000067e-01
4.653231410701875959e+00 1.250000000000000000e-01
4.669909659485753650e+00 1.248999999999999971e-01
4.686587908269631342e+00 1.248999999999999971e-01
4.703266157053509033e+00 1.249600000000000016e-01
4.719944405837386725e+00 1.249099999999999933e-01
4.736622654621264417e+00 1.247199999999999975e-01
4.753300903405142108e+00 1.248200000000000004e-01
4.769979152189019800e+00 1.249799999999999939e-01
4.786657400972897491e+00 1.251599999999999935e-01
4.803335649756775183e+00 1.250400000000000122e-01
4.820013898540652875e+00 1.248900000000000010e-01
4.836692147324530566e+00 1.248699999999999949e-01
4.853370396108408258e+00 1.248699999999999949e-01
4.870048644892285949e+00 1.249200000000000033e-01
4.886726893676163641e+00 1.247400000000000037e-01
4.903405142460041333e+00 1.247299999999999937e-01
4.920083391243919024e+00 1.251099999999999990e-01
4.936761640027796716e+00 1.250900000000000067e-01
4.953439888811674408e+00 1.252900000000000125e-01
4.970118137595552099e+00 1.254200000000000037e-01
4.986796386379429791e+00 1.255799999999999972e-01
5.003474635163307482e+00 1.255699999999999872e-01
5.020152883947185174e+00 1.255900000000000072e-01
5.036831132731062866e+00 1.258299999999999974e-01
5.053509381514940557e+00 1.258400000000000074e-01
5.070187630298818249e+00 1.259899999999999909e-01
5.086865879082695940e+00 1.259800000000000086e-01
5.103544127866573632e+00 1.260799999999999976e-01
5.120222376650451324e+00 1.259800000000000086e-01
5.136900625434329015e+00 1.260999999999999899e-01
5.153578874218206707e+00 1.260600000000000054e-01
5.170257123002084398e+00 1.260199999999999931e-01
5.186935371785962090e+00 1.261099999999999999e-01
5.203613620569839782e+00 1.261400000000000021e-01
5.220291869353717473e+00 1.261400000000000021e-01
5.236970118137595165e+00 1.261400000000000021e-01
5.253648366921472856e+00 1.262199999999999989e-01
5.270326615705350548e+00 1.263900000000000023e-01
5.287004864489228240e+00 1.265199999999999936e-01
5.303683113273105931e+00 1.264899999999999913e-01
5.320361362056983623e+00 1.267099999999999893e-01
5.337039610840861315e+00 1.265199999999999936e-01
5.353717859624739006e+00 1.265499999999999958e-01
5.370396108408616698e+00 1.265499999999999958e-01
5.387074357192494389e+00 1.265400000000000136e-01
5.403752605976372081e+00 1.266299999999999926e-01
5.420430854760249773e+00 1.266299999999999926e-01
5.437109103544127464e+00 1.267500000000000016e-01
5.453787352328005156e+00 1.269699999999999995e-01
5.470465601111882847e+00 1.272399999999999920e-01
5.487143849895760539e+00 1.273299999999999987e-01
5.503822098679638231e+00 1.275699999999999890e-01
5.520500347463515922e+00 1.279000000000000137e-01
5.537178596247393614e+00 1.279000000000000137e-01
5.553856845031271305e+00 1.280600000000000072e-01
5.570535093815148997e+00 1.280699999999999894e-01
5.587213342599026689e+00 1.282500000000000029e-01
5.603891591382904380e+00 1.283700000000000119e-01
5.620569840166782072e+00 1.283799999999999941e-01
5.637248088950659763e+00 1.288199999999999901e-01
5.653926337734537455e+00 1.292500000000000038e-01
5.670604586518415147e+00 1.294500000000000095e-01
5.687282835302292838e+00 1.299099999999999977e-01
5.703961084086170530e+00 1.302899999999999892e-01
5.720639332870048221e+00 1.305499999999999994e-01
5.737317581653925913e+00 1.305300000000000071e-01
5.753995830437803605e+00 1.305000000000000049e-01
5.770674079221681296e+00 1.305699999999999916e-01
5.787352328005558988e+00 1.306499999999999884e-01
5.804030576789436680e+00 1.308699999999999863e-01
5.820708825573314371e+00 1.311700000000000088e-01
5.837387074357192063e+00 1.314299999999999913e-01
5.854065323141069754e+00 1.317099999999999937e-01
5.870743571924947446e+00 1.320199999999999985e-01
5.887421820708825138e+00 1.323799999999999977e-01
5.904100069492702829e+00 1.324899999999999967e-01
5.920778318276580521e+00 1.326199999999999879e-01
5.937456567060458212e+00 1.328400000000000136e-01
5.954134815844335904e+00 1.328100000000000114e-01
5.970813064628213596e+00 1.326700000000000101e-01
5.987491313412091287e+00 1.326700000000000101e-01
6.004169562195968979e+00 1.327099999999999946e-01
6.020847810979846670e+00 1.326199999999999879e-01
6.037526059763724362e+00 1.328499999999999959e-01
6.054204308547602054e+00 1.329400000000000026e-01
6.070882557331479745e+00 1.330399999999999916e-01
6.087560806115357437e+00 1.333300000000000041e-01
6.104239054899235128e+00 1.336199999999999888e-01
6.120917303683112820e+00 1.339700000000000057e-01
6.137595552466990512e+00 1.341299999999999992e-01
6.154273801250868203e+00 1.344899999999999984e-01
6.170952050034745895e+00 1.346499999999999919e-01
6.187630298818623586e+00 1.347299999999999887e-01
6.204308547602501278e+00 1.350800000000000056e-01
6.220986796386378970e+00 1.353499999999999981e-01
6.237665045170256661e+00 1.353300000000000058e-01
6.254343293954134353e+00 1.356700000000000128e-01
6.271021542738012045e+00 1.357599999999999918e-01
6.287699791521889736e+00 1.360000000000000098e-01
6.304378040305767428e+00 1.362299999999999900e-01
6.321056289089645119e+00 1.365300000000000125e-01
6.337734537873522811e+00 1.365300000000000125e-01
6.354412786657400503e+00 1.368499999999999994e-01
6.371091035441278194e+00 1.371600000000000041e-01
6.387769284225155886e+00 1.373699999999999921e-01
6.404447533009033577e+00 1.378099999999999881e-01
6.421125781792911269e+00 1.381699999999999873e-01
6.437804030576788961e+00 1.384400000000000075e-01
6.454482279360666652e+00 1.386600000000000055e-01
6.471160528144544344e+00 1.390500000000000069e-01
6.487838776928422035e+00 1.395200000000000051e-01
6.504517025712299727e+00 1.398999999999999966e-01
6.521195274496177419e+00 1.403300000000000103e-01
6.537873523280055110e+00 1.405399999999999983e-01
6.554551772063932802e+00 1.407599999999999962e-01
6.571230020847810493e+00 1.410800000000000110e-01
6.587908269631688185e+00 1.414700000000000124e-01
6.604586518415565877e+00 1.414700000000000124e-01
6.621264767199443568e+00 1.417100000000000026e-01
6.637943015983321260e+00 1.419499999999999929e-01
6.654621264767198952e+00 1.420599999999999918e-01
6.671299513551076643e+00 1.424499999999999933e-01
6.687977762334954335e+00 1.425700000000000023e-01
6.704656011118832026e+00 1.427100000000000035e-01
6.721334259902709718e+00 1.429700000000000137e-01
6.738012508686587410e+00 1.428999999999999992e-01
6.754690757470465101e+00 1.432400000000000062e-01
6.771369006254342793e+00 1.434199999999999919e-01
6.788047255038220484e+00 1.436699999999999922e-01
6.804725503822098176e+00 1.439799999999999969e-01
6.821403752605975868e+00 1.444799999999999973e-01
6.838082001389853559e+00 1.449999999999999900e-01
6.854760250173731251e+00 1.455200000000000105e-01
6.871438498957608942e+00 1.458500000000000074e-01
6.888116747741486634e+00 1.461699999999999944e-01
6.904794996525364326e+00 1.465700000000000058e-01
6.921473245309242017e+00 1.469399999999999873e-01
6.938151494093119709e+00 1.472999999999999865e-01
6.954829742876997400e+00 1.476600000000000135e-01
6.971507991660875092e+00 1.481099999999999917e-01
6.988186240444752784e+00 1.483500000000000096e-01
7.004864489228630475e+00 1.484600000000000086e-01
7.021542738012508167e+00 1.489499999999999991e-01
7.038220986796385858e+00 1.491699999999999970e-01
7.054899235580263550e+00 1.493099999999999983e-01
7.071577484364141242e+00 1.496899999999999897e-01
7.088255733148018933e+00 1.500599999999999989e-01
7.104933981931896625e+00 1.507900000000000074e-01
7.121612230715774317e+00 1.514500000000000013e-01
7.138290479499652008e+00 1.518700000000000050e-01
7.154968728283529700e+00 1.519999999999999962e-01
7.171646977067407391e+00 1.522999999999999909e-01
7.188325225851285083e+00 1.525499999999999912e-01
7.205003474635162775e+00 1.528299999999999936e-01
7.221681723419040466e+00 1.531299999999999883e-01
7.238359972202918158e+00 1.535299999999999998e-01
7.255038220986795849e+00 1.537399999999999878e-01
7.271716469770673541e+00 1.541899999999999937e-01
7.288394718554551233e+00 1.545600000000000029e-01
7.305072967338428924e+00 1.549599999999999866e-01
7.321751216122306616e+00 1.551400000000000001e-01
7.338429464906184307e+00 1.552900000000000114e-01
7.355107713690061999e+00 1.556599999999999928e-01
7.371785962473939691e+00 1.560799999999999965e-01
7.388464211257817382e+00 1.565300000000000025e-01
7.405142460041695074e+00 1.570799999999999974e-01
7.421820708825572765e+00 1.572199999999999986e-01
7.438498957609450457e+00 1.574200000000000044e-01
7.455177206393328149e+00 1.576100000000000001e-01
7.471855455177205840e+00 1.578700000000000103e-01
7.488533703961083532e+00 1.581299999999999928e-01
7.505211952744961224e+00 1.583900000000000030e-01
7.521890201528838915e+00 1.584299999999999875e-01
7.538568450312716607e+00 1.586799999999999877e-01
7.555246699096594298e+00 1.589399999999999979e-01
7.571924947880471990e+00 1.592800000000000049e-01
7.588603196664349682e+00 1.595000000000000029e-01
7.605281445448227373e+00 1.597300000000000109e-01
7.621959694232105065e+00 1.600699999999999901e-01
7.638637943015982756e+00 1.608700000000000130e-01
7.655316191799860448e+00 1.613799999999999957e-01
7.671994440583738140e+00 1.618999999999999884e-01
7.688672689367615831e+00 1.623999999999999888e-01
7.705350938151493523e+00 1.627399999999999958e-01
7.722029186935371214e+00 1.632500000000000062e-01
7.738707435719248906e+00 1.635900000000000132e-01
7.755385684503126598e+00 1.638100000000000112e-01
7.772063933287004289e+00 1.642000000000000126e-01
7.788742182070881981e+00 1.644299999999999928e-01
7.805420430854759672e+00 1.646299999999999986e-01
7.822098679638637364e+00 1.648699999999999888e-01
7.838776928422515056e+00 1.652099999999999957e-01
7.855455177206392747e+00 1.659499999999999864e-01
7.872133425990270439e+00 1.668100000000000138e-01
7.888811674774148130e+00 1.674700000000000077e-01
7.905489923558025822e+00 1.678199999999999970e-01
7.922168172341903514e+00 1.681900000000000062e-01
7.938846421125781205e+00 1.686900000000000066e-01
7.955524669909658897e+00 1.691300000000000026e-01
7.972202918693536589e+00 1.692099999999999993e-01
7.988881167477414280e+00 1.697599999999999942e-01
8.005559416261291972e+00 1.703500000000000014e-01
8.022237665045169663e+00 1.709199999999999886e-01
8.038915913829047355e+00 1.712200000000000111e-01
8.055594162612925047e+00 1.716100000000000125e-01
8.072272411396802738e+00 1.720700000000000007e-01
8.088950660180680430e+00 1.726100000000000134e-01
8.105628908964558121e+00 1.733200000000000018e-01
8.122307157748435813e+00 1.742100000000000037e-01
8.138985406532313505e+00 1.744199999999999917e-01
8.155663655316191196e+00 1.750800000000000134e-01
8.172341904100068888e+00 1.753099999999999936e-01
8.189020152883946579e+00 1.758800000000000086e-01
8.205698401667824271e+00 1.763000000000000123e-01
8.222376650451701963e+00 1.766800000000000037e-01
8.239054899235579654e+00 1.771699999999999942e-01
8.255733148019457346e+00 1.774300000000000044e-01
8.272411396803335037e+00 1.780899999999999983e-01
8.289089645587212729e+00 1.787600000000000022e-01
8.305767894371090421e+00 1.794199999999999962e-01
8.322446143154968112e+00 1.804099999999999870e-01
8.339124391938845804e+00 1.810400000000000065e-01
8.355802640722723496e+00 1.815599999999999992e-01
8.372480889506601187e+00 1.819199999999999984e-01
8.389159138290478879e+00 1.824500000000000011e-01
8.405837387074356570e+00 1.828899999999999970e-01
8.422515635858234262e+00 1.833299999999999930e-01
8.439193884642111954e+00 1.838100000000000012e-01
8.455872133425989645e+00 1.842900000000000094e-01
8.472550382209867337e+00 1.848799999999999888e-01
8.489228630993745028e+00 1.851399999999999990e-01
8.505906879777622720e+00 1.855100000000000082e-01
8.522585128561500412e+00 1.859899999999999887e-01
8.539263377345378103e+00 1.866400000000000003e-01
8.555941626129255795e+00 1.872699999999999920e-01
8.572619874913133486e+00 1.875300000000000022e-01
8.589298123697011178e+00 1.880400000000000127e-01
8.605976372480888870e+00 1.884000000000000119e-01
8.622654621264766561e+00 1.887300000000000089e-01
8.639332870048644253e+00 1.892600000000000116e-01
8.656011118832521944e+00 1.897000000000000075e-01
8.672689367616399636e+00 1.902099999999999902e-01
8.689367616400277328e+00 1.907300000000000106e-01
8.706045865184155019e+00 1.913199999999999901e-01
8.722724113968032711e+00 1.919700000000000017e-01
8.739402362751910402e+00 1.925999999999999934e-01
8.756080611535788094e+00 1.930800000000000016e-01
8.772758860319665786e+00 1.937899999999999900e-01
8.789437109103543477e+00 1.942300000000000137e-01
8.806115357887421169e+00 1.944200000000000095e-01
8.822793606671298861e+00 1.946299999999999975e-01
8.839471855455176552e+00 1.947800000000000087e-01
8.856150104239054244e+00 1.952699999999999991e-01
8.872828353022931935e+00 1.956700000000000106e-01
8.889506601806809627e+00 1.963300000000000045e-01
8.906184850590687319e+00 1.967399999999999982e-01
8.922863099374565010e+00 1.971900000000000042e-01
8.939541348158442702e+00 1.976900000000000046e-01
8.956219596942320393e+00 1.982700000000000018e-01
8.972897845726198085e+00 1.991799999999999959e-01
8.989576094510075777e+00 1.996999999999999886e-01
9.006254343293953468e+00 2.000699999999999978e-01
9.022932592077831160e+00 2.005699999999999983e-01
9.039610840861708851e+00 2.008900000000000130e-01
9.056289089645586543e+00 2.014199999999999879e-01
9.072967338429464235e+00 2.017599999999999949e-01
9.089645587213341926e+00 2.022599999999999953e-01
9.106323835997219618e+00 2.030800000000000105e-01
9.123002084781097309e+00 2.035800000000000110e-01
9.139680333564975001e+00 2.041100000000000136e-01
9.156358582348852693e+00 2.049499999999999933e-01
9.173036831132730384e+00 2.056999999999999940e-01
9.189715079916608076e+00 2.061600000000000099e-01
9.206393328700485768e+00 2.068800000000000083e-01
9.223071577484363459e+00 2.073699999999999988e-01
9.239749826268241151e+00 2.078000000000000125e-01
9.256428075052118842e+00 2.083800000000000097e-01
9.273106323835996534e+00 2.086800000000000044e-01
9.289784572619874226e+00 2.093099999999999961e-01
9.306462821403751917e+00 2.097199999999999898e-01
9.323141070187629609e+00 2.102999999999999869e-01
9.339819318971507300e+00 2.108700000000000019e-01
9.356497567755384992e+00 2.114499999999999991e-01
9.373175816539262684e+00 2.120900000000000007e-01
9.389854065323140375e+00 2.127199999999999924e-01
9.406532314107018067e+00 2.131699999999999984e-01
9.423210562890895758e+00 2.137900000000000078e-01
9.439888811674773450e+00 2.143700000000000050e-01
9.456567060458651142e+00 2.147399999999999864e-01
9.473245309242528833e+00 2.150600000000000012e-01
9.489923558026406525e+00 2.153200000000000114e-01
9.506601806810284216e+00 2.160199999999999898e-01
9.523280055594161908e+00 2.167000000000000037e-01
9.539958304378039600e+00 2.172999999999999932e-01
9.556636553161917291e+00 2.179699999999999971e-01
9.573314801945794983e+00 2.187999999999999945e-01
9.589993050729672674e+00 2.191099999999999992e-01
9.606671299513550366e+00 2.197399999999999909e-01
9.623349548297428058e+00 2.203700000000000103e-01
9.640027797081305749e+00 2.205999999999999905e-01
9.656706045865183441e+00 2.209500000000000075e-01
9.673384294649061133e+00 2.216100000000000014e-01
9.690062543432938824e+00 2.220600000000000074e-01
9.706740792216816516e+00 2.224299999999999888e-01
9.723419041000694207e+00 2.228600000000000025e-01
9.740097289784571899e+00 2.235399999999999887e-01
9.756775538568449591e+00 2.243499999999999939e-01
9.773453787352327282e+00 2.249299999999999911e-01
9.790132036136204974e+00 2.253699999999999870e-01
9.806810284920082665e+00 2.257299999999999862e-01
9.823488533703960357e+00 2.261400000000000077e-01
9.840166782487838049e+00 2.266700000000000104e-01
9.856845031271715740e+00 2.271700000000000108e-01
9.873523280055593432e+00 2.273999999999999910e-01
9.890201528839471123e+00 2.277599999999999902e-01
9.906879777623348815e+00 2.282500000000000084e-01
9.923558026407226507e+00 2.288100000000000134e-01
9.940236275191104198e+00 2.296499999999999930e-01
9.956914523974981890e+00 2.304599999999999982e-01
9.973592772758859581e+00 2.308600000000000096e-01
9.990271021542737273e+00 2.313999999999999946e-01
1.000694927032661496e+01 2.316900000000000071e-01
1.002362751911049266e+01 2.322200000000000097e-01
1.004030576789437035e+01 2.326300000000000034e-01
1.005698401667824804e+01 2.333300000000000096e-01
1.007366226546212573e+01 2.337899999999999978e-01
1.009034051424600342e+01 2.341300000000000048e-01
1.010701876302988111e+01 2.345700000000000007e-01
1.012369701181375881e+01 2.353000000000000091e-01
1.014037526059763650e+01 2.362100000000000033e-01
1.015705350938151419e+01 2.368200000000000027e-01
1.017373175816539188e+01 2.369600000000000040e-01
1.019041000694926957e+01 2.371600000000000097e-01
1.020708825573314726e+01 2.373800000000000077e-01
1.022376650451702496e+01 2.378800000000000081e-01
1.024044475330090265e+01 2.382900000000000018e-01
1.025712300208478034e+01 2.383800000000000086e-01
1.027380125086865803e+01 2.388899999999999912e-01
1.029047949965253572e+01 2.394699999999999884e-01
1.030715774843641341e+01 2.400400000000000034e-01
1.032383599722029111e+01 2.409300000000000053e-01
1.034051424600416880e+01 2.416399999999999937e-01
1.035719249478804649e+01 2.421899999999999886e-01
1.037387074357192418e+01 2.428099999999999981e-01
1.039054899235580187e+01 2.434399999999999897e-01
1.040722724113967956e+01 2.440499999999999892e-01
1.042390548992355725e+01 2.446399999999999963e-01
1.044058373870743495e+01 2.452300000000000035e-01
1.045726198749131264e+01 2.456599999999999895e-01
1.047394023627519033e+01 2.463799999999999879e-01
1.049061848505906802e+01 2.468299999999999939e-01
1.050729673384294571e+01 2.475999999999999868e-01
1.052397498262682340e+01 2.483400000000000052e-01
1.054065323141070110e+01 2.493200000000000138e-01
1.055733148019457879e+01 2.498199999999999865e-01
1.057400972897845648e+01 2.502199999999999980e-01
1.059068797776233417e+01 2.506200000000000094e-01
1.060736622654621186e+01 2.512900000000000134e-01
1.062404447533008955e+01 2.518599999999999728e-01
1.064072272411396725e+01 2.524700000000000277e-01
1.065740097289784494e+01 2.531999999999999806e-01
1.067407922168172263e+01 2.536499999999999866e-01
1.069075747046560032e+01 2.544199999999999795e-01
1.070743571924947801e+01 2.553099999999999814e-01
1.072411396803335570e+01 2.560299999999999798e-01
1.074079221681723340e+01 2.566599999999999993e-01
1.075747046560111109e+01 2.571100000000000052e-01
1.077414871438498878e+01 2.575999999999999956e-01
1.079082696316886647e+01 2.582800000000000096e-01
1.080750521195274416e+01 2.590899999999999870e-01
1.082418346073662185e+01 2.595000000000000084e-01
1.084086170952049955e+01 2.587900000000000200e-01
1.085753995830437724e+01 2.591499999999999915e-01
1.087421820708825493e+01 2.605899999999999883e-01
1.089089645587213262e+01 2.624699999999999811e-01
1.090757470465601031e+01 2.644900000000000029e-01
1.092425295343988800e+01 2.657399999999999762e-01
1.094093120222376569e+01 2.671600000000000086e-01
1.095760945100764339e+01 2.687499999999999889e-01
1.097428769979152108e+01 2.703099999999999947e-01
1.099096594857539877e+01 2.715699999999999781e-01
1.100764419735927646e+01 2.731899999999999884e-01
1.102432244614315415e+01 2.744699999999999918e-01
1.104100069492703184e+01 2.759599999999999831e-01
1.105767894371090954e+01 2.776100000000000234e-01
1.107435719249478723e+01 2.794599999999999862e-01
1.109103544127866492e+01 2.814200000000000035e-01
1.110771369006254261e+01 2.834499999999999797e-01
1.112439193884642030e+01 2.852100000000000191e-01
1.114107018763029799e+01 2.865300000000000069e-01
1.115774843641417569e+01 2.879999999999999782e-01
1.117442668519805338e+01 2.895199999999999996e-01
1.119110493398193107e+01 2.908899999999999819e-01
1.120778318276580876e+01 2.926000000000000267e-01
1.122446143154968645e+01 2.940699999999999981e-01
1.124113968033356414e+01 2.953999999999999959e-01
1.125781792911744184e+01 2.974499999999999922e-01
1.127449617790131953e+01 2.994399999999999840e-01
1.129117442668519722e+01 3.015700000000000047e-01
1.130785267546907491e+01 3.034800000000000275e-01
1.132453092425295260e+01 3.052099999999999813e-01
1.134120917303683029e+01 3.067900000000000071e-01
1.135788742182070798e+01 3.085399999999999809e-01
1.137456567060458568e+01 3.102400000000000158e-01
1.139124391938846337e+01 3.119600000000000151e-01
1.140792216817234106e+01 3.135100000000000109e-01
1.142460041695621875e+01 3.153799999999999937e-01
1.144127866574009644e+01 3.171700000000000075e-01
1.145795691452397413e+01 3.194199999999999817e-01
1.147463516330785183e+01 3.216499999999999915e-01
1.149131341209172952e+01 3.239600000000000257e-01
1.150799166087560721e+01 3.257900000000000240e-01
1.152466990965948490e+01 3.279199999999999893e-01
1.154134815844336259e+01 3.299799999999999955e-01
1.155802640722724028e+01 3.320100000000000273e-01
1.157470465601111798e+01 3.342700000000000116e-01
1.159138290479499567e+01 3.366399999999999948e-01
1.160806115357887336e+01 3.385600000000000276e-01
1.162473940236275105e+01 3.405299999999999994e-01
1.164141765114662874e+01 3.423200000000000132e-01
1.165809589993050643e+01 3.447000000000000064e-01
1.167477414871438413e+01 3.472500000000000031e-01
1.169145239749826182e+01 3.492999999999999994e-01
1.170813064628213951e+01 3.513600000000000056e-01
1.172480889506601720e+01 3.536500000000000199e-01
1.174148714384989489e+01 3.560300000000000131e-01
1.175816539263377258e+01 3.580999999999999739e-01
1.177484364141765028e+01 3.602699999999999791e-01
1.179152189020152797e+01 3.628000000000000114e-01
1.180820013898540566e+01 3.650999999999999801e-01
1.182487838776928335e+01 3.675200000000000133e-01
1.184155663655316104e+01 3.704000000000000070e-01
1.185823488533703873e+01 3.729199999999999737e-01
1.187491313412091642e+01 3.755200000000000204e-01
1.189159138290479412e+01 3.783500000000000196e-01
1.190826963168867181e+01 3.809600000000000208e-01
1.192494788047254950e+01 3.835000000000000075e-01
1.194162612925642719e+01 3.855999999999999983e-01
1.195830437804030488e+01 3.880000000000000115e-01
1.197498262682418257e+01 3.907200000000000117e-01
1.199166087560806027e+01 3.930500000000000105e-01
1.200833912439193796e+01 3.951999999999999957e-01
1.202501737317581565e+01 3.977100000000000080e-01
1.204169562195969334e+01 4.002200000000000202e-01
1.205837387074357103e+01 4.029699999999999949e-01
1.207505211952744872e+01 4.061100000000000265e-01
1.209173036831132642e+01 4.086400000000000032e-01
1.210840861709520411e+01 4.112799999999999789e-01
1.212508686587908180e+01 4.138700000000000156e-01
1.214176511466295949e+01 4.165300000000000114e-01
1.215844336344683718e+01 4.186699999999999866e-01
1.217512161223071487e+01 4.215599999999999903e-01
1.219179986101459257e+01 4.243299999999999850e-01
1.220847810979847026e+01 4.271199999999999997e-01
1.222515635858234795e+01 4.301400000000000223e-01
1.224183460736622564e+01 4.334999999999999964e-01
1.225851285615010333e+01 4.364700000000000246e-01
1.227519110493398102e+01 4.392599999999999838e-01
1.229186935371785871e+01 4.427800000000000069e-01
1.230854760250173641e+01 4.455899999999999861e-01
1.232522585128561410e+01 4.482400000000000273e-01
1.234190410006949179e+01 4.506399999999999850e-01
1.235858234885336948e+01 4.537999999999999812e-01
1.237526059763724717e+01 4.567599999999999993e-01
1.239193884642112486e+01 4.593599999999999905e-01
1.240861709520500256e+01 4.620900000000000007e-01
1.242529534398888025e+01 4.643200000000000105e-01
1.244197359277275794e+01 4.671299999999999897e-01
1.245865184155663563e+01 4.705300000000000038e-01
1.247533009034051332e+01 4.737399999999999944e-01
1.249200833912439101e+01 4.765499999999999736e-01
1.250868658790826871e+01 4.796599999999999753e-01
1.252536483669214640e+01 4.823999999999999955e-01
1.254204308547602409e+01 4.852799999999999891e-01
1.255872133425990178e+01 4.881499999999999728e-01
1.257539958304377947e+01 4.912400000000000100e-01
1.259207783182765716e+01 4.941300000000000137e-01
1.260875608061153486e+01 4.972900000000000098e-01
1.262543432939541255e+01 5.004199999999999759e-01
1.264211257817929024e+01 5.030099999999999572e-01
1.265879082696316793e+01 5.062100000000000488e-01
1.267546907574704562e+01 5.094699999999999784e-01
1.269214732453092331e+01 5.121200000000000196e-01
1.270882557331480101e+01 5.148500000000000298e-01
1.272550382209867870e+01 5.160799999999999832e-01
1.274218207088255639e+01 5.173299999999999566e-01
1.275886031966643408e+01 5.177599999999999980e-01
1.277553856845031177e+01 5.178000000000000380e-01
1.279221681723418946e+01 5.177500000000000435e-01
1.280889506601806715e+01 5.177899999999999725e-01
1.282557331480194485e+01 5.185199999999999809e-01
1.284225156358582254e+01 5.190700000000000314e-01
1.285892981236970023e+01 5.206300000000000372e-01
1.287560806115357792e+01 5.207199999999999607e-01
1.289228630993745561e+01 5.211999999999999966e-01
1.290896455872133330e+01 5.211900000000000421e-01
1.292564280750521100e+01 5.217000000000000526e-01
1.294232105628908869e+01 5.218000000000000416e-01
1.295899930507296638e+01 5.223700000000000010e-01
1.297567755385684407e+01 5.227500000000000480e-01
1.299235580264072176e+01 5.241599999999999593e-01
1.300903405142459945e+01 5.247699999999999587e-01
1.302571230020847715e+01 5.246300000000000407e-01
1.304239054899235484e+01 5.248800000000000132e-01
1.305906879777623253e+01 5.246199999999999752e-01
1.307574704656011022e+01 5.243499999999999828e-01
1.309242529534398791e+01 5.240700000000000358e-01
1.310910354412786560e+01 5.242099999999999538e-01
1.312578179291174330e+01 5.249000000000000332e-01
1.314246004169562099e+01 5.251200000000000312e-01
1.315913829047949868e+01 5.253299999999999637e-01
1.317581653926337637e+01 5.264299999999999535e-01
1.319249478804725406e+01 5.270599999999999730e-01
1.320917303683113175e+01 5.275400000000000089e-01
1.322585128561500944e+01 5.279300000000000104e-01
1.324252953439888714e+01 5.276499999999999524e-01
1.325920778318276483e+01 5.273600000000000509e-01
1.327588603196664252e+01 5.274499999999999744e-01
1.329256428075052021e+01 5.275300000000000544e-01
1.330924252953439790e+01 5.274600000000000399e-01
1.332592077831827559e+01 5.273600000000000509e-01
1.334259902710215329e+01 5.275300000000000544e-01
1.335927727588603098e+01 5.276100000000000234e-01
1.337595552466990867e+01 5.278800000000000159e-01
1.339263377345378636e+01 5.282200000000000228e-01
1.340931202223766405e+01 5.279199999999999449e-01
1.342599027102154174e+01 5.275600000000000289e-01
1.344266851980541944e+01 5.275199999999999889e-01
1.345934676858929713e+01 5.274900000000000144e-01
1.347602501737317482e+01 5.275199999999999889e-01
1.349270326615705251e+01 5.274199999999999999e-01
1.350938151494093020e+01 5.271900000000000475e-01
1.352605976372480789e+01 5.271500000000000075e-01
1.354273801250868559e+01 5.271700000000000275e-01
1.355941626129256328e+01 5.267899999999999805e-01
1.357609451007644097e+01 5.268699999999999495e-01
1.359277275886031866e+01 5.270200000000000440e-01
1.360945100764419635e+01 5.274799999999999489e-01
1.362612925642807404e+01 5.276800000000000379e-01
1.364280750521195174e+01 5.276499999999999524e-01
1.365948575399582943e+01 5.275300000000000544e-01
1.367616400277970712e+01 5.275999999999999579e-01
1.369284225156358481e+01 5.276699999999999724e-01
1.370952050034746250e+01 5.278500000000000414e-01
1.372619874913134019e+01 5.278300000000000214e-01
1.374287699791521788e+01 5.277199999999999669e-01
1.375955524669909558e+01 5.277800000000000269e-01
1.377623349548297327e+01 5.276899999999999924e-01
1.379291174426685096e+01 5.273499999999999854e-01
1.380958999305072865e+01 5.272099999999999564e-01
1.382626824183460634e+01 5.272499999999999964e-01
1.384294649061848403e+01 5.272999999999999909e-01
1.385962473940236173e+01 5.271200000000000330e-01
1.387630298818623942e+01 5.272799999999999709e-01
1.389298123697011711e+01 5.273799999999999599e-01
1.390965948575399480e+01 5.272400000000000420e-01
1.392633773453787249e+01 5.269500000000000295e-01
1.394301598332175018e+01 5.266399999999999970e-01
1.395969423210562788e+01 5.262599999999999500e-01
1.397637248088950557e+01 5.258500000000000396e-01
1.399305072967338326e+01 5.258300000000000196e-01
1.400972897845726095e+01 5.255800000000000471e-01
1.402640722724113864e+01 5.253999999999999782e-01
1.404308547602501633e+01 5.255499999999999616e-01
1.405976372480889403e+01 5.254900000000000126e-01
1.407644197359277172e+01 5.250099999999999767e-01
1.409312022237664941e+01 5.248199999999999532e-01
1.410979847116052710e+01 5.251099999999999657e-01
1.412647671994440479e+01 5.251900000000000457e-01
1.414315496872828248e+01 5.252900000000000347e-01
1.415983321751216018e+01 5.245900000000000007e-01
1.417651146629603787e+01 5.234799999999999454e-01
1.419318971507991556e+01 5.222099999999999520e-01
1.420986796386379325e+01 5.213400000000000256e-01
1.422654621264767094e+01 5.211400000000000476e-01
1.424322446143154863e+01 5.210099999999999731e-01
1.425990271021542632e+01 5.207800000000000207e-01
1.427658095899930402e+01 5.207800000000000207e-01
1.429325920778318171e+01 5.204499999999999682e-01
1.430993745656705940e+01 5.200700000000000323e-01
1.432661570535093709e+01 5.198599999999999888e-01
1.434329395413481478e+01 5.194499999999999673e-01
1.435997220291869247e+01 5.194199999999999928e-01
1.437665045170257017e+01 5.198700000000000543e-01
1.439332870048644786e+01 5.205899999999999972e-01
1.441000694927032555e+01 5.209200000000000497e-01
1.442668519805420324e+01 5.209799999999999986e-01
1.444336344683808093e+01 5.194499999999999673e-01
1.446004169562195862e+01 5.175300000000000455e-01
1.447671994440583632e+01 5.153799999999999493e-01
1.449339819318971401e+01 5.137800000000000145e-01
1.451007644197359170e+01 5.124400000000000066e-01
1.452675469075746939e+01 5.111599999999999477e-01
1.454343293954134708e+01 5.097899999999999654e-01
1.456011118832522477e+01 5.086899999999999755e-01
1.457678943710910247e+01 5.071999999999999842e-01
1.459346768589298016e+01 5.060499999999999998e-01
1.461014593467685785e+01 5.047099999999999920e-01
1.462682418346073554e+01 5.032100000000000461e-01
1.464350243224461323e+01 5.019599999999999618e-01
1.466018068102849092e+01 5.006500000000000394e-01
1.467685892981236861e+01 4.988299999999999956e-01
1.469353717859624631e+01 4.966300000000000159e-01
1.471021542738012400e+01 4.947199999999999931e-01
1.472689367616400169e+01 4.938699999999999757e-01
1.474357192494787938e+01 4.930700000000000083e-01
1.476025017373175707e+01 4.920399999999999774e-01
1.477692842251563476e+01 4.908299999999999885e-01
1.479360667129951246e+01 4.895599999999999952e-01
1.481028492008339015e+01 4.884800000000000253e-01
1.482696316886726784e+01 4.873100000000000209e-01
1.484364141765114553e+01 4.858000000000000096e-01
1.486031966643502322e+01 4.846400000000000152e-01
1.487699791521890091e+01 4.825699999999999990e-01
1.489367616400277861e+01 4.799100000000000033e-01
1.491035441278665630e+01 4.771299999999999986e-01
1.492703266157053399e+01 4.749599999999999933e-01
1.494371091035441168e+01 4.731600000000000250e-01
1.496038915913828937e+01 4.712700000000000222e-01
1.497706740792216706e+01 4.696699999999999764e-01
1.499374565670604476e+01 4.682499999999999996e-01
1.501042390548992245e+01 4.666500000000000092e-01
1.502710215427380014e+01 4.655500000000000194e-01
1.504378040305767783e+01 4.640599999999999725e-01
1.506045865184155552e+01 4.624500000000000277e-01
1.507713690062543321e+01 4.601399999999999935e-01
1.509381514940931091e+01 4.575400000000000023e-01
1.511049339819318860e+01 4.552399999999999780e-01
1.512717164697706629e+01 4.537999999999999812e-01
1.514384989576094398e+01 4.523400000000000198e-01
1.516052814454482167e+01 4.505700000000000260e-01
1.517720639332869936e+01 4.485199999999999743e-01
1.519388464211257705e+01 4.460100000000000176e-01
1.521056289089645475e+01 4.441300000000000248e-01
1.522724113968033244e+01 4.421800000000000175e-01
1.524391938846421013e+01 4.401999999999999802e-01
1.526059763724808782e+01 4.370499999999999940e-01
1.527727588603196551e+01 4.336499999999999799e-01
1.529395413481584320e+01 4.313000000000000167e-01
1.531063238359972090e+01 4.296099999999999919e-01
1.532731063238359859e+01 4.274999999999999911e-01
1.534398888116747628e+01 4.252299999999999969e-01
1.536066712995135397e+01 4.234800000000000231e-01
1.537734537873523166e+01 4.213999999999999968e-01
1.539402362751910935e+01 4.189700000000000091e-01
1.541070187630298705e+01 4.166500000000000203e-01
1.542738012508686474e+01 4.143499999999999961e-01
1.544405837387074243e+01 4.108600000000000030e-01
1.546073662265462012e+01 4.082500000000000018e-01
1.547741487143849781e+01 4.061500000000000110e-01
1.549409312022237550e+01 4.044400000000000217e-01
1.551077136900625320e+01 4.020599999999999730e-01
1.552744961779013089e+01 3.998200000000000087e-01
1.554412786657400858e+01 3.980000000000000204e-01
1.556080611535788627e+01 3.966199999999999726e-01
1.557748436414176396e+01 3.941999999999999948e-01
1.559416261292564165e+01 3.907900000000000262e-01
1.561084086170951934e+01 3.872700000000000031e-01
1.562751911049339704e+01 3.841999999999999860e-01
1.564419735927727473e+01 3.811999999999999833e-01
1.566087560806115242e+01 3.790100000000000136e-01
1.567755385684503011e+01 3.769399999999999973e-01
1.569423210562890780e+01 3.740700000000000136e-01
1.571091035441278549e+01 3.715300000000000269e-01
1.572758860319666319e+01 3.692699999999999871e-01
1.574426685198054088e+01 3.665399999999999769e-01
1.576094510076441857e+01 3.632400000000000073e-01
1.577762334954829626e+01 3.599399999999999822e-01
1.579430159833217395e+01 3.562600000000000211e-01
1.581097984711605164e+01 3.532399999999999984e-01
1.582765809589992934e+01 3.507199999999999762e-01
1.584433634468380703e+01 3.476199999999999846e-01
1.586101459346768472e+01 3.444400000000000239e-01
1.587769284225156241e+01 3.419200000000000017e-01
1.589437109103544010e+01 3.396899999999999920e-01
1.591104933981931779e+01 3.362800000000000233e-01
1.592772758860319549e+01 3.327100000000000057e-01
1.594440583738707318e+01 3.291600000000000081e-01
1.596108408617095087e+01 3.262599999999999945e-01
1.597776233495482856e+01 3.236800000000000233e-01
1.599444058373870625e+01 3.211499999999999910e-01
1.601111883252258394e+01 3.185299999999999798e-01
1.602779708130645986e+01 3.160899999999999821e-01
1.604447533009033933e+01 3.134199999999999764e-01
1.606115357887421879e+01 3.109000000000000097e-01
1.607783182765809471e+01 3.079200000000000270e-01
1.609451007644197063e+01 3.038600000000000190e-01
1.611118832522585009e+01 3.002299999999999969e-01
1.612786657400972956e+01 2.983899999999999886e-01
1.614454482279360548e+01 2.957199999999999829e-01
1.616122307157748139e+01 2.930300000000000127e-01
1.617790132036136086e+01 2.903100000000000125e-01
1.619457956914524033e+01 2.873499999999999943e-01
1.621125781792911624e+01 2.841600000000000237e-01
1.622793606671299216e+01 2.811299999999999910e-01
1.624461431549687163e+01 2.772100000000000120e-01
1.626129256428075109e+01 2.727899999999999769e-01
1.627797081306462701e+01 2.697200000000000153e-01
1.629464906184850292e+01 2.661499999999999977e-01
1.631132731063238239e+01 2.637900000000000245e-01
1.632800555941626186e+01 2.613400000000000167e-01
1.634468380820013778e+01 2.589299999999999935e-01
1.636136205698401369e+01 2.580600000000000116e-01
1.637804030576789316e+01 2.565899999999999848e-01
1.639471855455177263e+01 2.561499999999999888e-01
1.641139680333564854e+01 2.548000000000000265e-01
1.642807505211952446e+01 2.537499999999999756e-01
1.644475330090340393e+01 2.537300000000000111e-01
1.646143154968728339e+01 2.530800000000000272e-01
1.647810979847115931e+01 2.527300000000000102e-01
1.649478804725503522e+01 2.510000000000000009e-01
1.651146629603891469e+01 2.508799999999999919e-01
1.652814454482279416e+01 2.504399999999999959e-01
1.654482279360667007e+01 2.504899999999999904e-01
1.656150104239054599e+01 2.495900000000000063e-01
1.657817929117442546e+01 2.484500000000000042e-01
1.659485753995830493e+01 2.470299999999999996e-01
1.661153578874218084e+01 2.463599999999999957e-01
1.662821403752605676e+01 2.444300000000000084e-01
1.664489228630993622e+01 2.441500000000000059e-01
1.666157053509381569e+01 2.440299999999999969e-01
1.667824878387769161e+01 2.439600000000000102e-01
1.669492703266156752e+01 2.437999999999999889e-01
1.671160528144544699e+01 2.434999999999999942e-01
1.672828353022932646e+01 2.422400000000000109e-01
1.674496177901320237e+01 2.414699999999999902e-01
1.676164002779707829e+01 2.411300000000000110e-01
1.677831827658095776e+01 2.405299999999999938e-01
1.679499652536483723e+01 2.410400000000000043e-01
1.681167477414871314e+01 2.397700000000000109e-01
1.682835302293258906e+01 2.389799999999999980e-01
1.684503127171646852e+01 2.386800000000000033e-01
1.686170952050034799e+01 2.385899999999999965e-01
1.687838776928422391e+01 2.373999999999999999e-01
1.689506601806809982e+01 2.363699999999999968e-01
1.691174426685197929e+01 2.360599999999999921e-01
1.692842251563585876e+01 2.355399999999999994e-01
1.694510076441973467e+01 2.359400000000000108e-01
1.696177901320361059e+01 2.361699999999999910e-01
1.697845726198749006e+01 2.367200000000000137e-01
1.699513551077136952e+01 2.365800000000000125e-01
1.701181375955524544e+01 2.371499999999999997e-01
1.702849200833912136e+01 2.367299999999999960e-01
1.704517025712300082e+01 2.357299999999999951e-01
1.706184850590688029e+01 2.350500000000000089e-01
1.707852675469075621e+01 2.346399999999999875e-01
1.709520500347463212e+01 2.346900000000000097e-01
1.711188325225851159e+01 2.348200000000000010e-01
1.712856150104239106e+01 2.346100000000000130e-01
1.714523974982626697e+01 2.350500000000000089e-01
1.716191799861014289e+01 2.347799999999999887e-01
1.717859624739402236e+01 2.351000000000000034e-01
1.719527449617790182e+01 2.342599999999999960e-01
1.721195274496177774e+01 2.331199999999999939e-01
1.722863099374565365e+01 2.322500000000000120e-01
1.724530924252953312e+01 2.317800000000000138e-01
1.726198749131341259e+01 2.315599999999999881e-01
1.727866574009728851e+01 2.321300000000000030e-01
1.729534398888116442e+01 2.320099999999999940e-01
1.731202223766504389e+01 2.322500000000000120e-01
1.732870048644892336e+01 2.319400000000000073e-01
1.734537873523279927e+01 2.317700000000000038e-01
1.736205698401667519e+01 2.313199999999999978e-01
1.737873523280055466e+01 2.300999999999999990e-01
1.739541348158443412e+01 2.290800000000000058e-01
1.741209173036831004e+01 2.292500000000000093e-01
1.742876997915218595e+01 2.292599999999999916e-01
1.744544822793606542e+01 2.296799999999999953e-01
1.746212647671994489e+01 2.297700000000000020e-01
1.747880472550382080e+01 2.299900000000000000e-01
1.749548297428769672e+01 2.304100000000000037e-01
1.751216122307157619e+01 2.300399999999999945e-01
1.752883947185545566e+01 2.290200000000000014e-01
1.754551772063933157e+01 2.280099999999999905e-01
1.756219596942320749e+01 2.272099999999999953e-01
1.757887421820708695e+01 2.270899999999999863e-01
1.759555246699096642e+01 2.275300000000000100e-01
1.761223071577484234e+01 2.275399999999999923e-01
1.762890896455871825e+01 2.275300000000000100e-01
1.764558721334259772e+01 2.277899999999999925e-01
1.766226546212647719e+01 2.273300000000000043e-01
1.767894371091035310e+01 2.272599999999999898e-01
1.769562195969422902e+01 2.261199999999999877e-01
1.771230020847810849e+01 2.248999999999999888e-01
1.772897845726198796e+01 2.242000000000000104e-01
1.774565670604586387e+01 2.244299999999999906e-01
1.776233495482973979e+01 2.245399999999999896e-01
1.777901320361361925e+01 2.244700000000000029e-01
1.779569145239749872e+01 2.250800000000000023e-01
1.781236970118137464e+01 2.255600000000000105e-01
1.782904794996525055e+01 2.268199999999999938e-01
1.784572619874913002e+01 2.275000000000000078e-01
1.786240444753300949e+01 2.266299999999999981e-01
1.787908269631688540e+01 2.250500000000000000e-01
1.789576094510076132e+01 2.243400000000000116e-01
1.791243919388464079e+01 2.243700000000000139e-01
1.792911744266852025e+01 2.240800000000000014e-01
1.794579569145239617e+01 2.243999999999999884e-01
1.796247394023627209e+01 2.243700000000000139e-01
1.797915218902015155e+01 2.241400000000000059e-01
1.799583043780403102e+01 2.240499999999999992e-01
1.801250868658790694e+01 2.238499999999999934e-01
1.802918693537178285e+01 2.231499999999999873e-01
1.804586518415566232e+01 2.219700000000000006e-01
1.806254343293954179e+01 2.214000000000000135e-01
1.807922168172341770e+01 2.217899999999999872e-01
1.809589993050729362e+01 2.226499999999999868e-01
1.811257817929117309e+01 2.237300000000000122e-01
1.812925642807505255e+01 2.249200000000000088e-01
1.814593467685892847e+01 2.248400000000000121e-01
1.816261292564280438e+01 2.250399999999999900e-01
1.817929117442668385e+01 2.252000000000000113e-01
1.819596942321056332e+01 2.247599999999999876e-01
1.821264767199443924e+01 2.239800000000000124e-01
1.822932592077831515e+01 2.227200000000000013e-01
1.824600416956219462e+01 2.221899999999999986e-01
1.826268241834607409e+01 2.222699999999999954e-01
1.827936066712995000e+01 2.220799999999999996e-01
1.829603891591382592e+01 2.223100000000000076e-01
1.831271716469770539e+01 2.233900000000000052e-01
1.832939541348158485e+01 2.245800000000000018e-01
1.834607366226546077e+01 2.254400000000000015e-01
1.836275191104933668e+01 2.258300000000000030e-01
1.837943015983321615e+01 2.254500000000000115e-01
1.839610840861709562e+01 2.243400000000000116e-01
1.841278665740097154e+01 2.232899999999999885e-01
1.842946490618484745e+01 2.227899999999999880e-01
1.844614315496872692e+01 2.228300000000000003e-01
1.846282140375260639e+01 2.231499999999999873e-01
1.847949965253648230e+01 2.229899999999999938e-01
1.849617790132035822e+01 2.230800000000000005e-01
1.851285615010423768e+01 2.240999999999999936e-01
1.852953439888811715e+01 2.252000000000000113e-01
1.854621264767199307e+01 2.260500000000000009e-01
1.856289089645586898e+01 2.260999999999999954e-01
1.857956914523974845e+01 2.255399999999999905e-01
1.859624739402362792e+01 2.247000000000000108e-01
1.861292564280750383e+01 2.237999999999999989e-01
1.862960389159137975e+01 2.235800000000000010e-01
1.864628214037525922e+01 2.237099999999999922e-01
1.866296038915913869e+01 2.237999999999999989e-01
1.867963863794301460e+01 2.238999999999999879e-01
1.869631688672689052e+01 2.247899999999999898e-01
1.871299513551076998e+01 2.260000000000000064e-01
1.872967338429464945e+01 2.274700000000000055e-01
1.874635163307852537e+01 2.272899999999999920e-01
1.876302988186240128e+01 2.260900000000000132e-01
1.877970813064628075e+01 2.248400000000000121e-01
1.879638637943016022e+01 2.247500000000000053e-01
1.881306462821403613e+01 2.248900000000000066e-01
1.882974287699791205e+01 2.252599999999999880e-01
1.884642112578179152e+01 2.250000000000000056e-01
1.886309937456567098e+01 2.253900000000000070e-01
1.887977762334954690e+01 2.269100000000000006e-01
1.889645587213342282e+01 2.284700000000000064e-01
1.891313412091730228e+01 2.289799999999999891e-01
1.892981236970118175e+01 2.285500000000000032e-01
1.894649061848505767e+01 2.276900000000000035e-01
1.896316886726893358e+01 2.268100000000000116e-01
1.897984711605281305e+01 2.258400000000000130e-01
1.899652536483669252e+01 2.253300000000000025e-01
1.901320361362056843e+01 2.252899999999999903e-01
1.902988186240444435e+01 2.253499999999999948e-01
1.904656011118832382e+01 2.261400000000000077e-01
1.906323835997220328e+01 2.278300000000000047e-01
1.907991660875607920e+01 2.291600000000000026e-01
1.909659485753995511e+01 2.290699999999999958e-01
1.911327310632383458e+01 2.288199999999999956e-01
1.912995135510771405e+01 2.290000000000000091e-01
1.914662960389158997e+01 2.281199999999999894e-01
1.916330785267546588e+01 2.269899999999999973e-01
1.917998610145934535e+01 2.261900000000000022e-01
1.919666435024322482e+01 2.265000000000000069e-01
1.921334259902710073e+01 2.276199999999999890e-01
1.923002084781097665e+01 2.287200000000000066e-01
1.924669909659485612e+01 2.294499999999999873e-01
1.926337734537873558e+01 2.295300000000000118e-01
1.928005559416261150e+01 2.295000000000000095e-01
1.929673384294648741e+01 2.295599999999999863e-01
1.931341209173036688e+01 2.297399999999999998e-01
1.933009034051424635e+01 2.289400000000000046e-01
1.934676858929812227e+01 2.284700000000000064e-01
1.936344683808199818e+01 2.285000000000000087e-01
1.938012508686587765e+01 2.291100000000000081e-01
1.939680333564975712e+01 2.293300000000000061e-01
1.941348158443363303e+01 2.297899999999999943e-01
1.943015983321750895e+01 2.296199999999999908e-01
1.944683808200138841e+01 2.299499999999999877e-01
1.946351633078526788e+01 2.304700000000000082e-01
1.948019457956914380e+01 2.308499999999999996e-01
1.949687282835301971e+01 2.310099999999999931e-01
1.951355107713689918e+01 2.318399999999999905e-01
1.953022932592077865e+01 2.330000000000000127e-01
1.954690757470465456e+01 2.335299999999999876e-01
1.956358582348853048e+01 2.331600000000000061e-01
1.958026407227240995e+01 2.320899999999999908e-01
1.959694232105628942e+01 2.313199999999999978e-01
1.961362056984016533e+01 2.311799999999999966e-01
1.963029881862404125e+01 2.309799999999999909e-01
1.964697706740792071e+01 2.314299999999999968e-01
1.966365531619180018e+01 2.316400000000000126e-01
1.968033356497567610e+01 2.328999999999999959e-01
1.969701181375955201e+01 2.340500000000000080e-01
1.971369006254343148e+01 2.340000000000000135e-01
1.973036831132731095e+01 2.343399999999999928e-01
1.974704656011118686e+01 2.343699999999999950e-01
1.976372480889506278e+01 2.340200000000000058e-01
1.978040305767894225e+01 2.336199999999999943e-01
1.979708130646282171e+01 2.326900000000000079e-01
1.981375955524669763e+01 2.319499999999999895e-01
1.983043780403057355e+01 2.323900000000000132e-01
1.984711605281445301e+01 2.334400000000000086e-01
1.986379430159833248e+01 2.340899999999999925e-01
1.988047255038220840e+01 2.347799999999999887e-01
1.989715079916608431e+01 2.338800000000000046e-01
1.991382904794996378e+01 2.343399999999999928e-01
1.993050729673384325e+01 2.340399999999999980e-01
1.994718554551771916e+01 2.344700000000000117e-01
1.996386379430159508e+01 2.346199999999999952e-01
1.998054204308547455e+01 2.351600000000000079e-01
1.999722029186935401e+01 2.360099999999999976e-01
2.001389854065322993e+01 2.352599999999999969e-01
2.003057678943710584e+01 2.342899999999999983e-01
2.004725503822098531e+01 2.331900000000000084e-01
2.006393328700486478e+01 2.330399999999999971e-01
2.008061153578874070e+01 2.329400000000000082e-01
2.009728978457261661e+01 2.331699999999999884e-01
2.011396803335649608e+01 2.340099999999999958e-01
2.013064628214037555e+01 2.351699999999999902e-01
2.014732453092425146e+01 2.365400000000000003e-01
2.016400277970812738e+01 2.377100000000000046e-01
2.018068102849200685e+01 2.378699999999999981e-01
2.019735927727588631e+01 2.384799999999999975e-01
2.021403752605976223e+01 2.382499999999999896e-01
2.023071577484363814e+01 2.378000000000000114e-01
2.024739402362751761e+01 2.371699999999999919e-01
2.026407227241139708e+01 2.363099999999999923e-01
2.028075052119527300e+01 2.361900000000000110e-01
2.029742876997914891e+01 2.369499999999999940e-01
2.031410701876302838e+01 2.373099999999999932e-01
2.033078526754690785e+01 2.376600000000000101e-01
2.034746351633078376e+01 2.374600000000000044e-01
2.036414176511465968e+01 2.376999999999999946e-01
2.038082001389853914e+01 2.376000000000000056e-01
2.039749826268241861e+01 2.379400000000000126e-01
2.041417651146629453e+01 2.380800000000000138e-01
2.043085476025017044e+01 2.389999999999999902e-01
2.044753300903404991e+01 2.403500000000000081e-01
2.046421125781792938e+01 2.411000000000000087e-01
2.048088950660180529e+01 2.410899999999999987e-01
2.049756775538568121e+01 2.399499999999999966e-01
2.051424600416956068e+01 2.388800000000000090e-01
2.053092425295344015e+01 2.376800000000000024e-01
2.054760250173731606e+01 2.364600000000000035e-01
2.056428075052119198e+01 2.360599999999999921e-01
2.058095899930507144e+01 2.369600000000000040e-01
2.059763724808895091e+01 2.379900000000000071e-01
2.061431549687282683e+01 2.385099999999999998e-01
2.063099374565670274e+01 2.385500000000000120e-01
2.064767199444058221e+01 2.383599999999999886e-01
2.066435024322446168e+01 2.388000000000000123e-01
2.068102849200833759e+01 2.383599999999999886e-01
2.069770674079221351e+01 2.387400000000000078e-01
2.071438498957609298e+01 2.385400000000000020e-01
2.073106323835997244e+01 2.397100000000000064e-01
2.074774148714384836e+01 2.408399999999999985e-01
2.076441973592772428e+01 2.412600000000000022e-01
2.078109798471160374e+01 2.409399999999999875e-01
2.079777623349548321e+01 2.403899999999999926e-01
2.081445448227935913e+01 2.393399999999999972e-01
2.083113273106323504e+01 2.383699999999999986e-01
2.084781097984711451e+01 2.379999999999999893e-01
2.086448922863099398e+01 2.384000000000000008e-01
2.088116747741486989e+01 2.385400000000000020e-01
2.089784572619874581e+01 2.394399999999999862e-01
2.091452397498262528e+01 2.402299999999999991e-01
2.093120222376650474e+01 2.400299999999999934e-01
2.094788047255038066e+01 2.401500000000000024e-01
2.096455872133425657e+01 2.398000000000000131e-01
2.098123697011813604e+01 2.398500000000000076e-01
2.099791521890201551e+01 2.398399999999999976e-01
2.101459346768589143e+01 2.394999999999999907e-01
2.103127171646976734e+01 2.397900000000000031e-01
2.104794996525364681e+01 2.401999999999999968e-01
2.106462821403752628e+01 2.407900000000000040e-01
2.108130646282140219e+01 2.409499999999999975e-01
2.109798471160527811e+01 2.397600000000000009e-01
2.111466296038915758e+01 2.387100000000000055e-01
2.113134120917303704e+01 2.383599999999999886e-01
2.114801945795691296e+01 2.381800000000000028e-01
2.116469770674078887e+01 2.384300000000000030e-01
2.118137595552466834e+01 2.387400000000000078e-01
2.119805420430854781e+01 2.397400000000000087e-01
2.121473245309242373e+01 2.412999999999999867e-01
2.123141070187629964e+01 2.422600000000000031e-01
2.124808895066017911e+01 2.426099999999999923e-01
2.126476719944405858e+01 2.427400000000000113e-01
2.128144544822793449e+01 2.429099999999999870e-01
2.129812369701181041e+01 2.426800000000000068e-01
2.131480194579568987e+01 2.433800000000000130e-01
2.133148019457956934e+01 2.429099999999999870e-01
2.134815844336344526e+01 2.424999999999999933e-01
2.136483669214732117e+01 2.426899999999999891e-01
2.138151494093120064e+01 2.428599999999999925e-01
2.139819318971508011e+01 2.426399999999999946e-01
2.141487143849895602e+01 2.422499999999999931e-01
2.143154968728283194e+01 2.419000000000000039e-01
2.144822793606671141e+01 2.417100000000000082e-01
2.146490618485059088e+01 2.419199999999999962e-01
2.148158443363446679e+01 2.416699999999999959e-01
2.149826268241834271e+01 2.418299999999999894e-01
2.151494093120222217e+01 2.426200000000000023e-01
2.153161917998610164e+01 2.440199999999999869e-01
2.154829742876997756e+01 2.447799999999999976e-01
2.156497567755385347e+01 2.448599999999999943e-01
2.158165392633773294e+01 2.449000000000000066e-01
2.159833217512161241e+01 2.443200000000000094e-01
2.161501042390548832e+01 2.443099999999999994e-01
2.163168867268936424e+01 2.444099999999999884e-01
2.164836692147324371e+01 2.444000000000000061e-01
2.166504517025712317e+01 2.443899999999999961e-01
2.168172341904099909e+01 2.441300000000000137e-01
2.169840166782487501e+01 2.445100000000000051e-01
2.171507991660875447e+01 2.447499999999999953e-01
2.173175816539263394e+01 2.441399999999999959e-01
2.174843641417650986e+01 2.439399999999999902e-01
2.176511466296038577e+01 2.436800000000000077e-01
2.178179291174426524e+01 2.431999999999999995e-01
2.179847116052814471e+01 2.437100000000000100e-01
2.181514940931202062e+01 2.441800000000000082e-01
2.183182765809589654e+01 2.446200000000000041e-01
2.184850590687977601e+01 2.466399999999999981e-01
2.186518415566365547e+01 2.490600000000000036e-01
2.188186240444753139e+01 2.510100000000000109e-01
2.189854065323140730e+01 2.517599999999999838e-01
2.191521890201528677e+01 2.521499999999999853e-01
2.193189715079916624e+01 2.528599999999999737e-01
2.194857539958304216e+01 2.531800000000000161e-01
2.196525364836691807e+01 2.538400000000000101e-01
2.198193189715079754e+01 2.547699999999999965e-01
2.199861014593467701e+01 2.558699999999999863e-01
2.201528839471855292e+01 2.576300000000000257e-01
2.203196664350242884e+01 2.597400000000000264e-01
2.204864489228630831e+01 2.614600000000000257e-01
2.206532314107018777e+01 2.620500000000000052e-01
2.208200138985406369e+01 2.607099999999999973e-01
2.209867963863793960e+01 2.602800000000000114e-01
2.211535788742181907e+01 2.605100000000000193e-01
2.213203613620569854e+01 2.607300000000000173e-01
2.214871438498957446e+01 2.600899999999999879e-01
2.216539263377345037e+01 2.595999999999999974e-01
2.218207088255732984e+01 2.606800000000000228e-01
2.219874913134120931e+01 2.628800000000000026e-01
2.221542738012508522e+01 2.652300000000000213e-01
2.223210562890896114e+01 2.664099999999999802e-01
2.224878387769284060e+01 2.674400000000000110e-01
2.226546212647672007e+01 2.682499999999999885e-01
2.228214037526059599e+01 2.691100000000000159e-01
2.229881862404447190e+01 2.692200000000000149e-01
2.231549687282835137e+01 2.697499999999999898e-01
2.233217512161223084e+01 2.710500000000000131e-01
2.234885337039610675e+01 2.728800000000000114e-01
2.236553161917998267e+01 2.747200000000000197e-01
2.238220986796386214e+01 2.765699999999999825e-01
2.239888811674774161e+01 2.784599999999999853e-01
2.241556636553161752e+01 2.797200000000000242e-01
2.243224461431549344e+01 2.808700000000000085e-01
2.244892286309937290e+01 2.827399999999999913e-01
2.246560111188325237e+01 2.835400000000000142e-01
2.248227936066712829e+01 2.833700000000000108e-01
2.249895760945100420e+01 2.829099999999999948e-01
2.251563585823488367e+01 2.831000000000000183e-01
2.253231410701876314e+01 2.842000000000000082e-01
2.254899235580263905e+01 2.854499999999999815e-01
2.256567060458651497e+01 2.861199999999999855e-01
2.258234885337039444e+01 2.869999999999999774e-01
2.259902710215427390e+01 2.877799999999999803e-01
2.261570535093814982e+01 2.887899999999999912e-01
2.263238359972202574e+01 2.897199999999999775e-01
2.264906184850590520e+01 2.899999999999999800e-01
2.266574009728978467e+01 2.908499999999999974e-01
2.268241834607366059e+01 2.920400000000000218e-01
2.269909659485753650e+01 2.944399999999999795e-01
2.271577484364141597e+01 2.961099999999999843e-01
2.273245309242529544e+01 2.977799999999999891e-01
2.274913134120917135e+01 2.992699999999999805e-01
2.276580958999304727e+01 3.006400000000000183e-01
2.278248783877692674e+01 3.024800000000000266e-01
2.279916608756080620e+01 3.045100000000000029e-01
2.281584433634468212e+01 3.063100000000000267e-01
2.283252258512855803e+01 3.069200000000000261e-01
2.284920083391243750e+01 3.077300000000000035e-01
2.286587908269631697e+01 3.086400000000000254e-01
2.288255733148019289e+01 3.100200000000000178e-01
2.289923558026406880e+01 3.117900000000000116e-01
2.291591382904794827e+01 3.133600000000000274e-01
2.293259207783182774e+01 3.153199999999999892e-01
2.294927032661570365e+01 3.165799999999999725e-01
2.296594857539957957e+01 3.184799999999999853e-01
2.298262682418345904e+01 3.207699999999999996e-01
2.299930507296733850e+01 3.222800000000000109e-01
2.301598332175121442e+01 3.218300000000000050e-01
2.303266157053509033e+01 3.218199999999999950e-01
2.304933981931896980e+01 3.234000000000000208e-01
2.306601806810284927e+01 3.250000000000000111e-01
2.308269631688672519e+01 3.250399999999999956e-01
2.309937456567060110e+01 3.250600000000000156e-01
2.311605281445448057e+01 3.266200000000000214e-01
2.313273106323836004e+01 3.277300000000000213e-01
2.314940931202223595e+01 3.289000000000000257e-01
2.316608756080611187e+01 3.299000000000000266e-01
2.318276580958999133e+01 3.316600000000000104e-01
2.319944405837387080e+01 3.339699999999999891e-01
2.321612230715774672e+01 3.350000000000000200e-01
2.323280055594162263e+01 3.360799999999999899e-01
2.324947880472550210e+01 3.371000000000000107e-01
2.326615705350938157e+01 3.389300000000000090e-01
2.328283530229325748e+01 3.413800000000000168e-01
2.329951355107713340e+01 3.421500000000000097e-01
2.331619179986101287e+01 3.431400000000000006e-01
2.333287004864489234e+01 3.442899999999999849e-01
2.334954829742876825e+01 3.472899999999999876e-01
2.336622654621264417e+01 3.499599999999999933e-01
2.338290479499652363e+01 3.519700000000000051e-01
2.339958304378040310e+01 3.535300000000000109e-01
2.341626129256427902e+01 3.552899999999999947e-01
2.343293954134815493e+01 3.576500000000000234e-01
2.344961779013203440e+01 3.582099999999999729e-01
2.346629603891591387e+01 3.589300000000000268e-01
2.348297428769978978e+01 3.603299999999999836e-01
2.349965253648366570e+01 3.627299999999999969e-01
2.351633078526754517e+01 3.650300000000000211e-01
2.353300903405142463e+01 3.659700000000000175e-01
2.354968728283530055e+01 3.670599999999999974e-01
2.356636553161917647e+01 3.695700000000000096e-01
2.358304378040305593e+01 3.725200000000000178e-01
2.359972202918693540e+01 3.748299999999999965e-01
2.361640027797081132e+01 3.758699999999999819e-01
2.363307852675468723e+01 3.775600000000000067e-01
2.364975677553856670e+01 3.799199999999999799e-01
2.366643502432244617e+01 3.807699999999999974e-01
2.368311327310632208e+01 3.808199999999999918e-01
2.369979152189019800e+01 3.820799999999999752e-01
2.371646977067407747e+01 3.843300000000000050e-01
2.373314801945795693e+01 3.845199999999999729e-01
2.374982626824183285e+01 3.848199999999999954e-01
2.376650451702570876e+01 3.863099999999999867e-01
2.378318276580958823e+01 3.871899999999999786e-01
2.379986101459346770e+01 3.881700000000000150e-01
2.381653926337734362e+01 3.903699999999999948e-01
2.383321751216121953e+01 3.939500000000000224e-01
2.384989576094509900e+01 3.953800000000000092e-01
2.386657400972897847e+01 3.956799999999999762e-01
2.388325225851285438e+01 3.978400000000000269e-01
2.389993050729673030e+01 3.998300000000000187e-01
2.391660875608060977e+01 4.001000000000000112e-01
2.393328700486448923e+01 4.009400000000000186e-01
2.394996525364836515e+01 4.027899999999999814e-01
2.396664350243224106e+01 4.040799999999999947e-01
2.398332175121612053e+01 4.047700000000000187e-01
2.400000000000000000e+01 4.058399999999999785e-01


==> DataFigures/rNomCost.txt <==
0.000000000000000000e+00 3.792499999999999760e-01
1.667824878387769161e-02 3.957300000000000262e-01
3.335649756775538322e-02 4.119499999999999829e-01
5.003474635163307482e-02 4.276200000000000001e-01
6.671299513551076643e-02 4.421900000000000275e-01
8.339124391938845804e-02 4.563300000000000134e-01
1.000694927032661496e-01 4.699599999999999889e-01
1.167477414871438413e-01 4.833700000000000219e-01
1.334259902710215329e-01 4.958099999999999730e-01
1.501042390548992245e-01 5.082499999999999796e-01
1.667824878387769161e-01 5.193200000000000038e-01
1.834607366226546077e-01 5.301799999999999846e-01
2.001389854065322993e-01 5.404400000000000315e-01
2.168172341904099909e-01 5.502899999999999459e-01
2.334954829742876825e-01 5.608300000000000507e-01
2.501737317581653741e-01 5.708600000000000341e-01
2.668519805420430657e-01 5.804099999999999815e-01
2.835302293259207573e-01 5.885700000000000376e-01
3.002084781097984489e-01 5.975099999999999856e-01
3.168867268936761405e-01 6.053699999999999637e-01
3.335649756775538322e-01 6.131600000000000383e-01
3.502432244614315238e-01 6.207000000000000295e-01
3.669214732453092154e-01 6.277599999999999847e-01
3.835997220291869070e-01 6.339500000000000135e-01
4.002779708130645986e-01 6.407300000000000217e-01
4.169562195969422902e-01 6.467500000000000471e-01
4.336344683808199818e-01 6.526600000000000179e-01
4.503127171646976734e-01 6.579300000000000148e-01
4.669909659485753650e-01 6.623799999999999688e-01
4.836692147324530566e-01 6.671500000000000208e-01
5.003474635163307482e-01 6.715700000000000003e-01
5.170257123002084398e-01 6.758199999999999763e-01
5.337039610840861315e-01 6.799699999999999633e-01
5.503822098679638231e-01 6.840399999999999814e-01
5.670604586518415147e-01 6.879499999999999504e-01
5.837387074357192063e-01 6.919999999999999485e-01
6.004169562195968979e-01 6.958100000000000396e-01
6.170952050034745895e-01 6.990399999999999947e-01
6.337734537873522811e-01 7.020699999999999719e-01
6.504517025712299727e-01 7.040499999999999536e-01
6.671299513551076643e-01 7.064099999999999824e-01
6.838082001389853559e-01 7.088900000000000201e-01
7.004864489228630475e-01 7.114599999999999813e-01
7.171646977067407391e-01 7.135099999999999776e-01
7.338429464906184307e-01 7.151100000000000234e-01
7.505211952744961224e-01 7.170600000000000307e-01
7.671994440583738140e-01 7.186099999999999710e-01
7.838776928422515056e-01 7.197500000000000009e-01
8.005559416261291972e-01 7.210100000000000398e-01
8.172341904100068888e-01 7.217700000000000227e-01
8.339124391938845804e-01 7.223100000000000076e-01
8.505906879777622720e-01 7.227099999999999635e-01
8.672689367616399636e-01 7.228499999999999925e-01
8.839471855455176552e-01 7.230499999999999705e-01
9.006254343293953468e-01 7.231999999999999540e-01
9.173036831132730384e-01 7.222600000000000131e-01
9.339819318971507300e-01 7.220999999999999641e-01
9.506601806810284216e-01 7.217799999999999772e-01
9.673384294649061133e-01 7.217400000000000482e-01
9.840166782487838049e-01 7.208400000000000363e-01
1.000694927032661496e+00 7.200100000000000389e-01
1.017373175816539188e+00 7.190199999999999925e-01
1.034051424600416880e+00 7.183199999999999585e-01
1.050729673384294571e+00 7.176000000000000156e-01
1.067407922168172263e+00 7.169499999999999762e-01
1.084086170952049955e+00 7.159299999999999553e-01
1.100764419735927646e+00 7.146700000000000275e-01
1.117442668519805338e+00 7.136000000000000121e-01
1.134120917303683029e+00 7.124399999999999622e-01
1.150799166087560721e+00 7.103599999999999914e-01
1.167477414871438413e+00 7.083800000000000097e-01
1.184155663655316104e+00 7.071399999999999908e-01
1.200833912439193796e+00 7.050999999999999490e-01
1.217512161223071487e+00 7.028499999999999748e-01
1.234190410006949179e+00 7.007400000000000295e-01
1.250868658790826871e+00 6.989600000000000257e-01
1.267546907574704562e+00 6.971399999999999819e-01
1.284225156358582254e+00 6.948699999999999877e-01
1.300903405142459945e+00 6.931500000000000439e-01
1.317581653926337637e+00 6.899399999999999977e-01
1.334259902710215329e+00 6.873000000000000220e-01
1.350938151494093020e+00 6.845599999999999463e-01
1.367616400277970712e+00 6.817800000000000527e-01
1.384294649061848403e+00 6.796699999999999964e-01
1.400972897845726095e+00 6.764599999999999502e-01
1.417651146629603787e+00 6.737600000000000255e-01
1.434329395413481478e+00 6.709600000000000009e-01
1.451007644197359170e+00 6.681300000000000017e-01
1.467685892981236861e+00 6.652099999999999680e-01
1.484364141765114553e+00 6.622099999999999653e-01
1.501042390548992245e+00 6.587100000000000177e-01
1.517720639332869936e+00 6.557600000000000096e-01
1.534398888116747628e+00 6.531000000000000139e-01
1.551077136900625320e+00 6.499500000000000277e-01
1.567755385684503011e+00 6.462499999999999911e-01
1.584433634468380703e+00 6.433499999999999774e-01
1.601111883252258394e+00 6.401299999999999768e-01
1.617790132036136086e+00 6.373600000000000376e-01
1.634468380820013778e+00 6.337899999999999645e-01
1.651146629603891469e+00 6.308399999999999563e-01
1.667824878387769161e+00 6.270799999999999708e-01
1.684503127171646852e+00 6.237200000000000522e-01
1.701181375955524544e+00 6.192299999999999471e-01
1.717859624739402236e+00 6.153300000000000436e-01
1.734537873523279927e+00 6.116700000000000470e-01
1.751216122307157619e+00 6.083899999999999864e-01
1.767894371091035310e+00 6.050600000000000422e-01
1.784572619874913002e+00 6.016599999999999726e-01
1.801250868658790694e+00 5.977900000000000436e-01
1.817929117442668385e+00 5.936299999999999910e-01
1.834607366226546077e+00 5.911899999999999933e-01
1.851285615010423768e+00 5.870499999999999607e-01
1.867963863794301460e+00 5.834899999999999531e-01
1.884642112578179152e+00 5.795500000000000096e-01
1.901320361362056843e+00 5.758999999999999675e-01
1.917998610145934535e+00 5.724599999999999689e-01
1.934676858929812227e+00 5.677600000000000424e-01
1.951355107713689918e+00 5.634799999999999809e-01
1.968033356497567610e+00 5.599399999999999933e-01
1.984711605281445301e+00 5.555700000000000083e-01
2.001389854065322993e+00 5.512599999999999723e-01
2.018068102849200685e+00 5.472900000000000542e-01
2.034746351633078376e+00 5.427800000000000402e-01
2.051424600416956068e+00 5.387600000000000167e-01
2.068102849200833759e+00 5.343799999999999661e-01
2.084781097984711451e+00 5.303099999999999481e-01
2.101459346768589143e+00 5.267600000000000060e-01
2.118137595552466834e+00 5.220700000000000340e-01
2.134815844336344526e+00 5.173699999999999966e-01
2.151494093120222217e+00 5.140400000000000524e-01
2.168172341904099909e+00 5.104499999999999593e-01
2.184850590687977601e+00 5.058300000000000018e-01
2.201528839471855292e+00 5.008599999999999719e-01
2.218207088255732984e+00 4.969100000000000183e-01
2.234885337039610675e+00 4.936300000000000132e-01
2.251563585823488367e+00 4.897799999999999931e-01
2.268241834607366059e+00 4.843600000000000128e-01
2.284920083391243750e+00 4.797699999999999743e-01
2.301598332175121442e+00 4.751500000000000168e-01
2.318276580958999133e+00 4.714300000000000157e-01
2.334954829742876825e+00 4.663900000000000268e-01
2.351633078526754517e+00 4.617800000000000238e-01
2.368311327310632208e+00 4.571000000000000063e-01
2.384989576094509900e+00 4.520399999999999974e-01
2.401667824878387592e+00 4.479000000000000203e-01
2.418346073662265283e+00 4.438300000000000023e-01
2.435024322446142975e+00 4.390399999999999858e-01
2.451702571230020666e+00 4.341599999999999904e-01
2.468380820013898358e+00 4.304200000000000248e-01
2.485059068797776050e+00 4.248899999999999899e-01
2.501737317581653741e+00 4.199499999999999900e-01
2.518415566365531433e+00 4.148899999999999810e-01
2.535093815149409124e+00 4.122299999999999853e-01
2.551772063933286816e+00 4.077899999999999858e-01
2.568450312717164508e+00 4.034599999999999853e-01
2.585128561501042199e+00 3.983400000000000274e-01
2.601806810284919891e+00 3.936600000000000099e-01
2.618485059068797582e+00 3.888099999999999890e-01
2.635163307852675274e+00 3.834899999999999975e-01
2.651841556636552966e+00 3.783699999999999841e-01
2.668519805420430657e+00 3.738699999999999801e-01
2.685198054204308349e+00 3.685899999999999732e-01
2.701876302988186040e+00 3.646499999999999742e-01
2.718554551772063732e+00 3.591900000000000093e-01
2.735232800555941424e+00 3.546500000000000208e-01
2.751911049339819115e+00 3.495699999999999918e-01
2.768589298123696807e+00 3.445799999999999974e-01
2.785267546907574499e+00 3.403999999999999804e-01
2.801945795691452190e+00 3.364900000000000113e-01
2.818624044475329882e+00 3.313900000000000179e-01
2.835302293259207573e+00 3.260700000000000265e-01
2.851980542043085265e+00 3.208500000000000241e-01
2.868658790826962957e+00 3.158699999999999841e-01
2.885337039610840648e+00 3.113600000000000256e-01
2.902015288394718340e+00 3.067400000000000126e-01
2.918693537178596031e+00 3.006300000000000083e-01
2.935371785962473723e+00 2.968299999999999828e-01
2.952050034746351415e+00 2.907899999999999929e-01
2.968728283530229106e+00 2.858999999999999875e-01
2.985406532314106798e+00 2.818300000000000249e-01
3.002084781097984489e+00 2.775000000000000244e-01
3.018763029881862181e+00 2.735000000000000209e-01
3.035441278665739873e+00 2.710400000000000031e-01
3.052119527449617564e+00 2.680799999999999850e-01
3.068797776233495256e+00 2.653499999999999748e-01
3.085476025017372947e+00 2.627200000000000091e-01
3.102154273801250639e+00 2.596300000000000274e-01
3.118832522585128331e+00 2.563400000000000123e-01
3.135510771369006022e+00 2.536999999999999811e-01
3.152189020152883714e+00 2.521200000000000108e-01
3.168867268936761405e+00 2.495100000000000096e-01
3.185545517720639097e+00 2.486099999999999977e-01
3.202223766504516789e+00 2.443799999999999861e-01
3.218902015288394480e+00 2.425100000000000033e-01
3.235580264072272172e+00 2.404799999999999993e-01
3.252258512856149864e+00 2.387900000000000023e-01
3.268936761640027555e+00 2.373599999999999877e-01
3.285615010423905247e+00 2.353899999999999881e-01
3.302293259207782938e+00 2.338000000000000078e-01
3.318971507991660630e+00 2.325699999999999990e-01
3.335649756775538322e+00 2.302099999999999980e-01
3.352328005559416013e+00 2.291799999999999948e-01
3.369006254343293705e+00 2.282899999999999929e-01
3.385684503127171396e+00 2.266600000000000004e-01
3.402362751911049088e+00 2.257299999999999862e-01
3.419041000694926780e+00 2.232599999999999862e-01
3.435719249478804471e+00 2.227300000000000113e-01
3.452397498262682163e+00 2.225800000000000001e-01
3.469075747046559854e+00 2.226799999999999891e-01
3.485753995830437546e+00 2.209599999999999898e-01
3.502432244614315238e+00 2.197999999999999954e-01
3.519110493398192929e+00 2.190499999999999947e-01
3.535788742182070621e+00 2.179800000000000071e-01
3.552466990965948312e+00 2.163899999999999990e-01
3.569145239749826004e+00 2.157999999999999918e-01
3.585823488533703696e+00 2.143700000000000050e-01
3.602501737317581387e+00 2.131299999999999861e-01
3.619179986101459079e+00 2.127699999999999869e-01
3.635858234885336771e+00 2.124600000000000100e-01
3.652536483669214462e+00 2.112600000000000033e-01
3.669214732453092154e+00 2.102400000000000102e-01
3.685892981236969845e+00 2.097700000000000120e-01
3.702571230020847537e+00 2.098200000000000065e-01
3.719249478804725229e+00 2.094100000000000128e-01
3.735927727588602920e+00 2.091899999999999871e-01
3.752605976372480612e+00 2.098800000000000110e-01
3.769284225156358303e+00 2.093200000000000061e-01
3.785962473940235995e+00 2.092400000000000093e-01
3.802640722724113687e+00 2.089199999999999946e-01
3.819318971507991378e+00 2.091999999999999971e-01
3.835997220291869070e+00 2.081800000000000039e-01
3.852675469075746761e+00 2.075799999999999867e-01
3.869353717859624453e+00 2.076699999999999935e-01
3.886031966643502145e+00 2.075299999999999923e-01
3.902710215427379836e+00 2.082700000000000107e-01
3.919388464211257528e+00 2.084300000000000042e-01
3.936066712995135219e+00 2.073899999999999910e-01
3.952744961779012911e+00 2.069600000000000051e-01
3.969423210562890603e+00 2.077700000000000102e-01
3.986101459346768294e+00 2.074100000000000110e-01
4.002779708130645986e+00 2.072900000000000020e-01
4.019457956914523677e+00 2.071900000000000130e-01
4.036136205698401369e+00 2.080400000000000027e-01
4.052814454482279061e+00 2.086999999999999966e-01
4.069492703266156752e+00 2.083399999999999974e-01
4.086170952050034444e+00 2.074400000000000133e-01
4.102849200833912136e+00 2.070599999999999941e-01
4.119527449617789827e+00 2.056600000000000095e-01
4.136205698401667519e+00 2.048999999999999988e-01
4.152883947185545210e+00 2.054900000000000060e-01
4.169562195969422902e+00 2.052700000000000080e-01
4.186240444753300594e+00 2.058500000000000052e-01
4.202918693537178285e+00 2.062599999999999989e-01
4.219596942321055977e+00 2.067100000000000048e-01
4.236275191104933668e+00 2.081600000000000117e-01
4.252953439888811360e+00 2.074199999999999933e-01
4.269631688672689052e+00 2.071800000000000030e-01
4.286309937456566743e+00 2.067199999999999871e-01
4.302988186240444435e+00 2.073699999999999988e-01
4.319666435024322126e+00 2.075100000000000000e-01
4.336344683808199818e+00 2.078099999999999947e-01
4.353022932592077510e+00 2.078800000000000092e-01
4.369701181375955201e+00 2.078899999999999915e-01
4.386379430159832893e+00 2.074699999999999878e-01
4.403057678943710584e+00 2.075599999999999945e-01
4.419735927727588276e+00 2.075700000000000045e-01
4.436414176511465968e+00 2.073699999999999988e-01
4.453092425295343659e+00 2.084100000000000119e-01
4.469770674079221351e+00 2.082199999999999884e-01
4.486448922863099043e+00 2.076600000000000112e-01
4.503127171646976734e+00 2.070899999999999963e-01
4.519805420430854426e+00 2.067799999999999916e-01
4.536483669214732117e+00 2.068899999999999906e-01
4.553161917998609809e+00 2.064000000000000001e-01
4.569840166782487501e+00 2.070599999999999941e-01
4.586518415566365192e+00 2.070799999999999863e-01
4.603196664350242884e+00 2.075799999999999867e-01
4.619874913134120575e+00 2.075299999999999923e-01
4.636553161917998267e+00 2.077700000000000102e-01
4.653231410701875959e+00 2.079000000000000015e-01
4.669909659485753650e+00 2.098099999999999965e-01
4.686587908269631342e+00 2.110599999999999976e-01
4.703266157053509033e+00 2.096999999999999975e-01
4.719944405837386725e+00 2.108500000000000096e-01
4.736622654621264417e+00 2.109000000000000041e-01
4.753300903405142108e+00 2.105400000000000049e-01
4.769979152189019800e+00 2.121500000000000052e-01
4.786657400972897491e+00 2.127999999999999892e-01
4.803335649756775183e+00 2.128200000000000092e-01
4.820013898540652875e+00 2.123899999999999955e-01
4.836692147324530566e+00 2.120400000000000063e-01
4.853370396108408258e+00 2.123299999999999910e-01
4.870048644892285949e+00 2.126500000000000057e-01
4.886726893676163641e+00 2.120900000000000007e-01
4.903405142460041333e+00 2.122300000000000020e-01
4.920083391243919024e+00 2.114900000000000113e-01
4.936761640027796716e+00 2.119800000000000018e-01
4.953439888811674408e+00 2.124000000000000055e-01
4.970118137595552099e+00 2.128200000000000092e-01
4.986796386379429791e+00 2.146800000000000097e-01
5.003474635163307482e+00 2.157000000000000028e-01
5.020152883947185174e+00 2.162199999999999955e-01
5.036831132731062866e+00 2.159600000000000131e-01
5.053509381514940557e+00 2.154300000000000104e-01
5.070187630298818249e+00 2.157000000000000028e-01
5.086865879082695940e+00 2.164999999999999980e-01
5.103544127866573632e+00 2.174599999999999866e-01
5.120222376650451324e+00 2.178599999999999981e-01
5.136900625434329015e+00 2.179300000000000126e-01
5.153578874218206707e+00 2.176899999999999946e-01
5.170257123002084398e+00 2.179599999999999871e-01
5.186935371785962090e+00 2.187399999999999900e-01
5.203613620569839782e+00 2.193799999999999917e-01
5.220291869353717473e+00 2.198599999999999999e-01
5.236970118137595165e+00 2.197000000000000064e-01
5.253648366921472856e+00 2.213400000000000090e-01
5.270326615705350548e+00 2.222099999999999909e-01
5.287004864489228240e+00 2.224200000000000066e-01
5.303683113273105931e+00 2.243400000000000116e-01
5.320361362056983623e+00 2.241200000000000137e-01
5.337039610840861315e+00 2.242899999999999894e-01
5.353717859624739006e+00 2.244500000000000106e-01
5.370396108408616698e+00 2.257699999999999985e-01
5.387074357192494389e+00 2.246299999999999963e-01
5.403752605976372081e+00 2.255500000000000005e-01
5.420430854760249773e+00 2.265600000000000114e-01
5.437109103544127464e+00 2.272899999999999920e-01
5.453787352328005156e+00 2.285600000000000132e-01
5.470465601111882847e+00 2.298900000000000110e-01
5.487143849895760539e+00 2.308800000000000019e-01
5.503822098679638231e+00 2.305500000000000049e-01
5.520500347463515922e+00 2.298900000000000110e-01
5.537178596247393614e+00 2.294499999999999873e-01
5.553856845031271305e+00 2.298999999999999932e-01
5.570535093815148997e+00 2.310500000000000054e-01
5.587213342599026689e+00 2.299200000000000133e-01
5.603891591382904380e+00 2.302800000000000125e-01
5.620569840166782072e+00 2.316199999999999926e-01
5.637248088950659763e+00 2.324299999999999977e-01
5.653926337734537455e+00 2.328500000000000014e-01
5.670604586518415147e+00 2.332299999999999929e-01
5.687282835302292838e+00 2.341600000000000070e-01
5.703961084086170530e+00 2.346100000000000130e-01
5.720639332870048221e+00 2.337200000000000111e-01
5.737317581653925913e+00 2.346900000000000097e-01
5.753995830437803605e+00 2.353200000000000014e-01
5.770674079221681296e+00 2.356199999999999961e-01
5.787352328005558988e+00 2.368599999999999872e-01
5.804030576789436680e+00 2.368999999999999995e-01
5.820708825573314371e+00 2.373000000000000109e-01
5.837387074357192063e+00 2.373000000000000109e-01
5.854065323141069754e+00 2.372700000000000087e-01
5.870743571924947446e+00 2.389499999999999957e-01
5.887421820708825138e+00 2.400100000000000011e-01
5.904100069492702829e+00 2.403500000000000081e-01
5.920778318276580521e+00 2.412199999999999900e-01
5.937456567060458212e+00 2.412199999999999900e-01
5.954134815844335904e+00 2.417300000000000004e-01
5.970813064628213596e+00 2.416099999999999914e-01
5.987491313412091287e+00 2.426000000000000101e-01
6.004169562195968979e+00 2.441099999999999937e-01
6.020847810979846670e+00 2.434600000000000097e-01
6.037526059763724362e+00 2.444600000000000106e-01
6.054204308547602054e+00 2.445900000000000019e-01
6.070882557331479745e+00 2.445700000000000096e-01
6.087560806115357437e+00 2.456699999999999995e-01
6.104239054899235128e+00 2.455199999999999882e-01
6.120917303683112820e+00 2.476800000000000113e-01
6.137595552466990512e+00 2.485199999999999909e-01
6.154273801250868203e+00 2.490900000000000059e-01
6.170952050034745895e+00 2.496899999999999953e-01
6.187630298818623586e+00 2.503299999999999970e-01
6.204308547602501278e+00 2.498499999999999888e-01
6.220986796386378970e+00 2.513699999999999823e-01
6.237665045170256661e+00 2.517099999999999893e-01
6.254343293954134353e+00 2.513799999999999923e-01
6.271021542738012045e+00 2.524500000000000077e-01
6.287699791521889736e+00 2.515700000000000158e-01
6.304378040305767428e+00 2.521399999999999753e-01
6.321056289089645119e+00 2.516300000000000203e-01
6.337734537873522811e+00 2.515299999999999758e-01
6.354412786657400503e+00 2.521599999999999953e-01
6.371091035441278194e+00 2.526800000000000157e-01
6.387769284225155886e+00 2.512900000000000134e-01
6.404447533009033577e+00 2.521300000000000208e-01
6.421125781792911269e+00 2.531300000000000217e-01
6.437804030576788961e+00 2.534600000000000186e-01
6.454482279360666652e+00 2.531100000000000017e-01
6.471160528144544344e+00 2.526499999999999857e-01
6.487838776928422035e+00 2.534600000000000186e-01
6.504517025712299727e+00 2.531499999999999861e-01
6.521195274496177419e+00 2.543300000000000005e-01
6.537873523280055110e+00 2.551899999999999724e-01
6.554551772063932802e+00 2.548000000000000265e-01
6.571230020847810493e+00 2.559699999999999753e-01
6.587908269631688185e+00 2.557599999999999874e-01
6.604586518415565877e+00 2.554699999999999749e-01
6.621264767199443568e+00 2.540399999999999880e-01
6.637943015983321260e+00 2.541700000000000070e-01
6.654621264767198952e+00 2.534199999999999786e-01
6.671299513551076643e+00 2.539699999999999736e-01
6.687977762334954335e+00 2.529100000000000237e-01
6.704656011118832026e+00 2.519500000000000073e-01
6.721334259902709718e+00 2.513900000000000023e-01
6.738012508686587410e+00 2.501599999999999935e-01
6.754690757470465101e+00 2.483799999999999897e-01
6.771369006254342793e+00 2.475999999999999868e-01
6.788047255038220484e+00 2.473499999999999865e-01
6.804725503822098176e+00 2.459899999999999864e-01
6.821403752605975868e+00 2.445199999999999874e-01
6.838082001389853559e+00 2.431699999999999973e-01
6.854760250173731251e+00 2.431099999999999928e-01
6.871438498957608942e+00 2.426399999999999946e-01
6.888116747741486634e+00 2.412199999999999900e-01
6.904794996525364326e+00 2.410899999999999987e-01
6.921473245309242017e+00 2.388699999999999990e-01
6.938151494093119709e+00 2.378500000000000059e-01
6.954829742876997400e+00 2.367299999999999960e-01
6.971507991660875092e+00 2.353699999999999959e-01
6.988186240444752784e+00 2.335299999999999876e-01
7.004864489228630475e+00 2.311499999999999944e-01
7.021542738012508167e+00 2.297299999999999898e-01
7.038220986796385858e+00 2.272399999999999975e-01
7.054899235580263550e+00 2.255300000000000082e-01
7.071577484364141242e+00 2.215100000000000124e-01
7.088255733148018933e+00 2.180400000000000116e-01
7.104933981931896625e+00 2.152000000000000024e-01
7.121612230715774317e+00 2.112799999999999956e-01
7.138290479499652008e+00 2.081899999999999862e-01
7.154968728283529700e+00 2.050899999999999945e-01
7.171646977067407391e+00 2.028099999999999903e-01
7.188325225851285083e+00 2.010500000000000065e-01
7.205003474635162775e+00 1.978000000000000036e-01
7.221681723419040466e+00 1.935300000000000076e-01
7.238359972202918158e+00 1.909200000000000064e-01
7.255038220986795849e+00 1.862199999999999966e-01
7.271716469770673541e+00 1.811399999999999955e-01
7.288394718554551233e+00 1.760500000000000120e-01
7.305072967338428924e+00 1.711100000000000121e-01
7.321751216122306616e+00 1.657899999999999929e-01
7.338429464906184307e+00 1.607000000000000095e-01
7.355107713690061999e+00 1.552300000000000069e-01
7.371785962473939691e+00 1.492499999999999938e-01
7.388464211257817382e+00 1.431699999999999917e-01
7.405142460041695074e+00 1.367200000000000082e-01
7.421820708825572765e+00 1.300099999999999867e-01
7.438498957609450457e+00 1.234600000000000003e-01
7.455177206393328149e+00 1.159400000000000014e-01
7.471855455177205840e+00 1.085499999999999937e-01
7.488533703961083532e+00 1.010199999999999987e-01
7.505211952744961224e+00 9.300999999999999546e-02
7.521890201528838915e+00 8.624999999999999334e-02
7.538568450312716607e+00 7.864999999999999769e-02
7.555246699096594298e+00 7.227999999999999703e-02
7.571924947880471990e+00 6.621000000000000496e-02
7.588603196664349682e+00 6.103999999999999704e-02
7.605281445448227373e+00 5.537999999999999867e-02
7.621959694232105065e+00 5.045999999999999791e-02
7.638637943015982756e+00 4.555000000000000021e-02
7.655316191799860448e+00 4.089999999999999886e-02
7.671994440583738140e+00 3.697000000000000286e-02
7.688672689367615831e+00 3.355999999999999955e-02
7.705350938151493523e+00 3.005999999999999991e-02
7.722029186935371214e+00 2.685999999999999846e-02
7.738707435719248906e+00 2.387999999999999845e-02
7.755385684503126598e+00 2.100000000000000130e-02
7.772063933287004289e+00 1.846000000000000071e-02
7.788742182070881981e+00 1.621999999999999831e-02
7.805420430854759672e+00 1.451999999999999992e-02
7.822098679638637364e+00 1.265999999999999938e-02
7.838776928422515056e+00 1.108999999999999916e-02
7.855455177206392747e+00 9.839999999999999789e-03
7.872133425990270439e+00 8.609999999999999598e-03
7.888811674774148130e+00 7.550000000000000287e-03
7.905489923558025822e+00 6.440000000000000412e-03
7.922168172341903514e+00 5.619999999999999996e-03
7.938846421125781205e+00 4.899999999999999842e-03
7.955524669909658897e+00 4.270000000000000358e-03
7.972202918693536589e+00 3.739999999999999835e-03
7.988881167477414280e+00 3.239999999999999825e-03
8.005559416261291972e+00 2.830000000000000050e-03
8.022237665045169663e+00 2.340000000000000066e-03
8.038915913829047355e+00 1.930000000000000075e-03
8.055594162612925047e+00 1.600000000000000077e-03
8.072272411396802738e+00 1.389999999999999960e-03
8.088950660180680430e+00 1.180000000000000059e-03
8.105628908964558121e+00 9.600000000000000243e-04
8.122307157748435813e+00 8.400000000000000348e-04
8.138985406532313505e+00 7.100000000000000191e-04
8.155663655316191196e+00 6.099999999999999737e-04
8.172341904100068888e+00 5.000000000000000104e-04
8.189020152883946579e+00 4.299999999999999894e-04
8.205698401667824271e+00 3.600000000000000227e-04
8.222376650451701963e+00 3.400000000000000244e-04
8.239054899235579654e+00 2.900000000000000017e-04
8.255733148019457346e+00 2.500000000000000052e-04
8.272411396803335037e+00 2.100000000000000087e-04
8.289089645587212729e+00 1.800000000000000113e-04
8.305767894371090421e+00 1.499999999999999869e-04
8.322446143154968112e+00 1.100000000000000039e-04
8.339124391938845804e+00 1.100000000000000039e-04
8.355802640722723496e+00 9.000000000000000567e-05
8.372480889506601187e+00 8.000000000000000654e-05
8.389159138290478879e+00 6.999999999999999387e-05
8.405837387074356570e+00 6.000000000000000152e-05
8.422515635858234262e+00 6.000000000000000152e-05
8.439193884642111954e+00 5.000000000000000240e-05
8.455872133425989645e+00 4.000000000000000327e-05
8.472550382209867337e+00 3.000000000000000076e-05
8.489228630993745028e+00 3.000000000000000076e-05
8.505906879777622720e+00 3.000000000000000076e-05
8.522585128561500412e+00 3.000000000000000076e-05
8.539263377345378103e+00 3.000000000000000076e-05
8.555941626129255795e+00 1.000000000000000082e-05
8.572619874913133486e+00 1.000000000000000082e-05
8.589298123697011178e+00 1.000000000000000082e-05
8.605976372480888870e+00 0.000000000000000000e+00
8.622654621264766561e+00 0.000000000000000000e+00
8.639332870048644253e+00 0.000000000000000000e+00
8.656011118832521944e+00 0.000000000000000000e+00
8.672689367616399636e+00 0.000000000000000000e+00
8.689367616400277328e+00 0.000000000000000000e+00
8.706045865184155019e+00 0.000000000000000000e+00
8.722724113968032711e+00 0.000000000000000000e+00
8.739402362751910402e+00 0.000000000000000000e+00
8.756080611535788094e+00 0.000000000000000000e+00
8.772758860319665786e+00 0.000000000000000000e+00
8.789437109103543477e+00 0.000000000000000000e+00
8.806115357887421169e+00 0.000000000000000000e+00
8.822793606671298861e+00 0.000000000000000000e+00
8.839471855455176552e+00 0.000000000000000000e+00
8.856150104239054244e+00 0.000000000000000000e+00
8.872828353022931935e+00 0.000000000000000000e+00
8.889506601806809627e+00 0.000000000000000000e+00
8.906184850590687319e+00 0.000000000000000000e+00
8.922863099374565010e+00 0.000000000000000000e+00
8.939541348158442702e+00 0.000000000000000000e+00
8.956219596942320393e+00 0.000000000000000000e+00
8.972897845726198085e+00 0.000000000000000000e+00
8.989576094510075777e+00 0.000000000000000000e+00
9.006254343293953468e+00 0.000000000000000000e+00
9.022932592077831160e+00 0.000000000000000000e+00
9.039610840861708851e+00 0.000000000000000000e+00
9.056289089645586543e+00 0.000000000000000000e+00
9.072967338429464235e+00 0.000000000000000000e+00
9.089645587213341926e+00 0.000000000000000000e+00
9.106323835997219618e+00 0.000000000000000000e+00
9.123002084781097309e+00 0.000000000000000000e+00
9.139680333564975001e+00 0.000000000000000000e+00
9.156358582348852693e+00 0.000000000000000000e+00
9.173036831132730384e+00 0.000000000000000000e+00
9.189715079916608076e+00 0.000000000000000000e+00
9.206393328700485768e+00 0.000000000000000000e+00
9.223071577484363459e+00 0.000000000000000000e+00
9.239749826268241151e+00 0.000000000000000000e+00
9.256428075052118842e+00 0.000000000000000000e+00
9.273106323835996534e+00 0.000000000000000000e+00
9.289784572619874226e+00 0.000000000000000000e+00
9.306462821403751917e+00 0.000000000000000000e+00
9.323141070187629609e+00 0.000000000000000000e+00
9.339819318971507300e+00 0.000000000000000000e+00
9.356497567755384992e+00 0.000000000000000000e+00
9.373175816539262684e+00 0.000000000000000000e+00
9.389854065323140375e+00 0.000000000000000000e+00
9.406532314107018067e+00 0.000000000000000000e+00
9.423210562890895758e+00 0.000000000000000000e+00
9.439888811674773450e+00 0.000000000000000000e+00
9.456567060458651142e+00 0.000000000000000000e+00
9.473245309242528833e+00 0.000000000000000000e+00
9.489923558026406525e+00 0.000000000000000000e+00
9.506601806810284216e+00 0.000000000000000000e+00
9.523280055594161908e+00 0.000000000000000000e+00
9.539958304378039600e+00 0.000000000000000000e+00
9.556636553161917291e+00 0.000000000000000000e+00
9.573314801945794983e+00 0.000000000000000000e+00
9.589993050729672674e+00 0.000000000000000000e+00
9.606671299513550366e+00 0.000000000000000000e+00
9.623349548297428058e+00 0.000000000000000000e+00
9.640027797081305749e+00 0.000000000000000000e+00
9.656706045865183441e+00 0.000000000000000000e+00
9.673384294649061133e+00 0.000000000000000000e+00
9.690062543432938824e+00 0.000000000000000000e+00
9.706740792216816516e+00 0.000000000000000000e+00
9.723419041000694207e+00 0.000000000000000000e+00
9.740097289784571899e+00 0.000000000000000000e+00
9.756775538568449591e+00 0.000000000000000000e+00
9.773453787352327282e+00 0.000000000000000000e+00
9.790132036136204974e+00 0.000000000000000000e+00
9.806810284920082665e+00 0.000000000000000000e+00
9.823488533703960357e+00 0.000000000000000000e+00
9.840166782487838049e+00 0.000000000000000000e+00
9.856845031271715740e+00 0.000000000000000000e+00
9.873523280055593432e+00 0.000000000000000000e+00
9.890201528839471123e+00 0.000000000000000000e+00
9.906879777623348815e+00 0.000000000000000000e+00
9.923558026407226507e+00 0.000000000000000000e+00
9.940236275191104198e+00 0.000000000000000000e+00
9.956914523974981890e+00 0.000000000000000000e+00
9.973592772758859581e+00 0.000000000000000000e+00
9.990271021542737273e+00 0.000000000000000000e+00
1.000694927032661496e+01 0.000000000000000000e+00
1.002362751911049266e+01 0.000000000000000000e+00
1.004030576789437035e+01 0.000000000000000000e+00
1.005698401667824804e+01 0.000000000000000000e+00
1.007366226546212573e+01 0.000000000000000000e+00
1.009034051424600342e+01 0.000000000000000000e+00
1.010701876302988111e+01 0.000000000000000000e+00
1.012369701181375881e+01 0.000000000000000000e+00
1.014037526059763650e+01 0.000000000000000000e+00
1.015705350938151419e+01 0.000000000000000000e+00
1.017373175816539188e+01 0.000000000000000000e+00
1.019041000694926957e+01 0.000000000000000000e+00
1.020708825573314726e+01 0.000000000000000000e+00
1.022376650451702496e+01 0.000000000000000000e+00
1.024044475330090265e+01 0.000000000000000000e+00
1.025712300208478034e+01 0.000000000000000000e+00
1.027380125086865803e+01 0.000000000000000000e+00
1.029047949965253572e+01 0.000000000000000000e+00
1.030715774843641341e+01 0.000000000000000000e+00
1.032383599722029111e+01 0.000000000000000000e+00
1.034051424600416880e+01 0.000000000000000000e+00
1.035719249478804649e+01 0.000000000000000000e+00
1.037387074357192418e+01 0.000000000000000000e+00
1.039054899235580187e+01 0.000000000000000000e+00
1.040722724113967956e+01 0.000000000000000000e+00
1.042390548992355725e+01 0.000000000000000000e+00
1.044058373870743495e+01 0.000000000000000000e+00
1.045726198749131264e+01 0.000000000000000000e+00
1.047394023627519033e+01 0.000000000000000000e+00
1.049061848505906802e+01 0.000000000000000000e+00
1.050729673384294571e+01 0.000000000000000000e+00
1.052397498262682340e+01 0.000000000000000000e+00
1.054065323141070110e+01 0.000000000000000000e+00
1.055733148019457879e+01 0.000000000000000000e+00
1.057400972897845648e+01 0.000000000000000000e+00
1.059068797776233417e+01 0.000000000000000000e+00
1.060736622654621186e+01 0.000000000000000000e+00
1.062404447533008955e+01 0.000000000000000000e+00
1.064072272411396725e+01 0.000000000000000000e+00
1.065740097289784494e+01 0.000000000000000000e+00
1.067407922168172263e+01 0.000000000000000000e+00
1.069075747046560032e+01 0.000000000000000000e+00
1.070743571924947801e+01 0.000000000000000000e+00
1.072411396803335570e+01 0.000000000000000000e+00
1.074079221681723340e+01 0.000000000000000000e+00
1.075747046560111109e+01 0.000000000000000000e+00
1.077414871438498878e+01 0.000000000000000000e+00
1.079082696316886647e+01 0.000000000000000000e+00
1.080750521195274416e+01 0.000000000000000000e+00
1.082418346073662185e+01 0.000000000000000000e+00
1.084086170952049955e+01 0.000000000000000000e+00
1.085753995830437724e+01 0.000000000000000000e+00
1.087421820708825493e+01 0.000000000000000000e+00
1.089089645587213262e+01 0.000000000000000000e+00
1.090757470465601031e+01 0.000000000000000000e+00
1.092425295343988800e+01 0.000000000000000000e+00
1.094093120222376569e+01 0.000000000000000000e+00
1.095760945100764339e+01 0.000000000000000000e+00
1.097428769979152108e+01 0.000000000000000000e+00
1.099096594857539877e+01 0.000000000000000000e+00
1.100764419735927646e+01 0.000000000000000000e+00
1.102432244614315415e+01 0.000000000000000000e+00
1.104100069492703184e+01 0.000000000000000000e+00
1.105767894371090954e+01 0.000000000000000000e+00
1.107435719249478723e+01 0.000000000000000000e+00
1.109103544127866492e+01 0.000000000000000000e+00
1.110771369006254261e+01 0.000000000000000000e+00
1.112439193884642030e+01 0.000000000000000000e+00
1.114107018763029799e+01 0.000000000000000000e+00
1.115774843641417569e+01 0.000000000000000000e+00
1.117442668519805338e+01 0.000000000000000000e+00
1.119110493398193107e+01 0.000000000000000000e+00
1.120778318276580876e+01 0.000000000000000000e+00
1.122446143154968645e+01 0.000000000000000000e+00
1.124113968033356414e+01 0.000000000000000000e+00
1.125781792911744184e+01 0.000000000000000000e+00
1.127449617790131953e+01 0.000000000000000000e+00
1.129117442668519722e+01 0.000000000000000000e+00
1.130785267546907491e+01 0.000000000000000000e+00
1.132453092425295260e+01 0.000000000000000000e+00
1.134120917303683029e+01 0.000000000000000000e+00
1.135788742182070798e+01 0.000000000000000000e+00
1.137456567060458568e+01 0.000000000000000000e+00
1.139124391938846337e+01 0.000000000000000000e+00
1.140792216817234106e+01 0.000000000000000000e+00
1.142460041695621875e+01 0.000000000000000000e+00
1.144127866574009644e+01 0.000000000000000000e+00
1.145795691452397413e+01 0.000000000000000000e+00
1.147463516330785183e+01 0.000000000000000000e+00
1.149131341209172952e+01 0.000000000000000000e+00
1.150799166087560721e+01 0.000000000000000000e+00
1.152466990965948490e+01 0.000000000000000000e+00
1.154134815844336259e+01 0.000000000000000000e+00
1.155802640722724028e+01 0.000000000000000000e+00
1.157470465601111798e+01 0.000000000000000000e+00
1.159138290479499567e+01 0.000000000000000000e+00
1.160806115357887336e+01 0.000000000000000000e+00
1.162473940236275105e+01 0.000000000000000000e+00
1.164141765114662874e+01 0.000000000000000000e+00
1.165809589993050643e+01 0.000000000000000000e+00
1.167477414871438413e+01 0.000000000000000000e+00
1.169145239749826182e+01 0.000000000000000000e+00
1.170813064628213951e+01 0.000000000000000000e+00
1.172480889506601720e+01 0.000000000000000000e+00
1.174148714384989489e+01 0.000000000000000000e+00
1.175816539263377258e+01 0.000000000000000000e+00
1.177484364141765028e+01 0.000000000000000000e+00
1.179152189020152797e+01 0.000000000000000000e+00
1.180820013898540566e+01 0.000000000000000000e+00
1.182487838776928335e+01 1.000000000000000082e-05
1.184155663655316104e+01 1.000000000000000082e-05
1.185823488533703873e+01 1.000000000000000082e-05
1.187491313412091642e+01 1.000000000000000082e-05
1.189159138290479412e+01 1.000000000000000082e-05
1.190826963168867181e+01 1.000000000000000082e-05
1.192494788047254950e+01 1.000000000000000082e-05
1.194162612925642719e+01 1.000000000000000082e-05
1.195830437804030488e+01 1.000000000000000082e-05
1.197498262682418257e+01 1.000000000000000082e-05
1.199166087560806027e+01 1.000000000000000082e-05
1.200833912439193796e+01 1.000000000000000082e-05
1.202501737317581565e+01 1.000000000000000082e-05
1.204169562195969334e+01 1.000000000000000082e-05
1.205837387074357103e+01 1.000000000000000082e-05
1.207505211952744872e+01 1.000000000000000082e-05
1.209173036831132642e+01 1.000000000000000082e-05
1.210840861709520411e+01 2.000000000000000164e-05
1.212508686587908180e+01 2.000000000000000164e-05
1.214176511466295949e+01 3.000000000000000076e-05
1.215844336344683718e+01 3.000000000000000076e-05
1.217512161223071487e+01 3.000000000000000076e-05
1.219179986101459257e+01 2.000000000000000164e-05
1.220847810979847026e+01 2.000000000000000164e-05
1.222515635858234795e+01 2.000000000000000164e-05
1.224183460736622564e+01 2.000000000000000164e-05
1.225851285615010333e+01 2.000000000000000164e-05
1.227519110493398102e+01 2.000000000000000164e-05
1.229186935371785871e+01 2.000000000000000164e-05
1.230854760250173641e+01 2.000000000000000164e-05
1.232522585128561410e+01 3.000000000000000076e-05
1.234190410006949179e+01 3.000000000000000076e-05
1.235858234885336948e+01 4.000000000000000327e-05
1.237526059763724717e+01 4.000000000000000327e-05
1.239193884642112486e+01 5.000000000000000240e-05
1.240861709520500256e+01 4.000000000000000327e-05
1.242529534398888025e+01 5.000000000000000240e-05
1.244197359277275794e+01 6.000000000000000152e-05
1.245865184155663563e+01 6.999999999999999387e-05
1.247533009034051332e+01 6.999999999999999387e-05
1.249200833912439101e+01 8.000000000000000654e-05
1.250868658790826871e+01 9.000000000000000567e-05
1.252536483669214640e+01 6.999999999999999387e-05
1.254204308547602409e+01 8.000000000000000654e-05
1.255872133425990178e+01 9.000000000000000567e-05
1.257539958304377947e+01 1.000000000000000048e-04
1.259207783182765716e+01 1.000000000000000048e-04
1.260875608061153486e+01 1.100000000000000039e-04
1.262543432939541255e+01 1.100000000000000039e-04
1.264211257817929024e+01 1.100000000000000039e-04
1.265879082696316793e+01 1.100000000000000039e-04
1.267546907574704562e+01 1.200000000000000030e-04
1.269214732453092331e+01 1.399999999999999877e-04
1.270882557331480101e+01 1.700000000000000122e-04
1.272550382209867870e+01 1.499999999999999869e-04
1.274218207088255639e+01 1.299999999999999886e-04
1.275886031966643408e+01 1.299999999999999886e-04
1.277553856845031177e+01 1.700000000000000122e-04
1.279221681723418946e+01 1.700000000000000122e-04
1.280889506601806715e+01 1.700000000000000122e-04
1.282557331480194485e+01 1.600000000000000131e-04
1.284225156358582254e+01 1.700000000000000122e-04
1.285892981236970023e+01 1.800000000000000113e-04
1.287560806115357792e+01 2.200000000000000078e-04
1.289228630993745561e+01 2.200000000000000078e-04
1.290896455872133330e+01 2.200000000000000078e-04
1.292564280750521100e+01 2.599999999999999772e-04
1.294232105628908869e+01 2.500000000000000052e-04
1.295899930507296638e+01 2.500000000000000052e-04
1.297567755385684407e+01 2.999999999999999737e-04
1.299235580264072176e+01 3.200000000000000262e-04
1.300903405142459945e+01 3.200000000000000262e-04
1.302571230020847715e+01 3.299999999999999982e-04
1.304239054899235484e+01 3.499999999999999964e-04
1.305906879777623253e+01 3.800000000000000209e-04
1.307574704656011022e+01 4.000000000000000192e-04
1.309242529534398791e+01 4.299999999999999894e-04
1.310910354412786560e+01 4.400000000000000157e-04
1.312578179291174330e+01 4.600000000000000139e-04
1.314246004169562099e+01 4.800000000000000122e-04
1.315913829047949868e+01 5.299999999999999807e-04
1.317581653926337637e+01 5.599999999999999509e-04
1.319249478804725406e+01 5.800000000000000034e-04
1.320917303683113175e+01 6.300000000000000261e-04
1.322585128561500944e+01 6.899999999999999667e-04
1.324252953439888714e+01 6.899999999999999667e-04
1.325920778318276483e+01 7.299999999999999632e-04
1.327588603196664252e+01 7.799999999999999859e-04
1.329256428075052021e+01 8.300000000000000086e-04
1.330924252953439790e+01 8.499999999999999526e-04
1.332592077831827559e+01 8.400000000000000348e-04
1.334259902710215329e+01 9.200000000000000278e-04
1.335927727588603098e+01 9.799999999999999684e-04
1.337595552466990867e+01 1.000000000000000021e-03
1.339263377345378636e+01 1.020000000000000073e-03
1.340931202223766405e+01 1.100000000000000066e-03
1.342599027102154174e+01 1.119999999999999902e-03
1.344266851980541944e+01 1.190000000000000085e-03
1.345934676858929713e+01 1.369999999999999907e-03
1.347602501737317482e+01 1.549999999999999946e-03
1.349270326615705251e+01 1.660000000000000017e-03
1.350938151494093020e+01 1.820000000000000003e-03
1.352605976372480789e+01 1.959999999999999937e-03
1.354273801250868559e+01 2.129999999999999949e-03
1.355941626129256328e+01 2.340000000000000066e-03
1.357609451007644097e+01 2.429999999999999868e-03
1.359277275886031866e+01 2.710000000000000169e-03
1.360945100764419635e+01 2.809999999999999998e-03
1.362612925642807404e+01 3.020000000000000115e-03
1.364280750521195174e+01 3.239999999999999825e-03
1.365948575399582943e+01 3.360000000000000139e-03
1.367616400277970712e+01 3.500000000000000073e-03
1.369284225156358481e+01 3.729999999999999809e-03
1.370952050034746250e+01 3.919999999999999873e-03
1.372619874913134019e+01 4.120000000000000398e-03
1.374287699791521788e+01 4.230000000000000253e-03
1.375955524669909558e+01 4.409999999999999858e-03
1.377623349548297327e+01 4.629999999999999567e-03
1.379291174426685096e+01 4.870000000000000197e-03
1.380958999305072865e+01 5.199999999999999761e-03
1.382626824183460634e+01 5.629999999999999588e-03
1.384294649061848403e+01 6.040000000000000230e-03
1.385962473940236173e+01 6.199999999999999782e-03
1.387630298818623942e+01 6.590000000000000371e-03
1.389298123697011711e+01 7.230000000000000315e-03
1.390965948575399480e+01 7.720000000000000299e-03
1.392633773453787249e+01 8.080000000000000376e-03
1.394301598332175018e+01 8.380000000000000296e-03
1.395969423210562788e+01 9.339999999999999344e-03
1.397637248088950557e+01 9.849999999999999381e-03
1.399305072967338326e+01 1.020000000000000073e-02
1.400972897845726095e+01 1.076000000000000047e-02
1.402640722724113864e+01 1.131000000000000061e-02
1.404308547602501633e+01 1.201999999999999943e-02
1.405976372480889403e+01 1.302999999999999992e-02
1.407644197359277172e+01 1.366999999999999986e-02
1.409312022237664941e+01 1.456999999999999962e-02
1.410979847116052710e+01 1.542999999999999927e-02
1.412647671994440479e+01 1.650000000000000078e-02
1.414315496872828248e+01 1.728999999999999981e-02
1.415983321751216018e+01 1.864000000000000032e-02
1.417651146629603787e+01 1.985999999999999918e-02
1.419318971507991556e+01 2.094000000000000028e-02
1.420986796386379325e+01 2.212000000000000077e-02
1.422654621264767094e+01 2.341000000000000025e-02
1.424322446143154863e+01 2.438999999999999849e-02
1.425990271021542632e+01 2.585000000000000145e-02
1.427658095899930402e+01 2.784999999999999976e-02
1.429325920778318171e+01 2.930999999999999925e-02
1.430993745656705940e+01 3.137999999999999817e-02
1.432661570535093709e+01 3.359000000000000180e-02
1.434329395413481478e+01 3.611999999999999933e-02
1.435997220291869247e+01 3.874999999999999972e-02
1.437665045170257017e+01 4.098999999999999866e-02
1.439332870048644786e+01 4.352999999999999925e-02
1.441000694927032555e+01 4.628999999999999782e-02
1.442668519805420324e+01 4.864999999999999880e-02
1.444336344683808093e+01 5.183999999999999719e-02
1.446004169562195862e+01 5.451000000000000290e-02
1.447671994440583632e+01 5.795999999999999763e-02
1.449339819318971401e+01 6.149999999999999911e-02
1.451007644197359170e+01 6.486000000000000099e-02
1.452675469075746939e+01 6.908999999999999864e-02
1.454343293954134708e+01 7.306999999999999607e-02
1.456011118832522477e+01 7.778000000000000191e-02
1.457678943710910247e+01 8.211000000000000243e-02
1.459346768589298016e+01 8.694999999999999951e-02
1.461014593467685785e+01 9.264000000000000012e-02
1.462682418346073554e+01 9.847000000000000197e-02
1.464350243224461323e+01 1.044599999999999973e-01
1.466018068102849092e+01 1.114399999999999974e-01
1.467685892981236861e+01 1.175400000000000056e-01
1.469353717859624631e+01 1.239399999999999946e-01
1.471021542738012400e+01 1.315600000000000103e-01
1.472689367616400169e+01 1.393500000000000016e-01
1.474357192494787938e+01 1.470400000000000040e-01
1.476025017373175707e+01 1.554300000000000126e-01
1.477692842251563476e+01 1.648300000000000043e-01
1.479360667129951246e+01 1.742200000000000137e-01
1.481028492008339015e+01 1.831399999999999972e-01
1.482696316886726784e+01 1.931799999999999906e-01
1.484364141765114553e+01 2.039300000000000002e-01
1.486031966643502322e+01 2.151500000000000079e-01
1.487699791521890091e+01 2.255800000000000027e-01
1.489367616400277861e+01 2.379900000000000071e-01
1.491035441278665630e+01 2.497099999999999875e-01
1.492703266157053399e+01 2.617900000000000227e-01
1.494371091035441168e+01 2.741600000000000148e-01
1.496038915913828937e+01 2.866500000000000159e-01
1.497706740792216706e+01 2.993000000000000105e-01
1.499374565670604476e+01 3.133400000000000074e-01
1.501042390548992245e+01 3.269599999999999729e-01
1.502710215427380014e+01 3.392999999999999905e-01
1.504378040305767783e+01 3.521299999999999986e-01
1.506045865184155552e+01 3.660300000000000220e-01
1.507713690062543321e+01 3.793000000000000260e-01
1.509381514940931091e+01 3.908900000000000152e-01
1.511049339819318860e+01 4.043599999999999972e-01
1.512717164697706629e+01 4.147700000000000276e-01
1.514384989576094398e+01 4.260599999999999943e-01
1.516052814454482167e+01 4.363000000000000211e-01
1.517720639332869936e+01 4.462200000000000055e-01
1.519388464211257705e+01 4.549599999999999755e-01
1.521056289089645475e+01 4.625500000000000167e-01
1.522724113968033244e+01 4.701799999999999868e-01
1.524391938846421013e+01 4.773399999999999865e-01
1.526059763724808782e+01 4.834499999999999909e-01
1.527727588603196551e+01 4.888799999999999812e-01
1.529395413481584320e+01 4.919899999999999829e-01
1.531063238359972090e+01 4.934700000000000197e-01
1.532731063238359859e+01 4.933500000000000107e-01
1.534398888116747628e+01 4.936200000000000032e-01
1.536066712995135397e+01 4.936699999999999977e-01
1.537734537873523166e+01 4.910999999999999810e-01
1.539402362751910935e+01 4.882699999999999818e-01
1.541070187630298705e+01 4.846900000000000097e-01
1.542738012508686474e+01 4.805900000000000172e-01
1.544405837387074243e+01 4.759300000000000197e-01
1.546073662265462012e+01 4.725699999999999901e-01
1.547741487143849781e+01 4.671699999999999742e-01
1.549409312022237550e+01 4.616799999999999793e-01
1.551077136900625320e+01 4.568499999999999783e-01
1.552744961779013089e+01 4.501899999999999791e-01
1.554412786657400858e+01 4.452099999999999946e-01
1.556080611535788627e+01 4.401200000000000112e-01
1.557748436414176396e+01 4.351099999999999968e-01
1.559416261292564165e+01 4.282400000000000095e-01
1.561084086170951934e+01 4.230800000000000116e-01
1.562751911049339704e+01 4.170099999999999918e-01
1.564419735927727473e+01 4.104400000000000270e-01
1.566087560806115242e+01 4.043700000000000072e-01
1.567755385684503011e+01 3.999599999999999822e-01
1.569423210562890780e+01 3.942599999999999993e-01
1.571091035441278549e+01 3.894400000000000084e-01
1.572758860319666319e+01 3.841600000000000015e-01
1.574426685198054088e+01 3.790000000000000036e-01
1.576094510076441857e+01 3.740399999999999836e-01
1.577762334954829626e+01 3.709700000000000220e-01
1.579430159833217395e+01 3.674600000000000088e-01
1.581097984711605164e+01 3.642199999999999882e-01
1.582765809589992934e+01 3.599100000000000077e-01
1.584433634468380703e+01 3.574700000000000100e-01
1.586101459346768472e+01 3.537199999999999789e-01
1.587769284225156241e+01 3.509700000000000042e-01
1.589437109103544010e+01 3.478800000000000225e-01
1.591104933981931779e+01 3.454999999999999738e-01
1.592772758860319549e+01 3.425900000000000056e-01
1.594440583738707318e+01 3.395400000000000085e-01
1.596108408617095087e+01 3.370299999999999963e-01
1.597776233495482856e+01 3.354199999999999959e-01
1.599444058373870625e+01 3.330299999999999927e-01
1.601111883252258394e+01 3.311000000000000054e-01
1.602779708130645986e+01 3.289500000000000202e-01
1.604447533009033933e+01 3.269599999999999729e-01
1.606115357887421879e+01 3.264299999999999979e-01
1.607783182765809471e+01 3.247499999999999831e-01
1.609451007644197063e+01 3.223900000000000099e-01
1.611118832522585009e+01 3.211100000000000065e-01
1.612786657400972956e+01 3.198199999999999932e-01
1.614454482279360548e+01 3.190799999999999748e-01
1.616122307157748139e+01 3.173300000000000010e-01
1.617790132036136086e+01 3.158099999999999796e-01
1.619457956914524033e+01 3.148099999999999787e-01
1.621125781792911624e+01 3.141399999999999748e-01
1.622793606671299216e+01 3.139899999999999913e-01
1.624461431549687163e+01 3.119000000000000106e-01
1.626129256428075109e+01 3.118500000000000161e-01
1.627797081306462701e+01 3.110700000000000132e-01
1.629464906184850292e+01 3.102300000000000058e-01
1.631132731063238239e+01 3.096099999999999963e-01
1.632800555941626186e+01 3.097099999999999853e-01
1.634468380820013778e+01 3.084700000000000220e-01
1.636136205698401369e+01 3.075399999999999801e-01
1.637804030576789316e+01 3.061900000000000177e-01
1.639471855455177263e+01 3.041200000000000014e-01
1.641139680333564854e+01 3.040399999999999769e-01
1.642807505211952446e+01 3.037300000000000000e-01
1.644475330090340393e+01 3.029800000000000271e-01
1.646143154968728339e+01 3.021400000000000197e-01
1.647810979847115931e+01 3.020900000000000252e-01
1.649478804725503522e+01 3.014000000000000012e-01
1.651146629603891469e+01 3.006499999999999728e-01
1.652814454482279416e+01 3.009200000000000208e-01
1.654482279360667007e+01 3.020100000000000007e-01
1.656150104239054599e+01 3.017000000000000237e-01
1.657817929117442546e+01 3.009999999999999898e-01
1.659485753995830493e+01 3.002299999999999969e-01
1.661153578874218084e+01 2.990300000000000180e-01
1.662821403752605676e+01 2.988299999999999845e-01
1.664489228630993622e+01 2.978500000000000036e-01
1.666157053509381569e+01 2.977699999999999791e-01
1.667824878387769161e+01 2.964100000000000068e-01
1.669492703266156752e+01 2.953799999999999759e-01
1.671160528144544699e+01 2.956699999999999884e-01
1.672828353022932646e+01 2.957299999999999929e-01
1.674496177901320237e+01 2.961599999999999788e-01
1.676164002779707829e+01 2.963799999999999768e-01
1.677831827658095776e+01 2.955999999999999739e-01
1.679499652536483723e+01 2.959499999999999909e-01
1.681167477414871314e+01 2.964700000000000113e-01
1.682835302293258906e+01 2.972400000000000042e-01
1.684503127171646852e+01 2.968100000000000183e-01
1.686170952050034799e+01 2.962600000000000233e-01
1.687838776928422391e+01 2.946400000000000130e-01
1.689506601806809982e+01 2.949700000000000100e-01
1.691174426685197929e+01 2.945699999999999985e-01
1.692842251563585876e+01 2.944599999999999995e-01
1.694510076441973467e+01 2.945300000000000140e-01
1.696177901320361059e+01 2.952199999999999824e-01
1.697845726198749006e+01 2.951599999999999779e-01
1.699513551077136952e+01 2.945099999999999940e-01
1.701181375955524544e+01 2.940400000000000236e-01
1.702849200833912136e+01 2.948200000000000265e-01
1.704517025712300082e+01 2.948299999999999810e-01
1.706184850590688029e+01 2.944999999999999840e-01
1.707852675469075621e+01 2.942400000000000015e-01
1.709520500347463212e+01 2.935599999999999876e-01
1.711188325225851159e+01 2.937100000000000266e-01
1.712856150104239106e+01 2.928100000000000147e-01
1.714523974982626697e+01 2.921699999999999853e-01
1.716191799861014289e+01 2.922899999999999943e-01
1.717859624739402236e+01 2.918999999999999928e-01
1.719527449617790182e+01 2.914900000000000269e-01
1.721195274496177774e+01 2.911599999999999744e-01
1.722863099374565365e+01 2.903499999999999970e-01
1.724530924252953312e+01 2.907500000000000084e-01
1.726198749131341259e+01 2.914100000000000024e-01
1.727866574009728851e+01 2.909300000000000219e-01
1.729534398888116442e+01 2.908499999999999974e-01
1.731202223766504389e+01 2.912299999999999889e-01
1.732870048644892336e+01 2.919700000000000073e-01
1.734537873523279927e+01 2.911500000000000199e-01
1.736205698401667519e+01 2.911599999999999744e-01
1.737873523280055466e+01 2.911699999999999844e-01
1.739541348158443412e+01 2.913999999999999924e-01
1.741209173036831004e+01 2.910499999999999754e-01
1.742876997915218595e+01 2.909800000000000164e-01
1.744544822793606542e+01 2.900400000000000200e-01
1.746212647671994489e+01 2.904300000000000215e-01
1.747880472550382080e+01 2.906000000000000250e-01
1.749548297428769672e+01 2.899900000000000255e-01
1.751216122307157619e+01 2.904499999999999860e-01
1.752883947185545566e+01 2.896299999999999986e-01
1.754551772063933157e+01 2.888600000000000056e-01
1.756219596942320749e+01 2.887299999999999867e-01
1.757887421820708695e+01 2.888100000000000112e-01
1.759555246699096642e+01 2.890199999999999991e-01
1.761223071577484234e+01 2.886000000000000232e-01
1.762890896455871825e+01 2.891900000000000026e-01
1.764558721334259772e+01 2.893299999999999761e-01
1.766226546212647719e+01 2.888999999999999901e-01
1.767894371091035310e+01 2.890199999999999991e-01
1.769562195969422902e+01 2.889100000000000001e-01
1.771230020847810849e+01 2.886400000000000077e-01
1.772897845726198796e+01 2.893800000000000261e-01
1.774565670604586387e+01 2.892600000000000171e-01
1.776233495482973979e+01 2.886699999999999822e-01
1.777901320361361925e+01 2.882700000000000262e-01
1.779569145239749872e+01 2.877000000000000113e-01
1.781236970118137464e+01 2.879499999999999837e-01
1.782904794996525055e+01 2.881699999999999817e-01
1.784572619874913002e+01 2.878299999999999748e-01
1.786240444753300949e+01 2.874399999999999733e-01
1.787908269631688540e+01 2.877299999999999858e-01
1.789576094510076132e+01 2.879599999999999937e-01
1.791243919388464079e+01 2.880199999999999982e-01
1.792911744266852025e+01 2.874800000000000133e-01
1.794579569145239617e+01 2.880699999999999927e-01
1.796247394023627209e+01 2.881600000000000272e-01
1.797915218902015155e+01 2.888100000000000112e-01
1.799583043780403102e+01 2.884499999999999842e-01
1.801250868658790694e+01 2.878499999999999948e-01
1.802918693537178285e+01 2.872199999999999753e-01
1.804586518415566232e+01 2.875099999999999878e-01
1.806254343293954179e+01 2.861400000000000055e-01
1.807922168172341770e+01 2.858700000000000130e-01
1.809589993050729362e+01 2.859400000000000275e-01
1.811257817929117309e+01 2.860099999999999865e-01
1.812925642807505255e+01 2.850300000000000056e-01
1.814593467685892847e+01 2.846600000000000241e-01
1.816261292564280438e+01 2.849599999999999911e-01
1.817929117442668385e+01 2.851699999999999791e-01
1.819596942321056332e+01 2.851799999999999891e-01
1.821264767199443924e+01 2.850599999999999801e-01
1.822932592077831515e+01 2.861600000000000255e-01
1.824600416956219462e+01 2.857199999999999740e-01
1.826268241834607409e+01 2.862199999999999744e-01
1.827936066712995000e+01 2.866600000000000259e-01
1.829603891591382592e+01 2.856500000000000150e-01
1.831271716469770539e+01 2.851799999999999891e-01
1.832939541348158485e+01 2.855199999999999960e-01
1.834607366226546077e+01 2.857700000000000240e-01
1.836275191104933668e+01 2.858899999999999775e-01
1.837943015983321615e+01 2.862199999999999744e-01
1.839610840861709562e+01 2.860500000000000265e-01
1.841278665740097154e+01 2.852299999999999836e-01
1.842946490618484745e+01 2.840799999999999992e-01
1.844614315496872692e+01 2.820099999999999829e-01
1.846282140375260639e+01 2.826699999999999768e-01
1.847949965253648230e+01 2.824300000000000144e-01
1.849617790132035822e+01 2.823700000000000099e-01
1.851285615010423768e+01 2.815500000000000225e-01
1.852953439888811715e+01 2.808499999999999885e-01
1.854621264767199307e+01 2.810099999999999820e-01
1.856289089645586898e+01 2.809099999999999930e-01
1.857956914523974845e+01 2.814099999999999935e-01
1.859624739402362792e+01 2.821299999999999919e-01
1.861292564280750383e+01 2.824300000000000144e-01
1.862960389159137975e+01 2.825099999999999834e-01
1.864628214037525922e+01 2.824099999999999944e-01
1.866296038915913869e+01 2.821899999999999964e-01
1.867963863794301460e+01 2.822500000000000009e-01
1.869631688672689052e+01 2.818399999999999794e-01
1.871299513551076998e+01 2.818999999999999839e-01
1.872967338429464945e+01 2.817999999999999949e-01
1.874635163307852537e+01 2.818800000000000194e-01
1.876302988186240128e+01 2.825799999999999979e-01
1.877970813064628075e+01 2.824999999999999734e-01
1.879638637943016022e+01 2.822600000000000109e-01
1.881306462821403613e+01 2.825199999999999934e-01
1.882974287699791205e+01 2.816299999999999915e-01
1.884642112578179152e+01 2.815099999999999825e-01
1.886309937456567098e+01 2.815099999999999825e-01
1.887977762334954690e+01 2.813800000000000190e-01
1.889645587213342282e+01 2.812600000000000100e-01
1.891313412091730228e+01 2.818499999999999894e-01
1.892981236970118175e+01 2.815599999999999770e-01
1.894649061848505767e+01 2.816100000000000270e-01
1.896316886726893358e+01 2.828700000000000103e-01
1.897984711605281305e+01 2.827799999999999758e-01
1.899652536483669252e+01 2.829099999999999948e-01
1.901320361362056843e+01 2.819999999999999729e-01
1.902988186240444435e+01 2.832799999999999763e-01
1.904656011118832382e+01 2.841299999999999937e-01
1.906323835997220328e+01 2.843100000000000072e-01
1.907991660875607920e+01 2.851099999999999746e-01
1.909659485753995511e+01 2.868399999999999839e-01
1.911327310632383458e+01 2.886500000000000177e-01
1.912995135510771405e+01 2.889999999999999791e-01
1.914662960389158997e+01 2.897299999999999875e-01
1.916330785267546588e+01 2.901299999999999990e-01
1.917998610145934535e+01 2.911199999999999899e-01
1.919666435024322482e+01 2.922000000000000153e-01
1.921334259902710073e+01 2.927199999999999802e-01
1.923002084781097665e+01 2.945200000000000040e-01
1.924669909659485612e+01 2.959800000000000209e-01
1.926337734537873558e+01 2.975999999999999757e-01
1.928005559416261150e+01 2.991099999999999870e-01
1.929673384294648741e+01 3.008299999999999863e-01
1.931341209173036688e+01 3.025700000000000056e-01
1.933009034051424635e+01 3.034700000000000175e-01
1.934676858929812227e+01 3.060999999999999832e-01
1.936344683808199818e+01 3.081800000000000095e-01
1.938012508686587765e+01 3.106499999999999817e-01
1.939680333564975712e+01 3.140899999999999803e-01
1.941348158443363303e+01 3.179899999999999949e-01
1.943015983321750895e+01 3.213599999999999790e-01
1.944683808200138841e+01 3.251399999999999846e-01
1.946351633078526788e+01 3.286499999999999977e-01
1.948019457956914380e+01 3.337100000000000066e-01
1.949687282835301971e+01 3.382899999999999796e-01
1.951355107713689918e+01 3.435900000000000065e-01
1.953022932592077865e+01 3.481000000000000205e-01
1.954690757470465456e+01 3.528899999999999815e-01
1.956358582348853048e+01 3.583100000000000174e-01
1.958026407227240995e+01 3.639999999999999902e-01
1.959694232105628942e+01 3.700300000000000256e-01
1.961362056984016533e+01 3.763900000000000023e-01
1.963029881862404125e+01 3.833799999999999986e-01
1.964697706740792071e+01 3.904000000000000248e-01
1.966365531619180018e+01 3.983099999999999974e-01
1.968033356497567610e+01 4.066199999999999815e-01
1.969701181375955201e+01 4.153100000000000125e-01
1.971369006254343148e+01 4.249399999999999844e-01
1.973036831132731095e+01 4.354100000000000192e-01
1.974704656011118686e+01 4.463500000000000245e-01
1.976372480889506278e+01 4.579799999999999982e-01
1.978040305767894225e+01 4.709999999999999742e-01
1.979708130646282171e+01 4.852500000000000147e-01
1.981375955524669763e+01 5.002499999999999725e-01
1.983043780403057355e+01 5.149799999999999933e-01
1.984711605281445301e+01 5.305999999999999606e-01
1.986379430159833248e+01 5.471599999999999797e-01
1.988047255038220840e+01 5.634299999999999864e-01
1.989715079916608431e+01 5.804899999999999505e-01
1.991382904794996378e+01 5.981300000000000505e-01
1.993050729673384325e+01 6.158200000000000340e-01
1.994718554551771916e+01 6.330099999999999616e-01
1.996386379430159508e+01 6.510099999999999776e-01
1.998054204308547455e+01 6.692200000000000371e-01
1.999722029186935401e+01 6.869699999999999696e-01
2.001389854065322993e+01 7.037799999999999612e-01
2.003057678943710584e+01 7.210400000000000142e-01
2.004725503822098531e+01 7.382699999999999818e-01
2.006393328700486478e+01 7.538700000000000401e-01
2.008061153578874070e+01 7.683499999999999774e-01
2.009728978457261661e+01 7.822400000000000464e-01
2.011396803335649608e+01 7.956900000000000084e-01
2.013064628214037555e+01 8.071199999999999486e-01
2.014732453092425146e+01 8.184000000000000163e-01
2.016400277970812738e+01 8.291399999999999881e-01
2.018068102849200685e+01 8.391600000000000170e-01
2.019735927727588631e+01 8.487500000000000044e-01
2.021403752605976223e+01 8.581900000000000084e-01
2.023071577484363814e+01 8.666700000000000514e-01
2.024739402362751761e+01 8.747700000000000475e-01
2.026407227241139708e+01 8.826800000000000201e-01
2.028075052119527300e+01 8.892499999999999849e-01
2.029742876997914891e+01 8.963400000000000256e-01
2.031410701876302838e+01 9.026600000000000179e-01
2.033078526754690785e+01 9.082999999999999963e-01
2.034746351633078376e+01 9.139699999999999491e-01
2.036414176511465968e+01 9.194499999999999895e-01
2.038082001389853914e+01 9.242000000000000215e-01
2.039749826268241861e+01 9.285400000000000320e-01
2.041417651146629453e+01 9.327100000000000390e-01
2.043085476025017044e+01 9.368199999999999861e-01
2.044753300903404991e+01 9.409399999999999986e-01
2.046421125781792938e+01 9.447799999999999532e-01
2.048088950660180529e+01 9.481699999999999573e-01
2.049756775538568121e+01 9.515299999999999869e-01
2.051424600416956068e+01 9.548100000000000476e-01
2.053092425295344015e+01 9.576000000000000068e-01
2.054760250173731606e+01 9.603699999999999459e-01
2.056428075052119198e+01 9.630199999999999871e-01
2.058095899930507144e+01 9.650499999999999634e-01
2.059763724808895091e+01 9.672300000000000342e-01
2.061431549687282683e+01 9.694300000000000139e-01
2.063099374565670274e+01 9.713800000000000212e-01
2.064767199444058221e+01 9.733199999999999630e-01
2.066435024322446168e+01 9.751400000000000068e-01
2.068102849200833759e+01 9.766899999999999471e-01
2.069770674079221351e+01 9.779299999999999660e-01
2.071438498957609298e+01 9.793100000000000138e-01
2.073106323835997244e+01 9.803800000000000292e-01
2.074774148714384836e+01 9.819099999999999495e-01
2.076441973592772428e+01 9.830600000000000449e-01
2.078109798471160374e+01 9.841800000000000548e-01
2.079777623349548321e+01 9.854100000000000081e-01
2.081445448227935913e+01 9.862699999999999800e-01
2.083113273106323504e+01 9.870700000000000029e-01
2.084781097984711451e+01 9.880200000000000093e-01
2.086448922863099398e+01 9.888299999999999867e-01
2.088116747741486989e+01 9.897200000000000442e-01
2.089784572619874581e+01 9.902999999999999581e-01
2.091452397498262528e+01 9.909299999999999775e-01
2.093120222376650474e+01 9.915300000000000225e-01
2.094788047255038066e+01 9.923100000000000254e-01
2.096455872133425657e+01 9.927300000000000013e-01
2.098123697011813604e+01 9.932199999999999918e-01
2.099791521890201551e+01 9.936500000000000332e-01
2.101459346768589143e+01 9.940499999999999892e-01
2.103127171646976734e+01 9.943499999999999561e-01
2.104794996525364681e+01 9.946800000000000086e-01
2.106462821403752628e+01 9.949599999999999556e-01
2.108130646282140219e+01 9.952900000000000080e-01
2.109798471160527811e+01 9.956000000000000405e-01
2.111466296038915758e+01 9.958799999999999875e-01
2.113134120917303704e+01 9.961699999999999999e-01
2.114801945795691296e+01 9.963999999999999524e-01
2.116469770674078887e+01 9.966300000000000159e-01
2.118137595552466834e+01 9.967799999999999994e-01
2.119805420430854781e+01 9.969099999999999628e-01
2.121473245309242373e+01 9.971100000000000518e-01
2.123141070187629964e+01 9.972999999999999643e-01
2.124808895066017911e+01 9.975100000000000078e-01
2.126476719944405858e+01 9.975800000000000223e-01
2.128144544822793449e+01 9.976599999999999913e-01
2.129812369701181041e+01 9.978399999999999492e-01
2.131480194579568987e+01 9.979700000000000237e-01
2.133148019457956934e+01 9.981200000000000072e-01
2.134815844336344526e+01 9.981299999999999617e-01
2.136483669214732117e+01 9.981700000000000017e-01
2.138151494093120064e+01 9.982199999999999962e-01
2.139819318971508011e+01 9.983100000000000307e-01
2.141487143849895602e+01 9.983499999999999597e-01
2.143154968728283194e+01 9.983800000000000452e-01
2.144822793606671141e+01 9.983999999999999542e-01
2.146490618485059088e+01 9.984399999999999942e-01
2.148158443363446679e+01 9.984800000000000342e-01
2.149826268241834271e+01 9.984800000000000342e-01
2.151494093120222217e+01 9.985300000000000287e-01
2.153161917998610164e+01 9.984199999999999742e-01
2.154829742876997756e+01 9.983899999999999997e-01
2.156497567755385347e+01 9.983100000000000307e-01
2.158165392633773294e+01 9.982499999999999707e-01
2.159833217512161241e+01 9.982199999999999962e-01
2.161501042390548832e+01 9.981299999999999617e-01
2.163168867268936424e+01 9.980900000000000327e-01
2.164836692147324371e+01 9.979400000000000492e-01
2.166504517025712317e+01 9.978700000000000347e-01
2.168172341904099909e+01 9.978599999999999692e-01
2.169840166782487501e+01 9.976699999999999458e-01
2.171507991660875447e+01 9.975199999999999623e-01
2.173175816539263394e+01 9.974199999999999733e-01
2.174843641417650986e+01 9.973699999999999788e-01
2.176511466296038577e+01 9.972199999999999953e-01
2.178179291174426524e+01 9.970299999999999718e-01
2.179847116052814471e+01 9.968299999999999939e-01
2.181514940931202062e+01 9.966300000000000159e-01
2.183182765809589654e+01 9.963300000000000489e-01
2.184850590687977601e+01 9.960099999999999509e-01
2.186518415566365547e+01 9.957599999999999785e-01
2.188186240444753139e+01 9.954800000000000315e-01
2.189854065323140730e+01 9.952199999999999935e-01
2.191521890201528677e+01 9.949000000000000066e-01
2.193189715079916624e+01 9.945000000000000506e-01
2.194857539958304216e+01 9.941999999999999726e-01
2.196525364836691807e+01 9.938599999999999657e-01
2.198193189715079754e+01 9.933600000000000207e-01
2.199861014593467701e+01 9.929299999999999793e-01
2.201528839471855292e+01 9.924600000000000088e-01
2.203196664350242884e+01 9.919000000000000039e-01
2.204864489228630831e+01 9.912600000000000300e-01
2.206532314107018777e+01 9.903600000000000181e-01
2.208200138985406369e+01 9.896000000000000352e-01
2.209867963863793960e+01 9.888500000000000068e-01
2.211535788742181907e+01 9.876700000000000479e-01
2.213203613620569854e+01 9.867000000000000215e-01
2.214871438498957446e+01 9.857099999999999751e-01
2.216539263377345037e+01 9.847000000000000197e-01
2.218207088255732984e+01 9.837299999999999933e-01
2.219874913134120931e+01 9.826899999999999524e-01
2.221542738012508522e+01 9.810900000000000176e-01
2.223210562890896114e+01 9.797000000000000153e-01
2.224878387769284060e+01 9.782100000000000239e-01
2.226546212647672007e+01 9.764500000000000401e-01
2.228214037526059599e+01 9.744399999999999729e-01
2.229881862404447190e+01 9.725899999999999546e-01
2.231549687282835137e+01 9.706700000000000328e-01
2.233217512161223084e+01 9.683500000000000441e-01
2.234885337039610675e+01 9.662800000000000278e-01
2.236553161917998267e+01 9.640100000000000335e-01
2.238220986796386214e+01 9.612000000000000544e-01
2.239888811674774161e+01 9.588200000000000056e-01
2.241556636553161752e+01 9.558499999999999774e-01
2.243224461431549344e+01 9.529300000000000548e-01
2.244892286309937290e+01 9.494799999999999907e-01
2.246560111188325237e+01 9.458699999999999886e-01
2.248227936066712829e+01 9.414299999999999891e-01
2.249895760945100420e+01 9.367100000000000426e-01
2.251563585823488367e+01 9.314200000000000257e-01
2.253231410701876314e+01 9.260699999999999488e-01
2.254899235580263905e+01 9.204499999999999904e-01
2.256567060458651497e+01 9.146600000000000286e-01
2.258234885337039444e+01 9.092799999999999772e-01
2.259902710215427390e+01 9.034299999999999553e-01
2.261570535093814982e+01 8.977300000000000280e-01
2.263238359972202574e+01 8.920599999999999641e-01
2.264906184850590520e+01 8.850400000000000489e-01
2.266574009728978467e+01 8.771799999999999597e-01
2.268241834607366059e+01 8.699000000000000066e-01
2.269909659485753650e+01 8.610900000000000221e-01
2.271577484364141597e+01 8.508000000000000007e-01
2.273245309242529544e+01 8.404500000000000304e-01
2.274913134120917135e+01 8.301800000000000290e-01
2.276580958999304727e+01 8.183700000000000419e-01
2.278248783877692674e+01 8.073599999999999666e-01
2.279916608756080620e+01 7.962500000000000133e-01
2.281584433634468212e+01 7.852900000000000436e-01
2.283252258512855803e+01 7.738099999999999978e-01
2.284920083391243750e+01 7.620400000000000507e-01
2.286587908269631697e+01 7.505899999999999794e-01
2.288255733148019289e+01 7.385599999999999943e-01
2.289923558026406880e+01 7.249999999999999778e-01
2.291591382904794827e+01 7.102199999999999624e-01
2.293259207783182774e+01 6.941000000000000503e-01
2.294927032661570365e+01 6.775499999999999856e-01
2.296594857539957957e+01 6.619199999999999529e-01
2.298262682418345904e+01 6.462799999999999656e-01
2.299930507296733850e+01 6.310799999999999743e-01
2.301598332175121442e+01 6.175100000000000033e-01
2.303266157053509033e+01 6.025099999999999900e-01
2.304933981931896980e+01 5.879499999999999726e-01
2.306601806810284927e+01 5.726400000000000379e-01
2.308269631688672519e+01 5.568300000000000471e-01
2.309937456567060110e+01 5.418699999999999628e-01
2.311605281445448057e+01 5.277600000000000069e-01
2.313273106323836004e+01 5.116399999999999837e-01
2.314940931202223595e+01 4.943299999999999916e-01
2.316608756080611187e+01 4.766699999999999826e-01
2.318276580958999133e+01 4.592300000000000271e-01
2.319944405837387080e+01 4.434799999999999853e-01
2.321612230715774672e+01 4.287699999999999845e-01
2.323280055594162263e+01 4.155900000000000150e-01
2.324947880472550210e+01 4.012800000000000256e-01
2.326615705350938157e+01 3.870100000000000207e-01
2.328283530229325748e+01 3.751700000000000035e-01
2.329951355107713340e+01 3.623399999999999954e-01
2.331619179986101287e+01 3.507899999999999907e-01
2.333287004864489234e+01 3.412600000000000078e-01
2.334954829742876825e+01 3.307899999999999729e-01
2.336622654621264417e+01 3.205600000000000116e-01
2.338290479499652363e+01 3.097300000000000053e-01
2.339958304378040310e+01 3.009299999999999753e-01
2.341626129256427902e+01 2.928100000000000147e-01
2.343293954134815493e+01 2.871699999999999808e-01
2.344961779013203440e+01 2.806600000000000206e-01
2.346629603891591387e+01 2.746299999999999852e-01
2.348297428769978978e+01 2.695899999999999963e-01
2.349965253648366570e+01 2.630600000000000160e-01
2.351633078526754517e+01 2.574799999999999867e-01
2.353300903405142463e+01 2.533199999999999896e-01
2.354968728283530055e+01 2.487300000000000066e-01
2.356636553161917647e+01 2.449600000000000111e-01
2.358304378040305593e+01 2.396899999999999864e-01
2.359972202918693540e+01 2.353099999999999914e-01
2.361640027797081132e+01 2.310800000000000076e-01
2.363307852675468723e+01 2.273399999999999865e-01
2.364975677553856670e+01 2.248300000000000021e-01
2.366643502432244617e+01 2.197399999999999909e-01
2.368311327310632208e+01 2.161200000000000065e-01
2.369979152189019800e+01 2.122499999999999942e-01
2.371646977067407747e+01 2.079499999999999960e-01
2.373314801945795693e+01 2.027500000000000135e-01
2.374982626824183285e+01 1.974200000000000121e-01
2.376650451702570876e+01 1.922500000000000042e-01
2.378318276580958823e+01 1.859399999999999942e-01
2.379986101459346770e+01 1.801899999999999891e-01
2.381653926337734362e+01 1.753200000000000036e-01
2.383321751216121953e+01 1.701999999999999902e-01
2.384989576094509900e+01 1.649500000000000133e-01
2.386657400972897847e+01 1.579800000000000093e-01
2.388325225851285438e+01 1.518899999999999972e-01
2.389993050729673030e+01 1.450599999999999945e-01
2.391660875608060977e+01 1.379799999999999915e-01
2.393328700486448923e+01 1.301799999999999902e-01
2.394996525364836515e+01 1.223700000000000065e-01
2.396664350243224106e+01 1.137999999999999984e-01
2.398332175121612053e+01 1.048300000000000065e-01
2.400000000000000000e+01 9.576999999999999402e-02

